Post-Prognostics Decision for Optimizing the Commitment of Fuel Cell Systems

In a post-prognostics decision context, this paper addresses the problem of maximizing the useful life of a platform composed of several parallel machines under service constraint. Application on multi-stack fuel cell systems is considered. In order to propose a solution to the insufficient durability of fuel cells, the purpose is to define a commitment strategy by determining at each time the contribution of each fuel cell stack to the global output so as to satisfy the demand as long as possible. A relaxed version of the problem is introduced, which makes it potentially solvable for very large instances. Results based on computational experiments illustrate the efficiency of the new approach, based on the Mirror Prox algorithm, when compared with a simple method of successive projections onto the constraint sets associated with the problem.

==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-100/InitialData.txt <==
#	 M=100	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2999, RULFmin1 = 1354.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.3172, RULFmin2 = 1384.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.2987, RULFmin3 = 1463.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2751, RULFmin4 = 1512.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.2554, RULFmin5 = 1609.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.2665, RULFmin6 = 1670.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.2422, RULFmin7 = 1738.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.2663, RULFmin8 = 1637.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2741, RULFmin9 = 1485.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.2526, RULFmin10 = 1647.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3536, RULFmin11 = 1216.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2618, RULFmin12 = 1616.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.3265, RULFmin13 = 1265.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.2604, RULFmin14 = 1659.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.3437, RULFmin15 = 1260.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3384, RULFmin16 = 1315.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2541, RULFmin17 = 1637.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2671, RULFmin18 = 1610.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.2911, RULFmin19 = 1443.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2996, RULFmin20 = 1405.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2665, RULFmin21 = 1670.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2984, RULFmin22 = 1488.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2489, RULFmin23 = 1788.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3336, RULFmin24 = 1259.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3344, RULFmin25 = 1250.00
FC26: Fmin26 = 76.00, Fmax026 = 508.00, Fnom26 = 381.00, a26 = -0.2831, RULFmin26 = 1526.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2297, RULFmin27 = 1763.00
FC28: Fmin28 = 73.00, Fmax028 = 486.00, Fnom28 = 365.00, a28 = -0.2888, RULFmin28 = 1430.00
FC29: Fmin29 = 74.00, Fmax029 = 496.00, Fnom29 = 372.00, a29 = -0.2500, RULFmin29 = 1688.00
FC30: Fmin30 = 72.00, Fmax030 = 478.00, Fnom30 = 359.00, a30 = -0.3048, RULFmin30 = 1332.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3460, RULFmin31 = 1263.00
FC32: Fmin32 = 78.00, Fmax032 = 518.00, Fnom32 = 389.00, a32 = -0.2866, RULFmin32 = 1535.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.2933, RULFmin33 = 1398.00
FC34: Fmin34 = 72.00, Fmax034 = 480.00, Fnom34 = 360.00, a34 = -0.2526, RULFmin34 = 1615.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2785, RULFmin35 = 1490.00
FC36: Fmin36 = 71.00, Fmax036 = 476.00, Fnom36 = 357.00, a36 = -0.2864, RULFmin36 = 1414.00
FC37: Fmin37 = 78.00, Fmax037 = 517.00, Fnom37 = 388.00, a37 = -0.3094, RULFmin37 = 1419.00
FC38: Fmin38 = 76.00, Fmax038 = 505.00, Fnom38 = 379.00, a38 = -0.2443, RULFmin38 = 1756.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.3062, RULFmin39 = 1450.00
FC40: Fmin40 = 75.00, Fmax040 = 500.00, Fnom40 = 375.00, a40 = -0.3346, RULFmin40 = 1270.00
FC41: Fmin41 = 74.00, Fmax041 = 494.00, Fnom41 = 371.00, a41 = -0.2376, RULFmin41 = 1768.00
FC42: Fmin42 = 73.00, Fmax042 = 487.00, Fnom42 = 365.00, a42 = -0.3323, RULFmin42 = 1246.00
FC43: Fmin43 = 76.00, Fmax043 = 505.00, Fnom43 = 379.00, a43 = -0.2515, RULFmin43 = 1706.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2321, RULFmin44 = 1797.00
FC45: Fmin45 = 75.00, Fmax045 = 498.00, Fnom45 = 374.00, a45 = -0.3061, RULFmin45 = 1382.00
FC46: Fmin46 = 77.00, Fmax046 = 511.00, Fnom46 = 383.00, a46 = -0.2985, RULFmin46 = 1454.00
FC47: Fmin47 = 77.00, Fmax047 = 516.00, Fnom47 = 387.00, a47 = -0.3435, RULFmin47 = 1278.00
FC48: Fmin48 = 79.00, Fmax048 = 525.00, Fnom48 = 394.00, a48 = -0.3402, RULFmin48 = 1311.00
FC49: Fmin49 = 73.00, Fmax049 = 486.00, Fnom49 = 365.00, a49 = -0.2564, RULFmin49 = 1611.00
FC50: Fmin50 = 75.00, Fmax050 = 503.00, Fnom50 = 377.00, a50 = -0.2513, RULFmin50 = 1703.00
FC51: Fmin51 = 72.00, Fmax051 = 477.00, Fnom51 = 358.00, a51 = -0.2881, RULFmin51 = 1406.00
FC52: Fmin52 = 78.00, Fmax052 = 522.00, Fnom52 = 392.00, a52 = -0.2832, RULFmin52 = 1568.00
FC53: Fmin53 = 73.00, Fmax053 = 488.00, Fnom53 = 366.00, a53 = -0.2904, RULFmin53 = 1429.00
FC54: Fmin54 = 76.00, Fmax054 = 504.00, Fnom54 = 378.00, a54 = -0.2493, RULFmin54 = 1717.00
FC55: Fmin55 = 74.00, Fmax055 = 493.00, Fnom55 = 370.00, a55 = -0.3194, RULFmin55 = 1312.00
FC56: Fmin56 = 73.00, Fmax056 = 488.00, Fnom56 = 366.00, a56 = -0.2454, RULFmin56 = 1691.00
FC57: Fmin57 = 73.00, Fmax057 = 484.00, Fnom57 = 363.00, a57 = -0.2725, RULFmin57 = 1508.00
FC58: Fmin58 = 75.00, Fmax058 = 503.00, Fnom58 = 377.00, a58 = -0.2490, RULFmin58 = 1719.00
FC59: Fmin59 = 78.00, Fmax059 = 520.00, Fnom59 = 390.00, a59 = -0.3585, RULFmin59 = 1233.00
FC60: Fmin60 = 72.00, Fmax060 = 477.00, Fnom60 = 358.00, a60 = -0.2399, RULFmin60 = 1688.00
FC61: Fmin61 = 72.00, Fmax061 = 479.00, Fnom61 = 359.00, a61 = -0.2868, RULFmin61 = 1419.00
FC62: Fmin62 = 72.00, Fmax062 = 479.00, Fnom62 = 359.00, a62 = -0.2639, RULFmin62 = 1542.00
FC63: Fmin63 = 73.00, Fmax063 = 489.00, Fnom63 = 367.00, a63 = -0.3407, RULFmin63 = 1221.00
FC64: Fmin64 = 74.00, Fmax064 = 490.00, Fnom64 = 368.00, a64 = -0.2321, RULFmin64 = 1792.00
FC65: Fmin65 = 73.00, Fmax065 = 484.00, Fnom65 = 363.00, a65 = -0.2993, RULFmin65 = 1373.00
FC66: Fmin66 = 74.00, Fmax066 = 496.00, Fnom66 = 372.00, a66 = -0.3339, RULFmin66 = 1264.00
FC67: Fmin67 = 75.00, Fmax067 = 501.00, Fnom67 = 376.00, a67 = -0.3043, RULFmin67 = 1400.00
FC68: Fmin68 = 77.00, Fmax068 = 510.00, Fnom68 = 383.00, a68 = -0.2847, RULFmin68 = 1521.00
FC69: Fmin69 = 71.00, Fmax069 = 476.00, Fnom69 = 357.00, a69 = -0.2830, RULFmin69 = 1431.00
FC70: Fmin70 = 79.00, Fmax070 = 524.00, Fnom70 = 393.00, a70 = -0.2540, RULFmin70 = 1752.00
FC71: Fmin71 = 76.00, Fmax071 = 509.00, Fnom71 = 382.00, a71 = -0.2708, RULFmin71 = 1599.00
FC72: Fmin72 = 78.00, Fmax072 = 522.00, Fnom72 = 392.00, a72 = -0.3039, RULFmin72 = 1461.00
FC73: Fmin73 = 77.00, Fmax073 = 510.00, Fnom73 = 383.00, a73 = -0.3106, RULFmin73 = 1394.00
FC74: Fmin74 = 72.00, Fmax074 = 483.00, Fnom74 = 362.00, a74 = -0.2520, RULFmin74 = 1631.00
FC75: Fmin75 = 73.00, Fmax075 = 486.00, Fnom75 = 365.00, a75 = -0.3374, RULFmin75 = 1224.00
FC76: Fmin76 = 78.00, Fmax076 = 523.00, Fnom76 = 392.00, a76 = -0.3082, RULFmin76 = 1444.00
FC77: Fmin77 = 75.00, Fmax077 = 501.00, Fnom77 = 376.00, a77 = -0.3346, RULFmin77 = 1273.00
FC78: Fmin78 = 75.00, Fmax078 = 503.00, Fnom78 = 377.00, a78 = -0.3265, RULFmin78 = 1311.00
FC79: Fmin79 = 78.00, Fmax079 = 522.00, Fnom79 = 392.00, a79 = -0.2706, RULFmin79 = 1641.00
FC80: Fmin80 = 73.00, Fmax080 = 487.00, Fnom80 = 365.00, a80 = -0.2430, RULFmin80 = 1704.00
FC81: Fmin81 = 73.00, Fmax081 = 489.00, Fnom81 = 367.00, a81 = -0.2796, RULFmin81 = 1488.00
FC82: Fmin82 = 77.00, Fmax082 = 514.00, Fnom82 = 386.00, a82 = -0.2733, RULFmin82 = 1599.00
FC83: Fmin83 = 72.00, Fmax083 = 480.00, Fnom83 = 360.00, a83 = -0.2292, RULFmin83 = 1780.00
FC84: Fmin84 = 72.00, Fmax084 = 483.00, Fnom84 = 362.00, a84 = -0.2291, RULFmin84 = 1794.00
FC85: Fmin85 = 75.00, Fmax085 = 499.00, Fnom85 = 374.00, a85 = -0.2708, RULFmin85 = 1566.00
FC86: Fmin86 = 72.00, Fmax086 = 483.00, Fnom86 = 362.00, a86 = -0.2444, RULFmin86 = 1682.00
FC87: Fmin87 = 74.00, Fmax087 = 491.00, Fnom87 = 368.00, a87 = -0.2892, RULFmin87 = 1442.00
FC88: Fmin88 = 76.00, Fmax088 = 508.00, Fnom88 = 381.00, a88 = -0.2467, RULFmin88 = 1751.00
FC89: Fmin89 = 74.00, Fmax089 = 492.00, Fnom89 = 369.00, a89 = -0.2815, RULFmin89 = 1485.00
FC90: Fmin90 = 75.00, Fmax090 = 497.00, Fnom90 = 373.00, a90 = -0.2541, RULFmin90 = 1661.00
FC91: Fmin91 = 75.00, Fmax091 = 503.00, Fnom91 = 377.00, a91 = -0.2908, RULFmin91 = 1472.00
FC92: Fmin92 = 77.00, Fmax092 = 514.00, Fnom92 = 386.00, a92 = -0.2867, RULFmin92 = 1524.00
FC93: Fmin93 = 72.00, Fmax093 = 478.00, Fnom93 = 359.00, a93 = -0.2968, RULFmin93 = 1368.00
FC94: Fmin94 = 72.00, Fmax094 = 483.00, Fnom94 = 362.00, a94 = -0.3267, RULFmin94 = 1258.00
FC95: Fmin95 = 77.00, Fmax095 = 512.00, Fnom95 = 384.00, a95 = -0.3132, RULFmin95 = 1389.00
FC96: Fmin96 = 74.00, Fmax096 = 490.00, Fnom96 = 368.00, a96 = -0.2574, RULFmin96 = 1616.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2766, RULFmin97 = 1464.00
FC98: Fmin98 = 77.00, Fmax098 = 510.00, Fnom98 = 383.00, a98 = -0.3020, RULFmin98 = 1434.00
FC99: Fmin99 = 77.00, Fmax099 = 515.00, Fnom99 = 386.00, a99 = -0.2666, RULFmin99 = 1643.00
FC100: Fmin100 = 76.00, Fmax0100 = 504.00, Fnom100 = 378.00, a100 = -0.2978, RULFmin100 = 1437.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.3003, RULFmin1 = 1352.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.3048, RULFmin2 = 1365.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2884, RULFmin3 = 1491.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.2988, RULFmin4 = 1369.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.2883, RULFmin5 = 1481.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2616, RULFmin6 = 1548.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2711, RULFmin7 = 1549.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.3315, RULFmin8 = 1279.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.2567, RULFmin9 = 1675.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.3519, RULFmin10 = 1219.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.2657, RULFmin11 = 1660.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2942, RULFmin12 = 1438.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2739, RULFmin13 = 1559.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.3282, RULFmin14 = 1243.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3287, RULFmin15 = 1284.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3016, RULFmin16 = 1356.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.3519, RULFmin17 = 1222.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.2339, RULFmin18 = 1770.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2630, RULFmin19 = 1582.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2735, RULFmin20 = 1481.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2672, RULFmin21 = 1643.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3090, RULFmin22 = 1330.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.3272, RULFmin23 = 1363.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.3403, RULFmin24 = 1284.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.2760, RULFmin25 = 1587.00
FC26: Fmin26 = 74.00, Fmax026 = 490.00, Fnom26 = 368.00, a26 = -0.2830, RULFmin26 = 1470.00
FC27: Fmin27 = 76.00, Fmax027 = 508.00, Fnom27 = 381.00, a27 = -0.2529, RULFmin27 = 1708.00
FC28: Fmin28 = 78.00, Fmax028 = 521.00, Fnom28 = 391.00, a28 = -0.3643, RULFmin28 = 1216.00
FC29: Fmin29 = 72.00, Fmax029 = 480.00, Fnom29 = 360.00, a29 = -0.2859, RULFmin29 = 1427.00
FC30: Fmin30 = 74.00, Fmax030 = 491.00, Fnom30 = 368.00, a30 = -0.2500, RULFmin30 = 1668.00
FC31: Fmin31 = 76.00, Fmax031 = 506.00, Fnom31 = 380.00, a31 = -0.2523, RULFmin31 = 1704.00
FC32: Fmin32 = 79.00, Fmax032 = 524.00, Fnom32 = 393.00, a32 = -0.2840, RULFmin32 = 1567.00
FC33: Fmin33 = 74.00, Fmax033 = 490.00, Fnom33 = 368.00, a33 = -0.2963, RULFmin33 = 1404.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.2441, RULFmin34 = 1696.00
FC35: Fmin35 = 76.00, Fmax035 = 505.00, Fnom35 = 379.00, a35 = -0.2839, RULFmin35 = 1511.00
FC36: Fmin36 = 74.00, Fmax036 = 490.00, Fnom36 = 368.00, a36 = -0.2517, RULFmin36 = 1653.00
FC37: Fmin37 = 75.00, Fmax037 = 503.00, Fnom37 = 377.00, a37 = -0.2983, RULFmin37 = 1435.00
FC38: Fmin38 = 76.00, Fmax038 = 509.00, Fnom38 = 382.00, a38 = -0.3067, RULFmin38 = 1412.00
FC39: Fmin39 = 73.00, Fmax039 = 489.00, Fnom39 = 367.00, a39 = -0.2723, RULFmin39 = 1528.00
FC40: Fmin40 = 75.00, Fmax040 = 501.00, Fnom40 = 376.00, a40 = -0.3267, RULFmin40 = 1304.00
FC41: Fmin41 = 73.00, Fmax041 = 488.00, Fnom41 = 366.00, a41 = -0.2999, RULFmin41 = 1384.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2906, RULFmin42 = 1528.00
FC43: Fmin43 = 79.00, Fmax043 = 525.00, Fnom43 = 394.00, a43 = -0.3022, RULFmin43 = 1476.00
FC44: Fmin44 = 79.00, Fmax044 = 524.00, Fnom44 = 393.00, a44 = -0.2740, RULFmin44 = 1624.00
FC45: Fmin45 = 74.00, Fmax045 = 491.00, Fnom45 = 368.00, a45 = -0.3103, RULFmin45 = 1344.00
FC46: Fmin46 = 77.00, Fmax046 = 514.00, Fnom46 = 386.00, a46 = -0.2931, RULFmin46 = 1491.00
FC47: Fmin47 = 73.00, Fmax047 = 485.00, Fnom47 = 364.00, a47 = -0.2797, RULFmin47 = 1473.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.3043, RULFmin48 = 1357.00
FC49: Fmin49 = 77.00, Fmax049 = 514.00, Fnom49 = 386.00, a49 = -0.2428, RULFmin49 = 1800.00
FC50: Fmin50 = 71.00, Fmax050 = 476.00, Fnom50 = 357.00, a50 = -0.3031, RULFmin50 = 1336.00
FC51: Fmin51 = 76.00, Fmax051 = 505.00, Fnom51 = 379.00, a51 = -0.2719, RULFmin51 = 1578.00
FC52: Fmin52 = 75.00, Fmax052 = 499.00, Fnom52 = 374.00, a52 = -0.2430, RULFmin52 = 1745.00
FC53: Fmin53 = 73.00, Fmax053 = 487.00, Fnom53 = 365.00, a53 = -0.2865, RULFmin53 = 1445.00
FC54: Fmin54 = 78.00, Fmax054 = 523.00, Fnom54 = 392.00, a54 = -0.3132, RULFmin54 = 1421.00
FC55: Fmin55 = 76.00, Fmax055 = 505.00, Fnom55 = 379.00, a55 = -0.2743, RULFmin55 = 1564.00
FC56: Fmin56 = 79.00, Fmax056 = 524.00, Fnom56 = 393.00, a56 = -0.3105, RULFmin56 = 1433.00
FC57: Fmin57 = 75.00, Fmax057 = 498.00, Fnom57 = 374.00, a57 = -0.2442, RULFmin57 = 1732.00
FC58: Fmin58 = 74.00, Fmax058 = 494.00, Fnom58 = 371.00, a58 = -0.2907, RULFmin58 = 1445.00
FC59: Fmin59 = 72.00, Fmax059 = 480.00, Fnom59 = 360.00, a59 = -0.2686, RULFmin59 = 1519.00
FC60: Fmin60 = 78.00, Fmax060 = 520.00, Fnom60 = 390.00, a60 = -0.3432, RULFmin60 = 1288.00
FC61: Fmin61 = 71.00, Fmax061 = 476.00, Fnom61 = 357.00, a61 = -0.2341, RULFmin61 = 1730.00
FC62: Fmin62 = 73.00, Fmax062 = 484.00, Fnom62 = 363.00, a62 = -0.2733, RULFmin62 = 1504.00
FC63: Fmin63 = 78.00, Fmax063 = 520.00, Fnom63 = 390.00, a63 = -0.3371, RULFmin63 = 1311.00
FC64: Fmin64 = 76.00, Fmax064 = 506.00, Fnom64 = 380.00, a64 = -0.3557, RULFmin64 = 1209.00
FC65: Fmin65 = 78.00, Fmax065 = 517.00, Fnom65 = 388.00, a65 = -0.2777, RULFmin65 = 1581.00
FC66: Fmin66 = 71.00, Fmax066 = 476.00, Fnom66 = 357.00, a66 = -0.2274, RULFmin66 = 1781.00
FC67: Fmin67 = 77.00, Fmax067 = 515.00, Fnom67 = 386.00, a67 = -0.2865, RULFmin67 = 1529.00
FC68: Fmin68 = 71.00, Fmax068 = 476.00, Fnom68 = 357.00, a68 = -0.3295, RULFmin68 = 1229.00
FC69: Fmin69 = 79.00, Fmax069 = 525.00, Fnom69 = 394.00, a69 = -0.2906, RULFmin69 = 1535.00
FC70: Fmin70 = 78.00, Fmax070 = 517.00, Fnom70 = 388.00, a70 = -0.3552, RULFmin70 = 1236.00
FC71: Fmin71 = 75.00, Fmax071 = 502.00, Fnom71 = 377.00, a71 = -0.3435, RULFmin71 = 1243.00
FC72: Fmin72 = 73.00, Fmax072 = 484.00, Fnom72 = 363.00, a72 = -0.2882, RULFmin72 = 1426.00
FC73: Fmin73 = 77.00, Fmax073 = 512.00, Fnom73 = 384.00, a73 = -0.3566, RULFmin73 = 1220.00
FC74: Fmin74 = 76.00, Fmax074 = 504.00, Fnom74 = 378.00, a74 = -0.2592, RULFmin74 = 1651.00
FC75: Fmin75 = 76.00, Fmax075 = 505.00, Fnom75 = 379.00, a75 = -0.2713, RULFmin75 = 1581.00
FC76: Fmin76 = 77.00, Fmax076 = 514.00, Fnom76 = 386.00, a76 = -0.2523, RULFmin76 = 1732.00
FC77: Fmin77 = 72.00, Fmax077 = 478.00, Fnom77 = 359.00, a77 = -0.2955, RULFmin77 = 1374.00
FC78: Fmin78 = 71.00, Fmax078 = 476.00, Fnom78 = 357.00, a78 = -0.2606, RULFmin78 = 1554.00
FC79: Fmin79 = 72.00, Fmax079 = 479.00, Fnom79 = 359.00, a79 = -0.2511, RULFmin79 = 1621.00
FC80: Fmin80 = 75.00, Fmax080 = 502.00, Fnom80 = 377.00, a80 = -0.3419, RULFmin80 = 1249.00
FC81: Fmin81 = 78.00, Fmax081 = 517.00, Fnom81 = 388.00, a81 = -0.3560, RULFmin81 = 1233.00
FC82: Fmin82 = 76.00, Fmax082 = 505.00, Fnom82 = 379.00, a82 = -0.2775, RULFmin82 = 1546.00
FC83: Fmin83 = 79.00, Fmax083 = 525.00, Fnom83 = 394.00, a83 = -0.3091, RULFmin83 = 1443.00
FC84: Fmin84 = 72.00, Fmax084 = 482.00, Fnom84 = 362.00, a84 = -0.3312, RULFmin84 = 1238.00
FC85: Fmin85 = 76.00, Fmax085 = 507.00, Fnom85 = 380.00, a85 = -0.3533, RULFmin85 = 1220.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.2925, RULFmin86 = 1395.00
FC87: Fmin87 = 77.00, Fmax087 = 514.00, Fnom87 = 386.00, a87 = -0.2752, RULFmin87 = 1588.00
FC88: Fmin88 = 72.00, Fmax088 = 479.00, Fnom88 = 359.00, a88 = -0.3019, RULFmin88 = 1348.00
FC89: Fmin89 = 79.00, Fmax089 = 524.00, Fnom89 = 393.00, a89 = -0.2689, RULFmin89 = 1655.00
FC90: Fmin90 = 74.00, Fmax090 = 491.00, Fnom90 = 368.00, a90 = -0.3110, RULFmin90 = 1341.00
FC91: Fmin91 = 74.00, Fmax091 = 490.00, Fnom91 = 368.00, a91 = -0.3294, RULFmin91 = 1263.00
FC92: Fmin92 = 72.00, Fmax092 = 478.00, Fnom92 = 359.00, a92 = -0.2550, RULFmin92 = 1592.00
FC93: Fmin93 = 76.00, Fmax093 = 508.00, Fnom93 = 381.00, a93 = -0.2714, RULFmin93 = 1592.00
FC94: Fmin94 = 79.00, Fmax094 = 525.00, Fnom94 = 394.00, a94 = -0.3034, RULFmin94 = 1470.00
FC95: Fmin95 = 75.00, Fmax095 = 503.00, Fnom95 = 377.00, a95 = -0.3220, RULFmin95 = 1329.00
FC96: Fmin96 = 76.00, Fmax096 = 506.00, Fnom96 = 380.00, a96 = -0.2476, RULFmin96 = 1737.00
FC97: Fmin97 = 77.00, Fmax097 = 512.00, Fnom97 = 384.00, a97 = -0.3431, RULFmin97 = 1268.00
FC98: Fmin98 = 75.00, Fmax098 = 498.00, Fnom98 = 374.00, a98 = -0.2713, RULFmin98 = 1559.00
FC99: Fmin99 = 74.00, Fmax099 = 490.00, Fnom99 = 368.00, a99 = -0.2934, RULFmin99 = 1418.00
FC100: Fmin100 = 74.00, Fmax0100 = 495.00, Fnom100 = 371.00, a100 = -0.2727, RULFmin100 = 1544.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2795, RULFmin1 = 1510.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.2386, RULFmin2 = 1748.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2707, RULFmin3 = 1496.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3467, RULFmin4 = 1223.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.3344, RULFmin5 = 1247.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.3417, RULFmin6 = 1282.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2862, RULFmin7 = 1506.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.3192, RULFmin8 = 1275.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.2959, RULFmin9 = 1406.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.2455, RULFmin10 = 1682.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.2827, RULFmin11 = 1553.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.3220, RULFmin12 = 1261.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3204, RULFmin13 = 1342.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.3228, RULFmin14 = 1270.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.3408, RULFmin15 = 1200.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.2580, RULFmin16 = 1713.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3091, RULFmin17 = 1346.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.2954, RULFmin18 = 1486.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2969, RULFmin19 = 1364.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2509, RULFmin20 = 1694.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.2959, RULFmin21 = 1379.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3634, RULFmin22 = 1208.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.2580, RULFmin23 = 1678.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.2312, RULFmin24 = 1799.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3167, RULFmin25 = 1386.00
FC26: Fmin26 = 79.00, Fmax026 = 525.00, Fnom26 = 394.00, a26 = -0.2592, RULFmin26 = 1721.00
FC27: Fmin27 = 73.00, Fmax027 = 485.00, Fnom27 = 364.00, a27 = -0.3079, RULFmin27 = 1338.00
FC28: Fmin28 = 73.00, Fmax028 = 489.00, Fnom28 = 367.00, a28 = -0.2466, RULFmin28 = 1687.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.3041, RULFmin29 = 1332.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2996, RULFmin30 = 1382.00
FC31: Fmin31 = 78.00, Fmax031 = 518.00, Fnom31 = 389.00, a31 = -0.2959, RULFmin31 = 1487.00
FC32: Fmin32 = 75.00, Fmax032 = 500.00, Fnom32 = 375.00, a32 = -0.2719, RULFmin32 = 1563.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.2785, RULFmin33 = 1551.00
FC34: Fmin34 = 73.00, Fmax034 = 486.00, Fnom34 = 365.00, a34 = -0.3286, RULFmin34 = 1257.00
FC35: Fmin35 = 75.00, Fmax035 = 498.00, Fnom35 = 374.00, a35 = -0.3079, RULFmin35 = 1374.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2363, RULFmin36 = 1786.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3042, RULFmin37 = 1338.00
FC38: Fmin38 = 73.00, Fmax038 = 489.00, Fnom38 = 367.00, a38 = -0.2773, RULFmin38 = 1500.00
FC39: Fmin39 = 77.00, Fmax039 = 511.00, Fnom39 = 383.00, a39 = -0.2512, RULFmin39 = 1728.00
FC40: Fmin40 = 76.00, Fmax040 = 504.00, Fnom40 = 378.00, a40 = -0.3362, RULFmin40 = 1273.00
FC41: Fmin41 = 78.00, Fmax041 = 517.00, Fnom41 = 388.00, a41 = -0.3207, RULFmin41 = 1369.00
FC42: Fmin42 = 72.00, Fmax042 = 482.00, Fnom42 = 362.00, a42 = -0.2950, RULFmin42 = 1390.00
FC43: Fmin43 = 72.00, Fmax043 = 478.00, Fnom43 = 359.00, a43 = -0.2486, RULFmin43 = 1633.00
FC44: Fmin44 = 78.00, Fmax044 = 523.00, Fnom44 = 392.00, a44 = -0.2557, RULFmin44 = 1740.00
FC45: Fmin45 = 77.00, Fmax045 = 513.00, Fnom45 = 385.00, a45 = -0.2603, RULFmin45 = 1675.00
FC46: Fmin46 = 77.00, Fmax046 = 512.00, Fnom46 = 384.00, a46 = -0.3351, RULFmin46 = 1298.00
FC47: Fmin47 = 74.00, Fmax047 = 494.00, Fnom47 = 371.00, a47 = -0.3423, RULFmin47 = 1227.00
FC48: Fmin48 = 74.00, Fmax048 = 494.00, Fnom48 = 371.00, a48 = -0.2400, RULFmin48 = 1750.00
FC49: Fmin49 = 72.00, Fmax049 = 477.00, Fnom49 = 358.00, a49 = -0.2522, RULFmin49 = 1606.00
FC50: Fmin50 = 73.00, Fmax050 = 488.00, Fnom50 = 366.00, a50 = -0.2683, RULFmin50 = 1547.00
FC51: Fmin51 = 77.00, Fmax051 = 516.00, Fnom51 = 387.00, a51 = -0.2607, RULFmin51 = 1684.00
FC52: Fmin52 = 76.00, Fmax052 = 507.00, Fnom52 = 380.00, a52 = -0.2466, RULFmin52 = 1748.00
FC53: Fmin53 = 76.00, Fmax053 = 506.00, Fnom53 = 380.00, a53 = -0.2693, RULFmin53 = 1597.00
FC54: Fmin54 = 73.00, Fmax054 = 487.00, Fnom54 = 365.00, a54 = -0.2708, RULFmin54 = 1529.00
FC55: Fmin55 = 76.00, Fmax055 = 504.00, Fnom55 = 378.00, a55 = -0.2680, RULFmin55 = 1597.00
FC56: Fmin56 = 75.00, Fmax056 = 502.00, Fnom56 = 377.00, a56 = -0.2411, RULFmin56 = 1771.00
FC57: Fmin57 = 72.00, Fmax057 = 477.00, Fnom57 = 358.00, a57 = -0.2324, RULFmin57 = 1743.00
FC58: Fmin58 = 74.00, Fmax058 = 496.00, Fnom58 = 372.00, a58 = -0.2456, RULFmin58 = 1718.00
FC59: Fmin59 = 77.00, Fmax059 = 514.00, Fnom59 = 386.00, a59 = -0.2455, RULFmin59 = 1780.00
FC60: Fmin60 = 71.00, Fmax060 = 476.00, Fnom60 = 357.00, a60 = -0.3169, RULFmin60 = 1278.00
FC61: Fmin61 = 77.00, Fmax061 = 512.00, Fnom61 = 384.00, a61 = -0.2908, RULFmin61 = 1496.00
FC62: Fmin62 = 74.00, Fmax062 = 492.00, Fnom62 = 369.00, a62 = -0.2772, RULFmin62 = 1508.00
FC63: Fmin63 = 76.00, Fmax063 = 505.00, Fnom63 = 379.00, a63 = -0.2391, RULFmin63 = 1794.00
FC64: Fmin64 = 76.00, Fmax064 = 507.00, Fnom64 = 380.00, a64 = -0.3547, RULFmin64 = 1215.00
FC65: Fmin65 = 76.00, Fmax065 = 508.00, Fnom65 = 381.00, a65 = -0.3283, RULFmin65 = 1316.00
FC66: Fmin66 = 72.00, Fmax066 = 477.00, Fnom66 = 358.00, a66 = -0.2746, RULFmin66 = 1475.00
FC67: Fmin67 = 73.00, Fmax067 = 489.00, Fnom67 = 367.00, a67 = -0.2911, RULFmin67 = 1429.00
FC68: Fmin68 = 77.00, Fmax068 = 510.00, Fnom68 = 383.00, a68 = -0.2906, RULFmin68 = 1490.00
FC69: Fmin69 = 77.00, Fmax069 = 512.00, Fnom69 = 384.00, a69 = -0.3486, RULFmin69 = 1248.00
FC70: Fmin70 = 75.00, Fmax070 = 502.00, Fnom70 = 377.00, a70 = -0.3270, RULFmin70 = 1306.00
FC71: Fmin71 = 73.00, Fmax071 = 488.00, Fnom71 = 366.00, a71 = -0.2864, RULFmin71 = 1449.00
FC72: Fmin72 = 78.00, Fmax072 = 520.00, Fnom72 = 390.00, a72 = -0.3328, RULFmin72 = 1328.00
FC73: Fmin73 = 79.00, Fmax073 = 524.00, Fnom73 = 393.00, a73 = -0.3447, RULFmin73 = 1291.00
FC74: Fmin74 = 78.00, Fmax074 = 519.00, Fnom74 = 389.00, a74 = -0.3624, RULFmin74 = 1217.00
FC75: Fmin75 = 78.00, Fmax075 = 517.00, Fnom75 = 388.00, a75 = -0.3487, RULFmin75 = 1259.00
FC76: Fmin76 = 72.00, Fmax076 = 477.00, Fnom76 = 358.00, a76 = -0.2250, RULFmin76 = 1800.00
FC77: Fmin77 = 77.00, Fmax077 = 513.00, Fnom77 = 385.00, a77 = -0.3032, RULFmin77 = 1438.00
FC78: Fmin78 = 72.00, Fmax078 = 481.00, Fnom78 = 361.00, a78 = -0.2576, RULFmin78 = 1588.00
FC79: Fmin79 = 78.00, Fmax079 = 517.00, Fnom79 = 388.00, a79 = -0.3382, RULFmin79 = 1298.00
FC80: Fmin80 = 76.00, Fmax080 = 505.00, Fnom80 = 379.00, a80 = -0.3150, RULFmin80 = 1362.00
FC81: Fmin81 = 74.00, Fmax081 = 496.00, Fnom81 = 372.00, a81 = -0.2791, RULFmin81 = 1512.00
FC82: Fmin82 = 78.00, Fmax082 = 519.00, Fnom82 = 389.00, a82 = -0.3508, RULFmin82 = 1257.00
FC83: Fmin83 = 77.00, Fmax083 = 512.00, Fnom83 = 384.00, a83 = -0.3021, RULFmin83 = 1440.00
FC84: Fmin84 = 77.00, Fmax084 = 514.00, Fnom84 = 386.00, a84 = -0.2761, RULFmin84 = 1583.00
FC85: Fmin85 = 74.00, Fmax085 = 493.00, Fnom85 = 370.00, a85 = -0.2439, RULFmin85 = 1718.00
FC86: Fmin86 = 77.00, Fmax086 = 516.00, Fnom86 = 387.00, a86 = -0.2527, RULFmin86 = 1737.00
FC87: Fmin87 = 77.00, Fmax087 = 512.00, Fnom87 = 384.00, a87 = -0.2559, RULFmin87 = 1700.00
FC88: Fmin88 = 73.00, Fmax088 = 485.00, Fnom88 = 364.00, a88 = -0.2356, RULFmin88 = 1749.00
FC89: Fmin89 = 73.00, Fmax089 = 485.00, Fnom89 = 364.00, a89 = -0.2723, RULFmin89 = 1513.00
FC90: Fmin90 = 76.00, Fmax090 = 506.00, Fnom90 = 380.00, a90 = -0.2579, RULFmin90 = 1667.00
FC91: Fmin91 = 76.00, Fmax091 = 507.00, Fnom91 = 380.00, a91 = -0.3090, RULFmin91 = 1395.00
FC92: Fmin92 = 76.00, Fmax092 = 509.00, Fnom92 = 382.00, a92 = -0.3001, RULFmin92 = 1443.00
FC93: Fmin93 = 78.00, Fmax093 = 519.00, Fnom93 = 389.00, a93 = -0.2558, RULFmin93 = 1724.00
FC94: Fmin94 = 78.00, Fmax094 = 519.00, Fnom94 = 389.00, a94 = -0.2888, RULFmin94 = 1527.00
FC95: Fmin95 = 78.00, Fmax095 = 523.00, Fnom95 = 392.00, a95 = -0.3460, RULFmin95 = 1286.00
FC96: Fmin96 = 77.00, Fmax096 = 515.00, Fnom96 = 386.00, a96 = -0.2687, RULFmin96 = 1630.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2313, RULFmin97 = 1751.00
FC98: Fmin98 = 77.00, Fmax098 = 512.00, Fnom98 = 384.00, a98 = -0.3059, RULFmin98 = 1422.00
FC99: Fmin99 = 79.00, Fmax099 = 524.00, Fnom99 = 393.00, a99 = -0.2723, RULFmin99 = 1634.00
FC100: Fmin100 = 72.00, Fmax0100 = 480.00, Fnom100 = 360.00, a100 = -0.2677, RULFmin100 = 1524.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2923, RULFmin1 = 1454.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2626, RULFmin2 = 1649.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2863, RULFmin3 = 1481.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.3455, RULFmin4 = 1207.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2806, RULFmin5 = 1454.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3485, RULFmin6 = 1231.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.3249, RULFmin7 = 1305.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2517, RULFmin8 = 1617.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2707, RULFmin9 = 1496.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.3058, RULFmin10 = 1321.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2747, RULFmin11 = 1511.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2855, RULFmin12 = 1478.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2822, RULFmin13 = 1492.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.2471, RULFmin14 = 1696.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.3411, RULFmin15 = 1237.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2339, RULFmin16 = 1744.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2404, RULFmin17 = 1685.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.2396, RULFmin18 = 1761.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.3264, RULFmin19 = 1290.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.3477, RULFmin20 = 1280.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.2499, RULFmin21 = 1717.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.2513, RULFmin22 = 1703.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2521, RULFmin23 = 1761.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.2536, RULFmin24 = 1613.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2806, RULFmin25 = 1579.00
FC26: Fmin26 = 77.00, Fmax026 = 514.00, Fnom26 = 386.00, a26 = -0.2463, RULFmin26 = 1774.00
FC27: Fmin27 = 77.00, Fmax027 = 510.00, Fnom27 = 383.00, a27 = -0.3543, RULFmin27 = 1222.00
FC28: Fmin28 = 74.00, Fmax028 = 494.00, Fnom28 = 371.00, a28 = -0.2366, RULFmin28 = 1775.00
FC29: Fmin29 = 76.00, Fmax029 = 504.00, Fnom29 = 378.00, a29 = -0.2728, RULFmin29 = 1569.00
FC30: Fmin30 = 76.00, Fmax030 = 504.00, Fnom30 = 378.00, a30 = -0.3290, RULFmin30 = 1301.00
FC31: Fmin31 = 72.00, Fmax031 = 483.00, Fnom31 = 362.00, a31 = -0.2683, RULFmin31 = 1532.00
FC32: Fmin32 = 76.00, Fmax032 = 505.00, Fnom32 = 379.00, a32 = -0.2603, RULFmin32 = 1648.00
FC33: Fmin33 = 74.00, Fmax033 = 493.00, Fnom33 = 370.00, a33 = -0.2766, RULFmin33 = 1515.00
FC34: Fmin34 = 75.00, Fmax034 = 500.00, Fnom34 = 375.00, a34 = -0.2397, RULFmin34 = 1773.00
FC35: Fmin35 = 77.00, Fmax035 = 512.00, Fnom35 = 384.00, a35 = -0.2577, RULFmin35 = 1688.00
FC36: Fmin36 = 77.00, Fmax036 = 512.00, Fnom36 = 384.00, a36 = -0.2743, RULFmin36 = 1586.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.2870, RULFmin37 = 1554.00
FC38: Fmin38 = 76.00, Fmax038 = 507.00, Fnom38 = 380.00, a38 = -0.3305, RULFmin38 = 1304.00
FC39: Fmin39 = 74.00, Fmax039 = 491.00, Fnom39 = 368.00, a39 = -0.3225, RULFmin39 = 1293.00
FC40: Fmin40 = 74.00, Fmax040 = 496.00, Fnom40 = 372.00, a40 = -0.2448, RULFmin40 = 1724.00
FC41: Fmin41 = 76.00, Fmax041 = 505.00, Fnom41 = 379.00, a41 = -0.3185, RULFmin41 = 1347.00
FC42: Fmin42 = 75.00, Fmax042 = 501.00, Fnom42 = 376.00, a42 = -0.2478, RULFmin42 = 1719.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2945, RULFmin43 = 1375.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2444, RULFmin44 = 1706.00
FC45: Fmin45 = 76.00, Fmax045 = 507.00, Fnom45 = 380.00, a45 = -0.3003, RULFmin45 = 1435.00
FC46: Fmin46 = 74.00, Fmax046 = 494.00, Fnom46 = 371.00, a46 = -0.2523, RULFmin46 = 1665.00
FC47: Fmin47 = 79.00, Fmax047 = 524.00, Fnom47 = 393.00, a47 = -0.2521, RULFmin47 = 1765.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.3543, RULFmin48 = 1242.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2670, RULFmin49 = 1543.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.2625, RULFmin50 = 1566.00
FC51: Fmin51 = 77.00, Fmax051 = 513.00, Fnom51 = 385.00, a51 = -0.2791, RULFmin51 = 1562.00
FC52: Fmin52 = 76.00, Fmax052 = 509.00, Fnom52 = 382.00, a52 = -0.3280, RULFmin52 = 1320.00
FC53: Fmin53 = 78.00, Fmax053 = 523.00, Fnom53 = 392.00, a53 = -0.2802, RULFmin53 = 1588.00
FC54: Fmin54 = 77.00, Fmax054 = 515.00, Fnom54 = 386.00, a54 = -0.2760, RULFmin54 = 1587.00
FC55: Fmin55 = 75.00, Fmax055 = 503.00, Fnom55 = 377.00, a55 = -0.3555, RULFmin55 = 1204.00
FC56: Fmin56 = 73.00, Fmax056 = 486.00, Fnom56 = 365.00, a56 = -0.2374, RULFmin56 = 1740.00
FC57: Fmin57 = 78.00, Fmax057 = 522.00, Fnom57 = 392.00, a57 = -0.3054, RULFmin57 = 1454.00
FC58: Fmin58 = 74.00, Fmax058 = 495.00, Fnom58 = 371.00, a58 = -0.3182, RULFmin58 = 1323.00
FC59: Fmin59 = 74.00, Fmax059 = 493.00, Fnom59 = 370.00, a59 = -0.3010, RULFmin59 = 1392.00
FC60: Fmin60 = 78.00, Fmax060 = 520.00, Fnom60 = 390.00, a60 = -0.3162, RULFmin60 = 1398.00
FC61: Fmin61 = 74.00, Fmax061 = 495.00, Fnom61 = 371.00, a61 = -0.2414, RULFmin61 = 1744.00
FC62: Fmin62 = 75.00, Fmax062 = 503.00, Fnom62 = 377.00, a62 = -0.2382, RULFmin62 = 1797.00
FC63: Fmin63 = 73.00, Fmax063 = 485.00, Fnom63 = 364.00, a63 = -0.2409, RULFmin63 = 1710.00
FC64: Fmin64 = 74.00, Fmax064 = 490.00, Fnom64 = 368.00, a64 = -0.2451, RULFmin64 = 1697.00
FC65: Fmin65 = 77.00, Fmax065 = 516.00, Fnom65 = 387.00, a65 = -0.2754, RULFmin65 = 1594.00
FC66: Fmin66 = 78.00, Fmax066 = 518.00, Fnom66 = 389.00, a66 = -0.3105, RULFmin66 = 1417.00
FC67: Fmin67 = 77.00, Fmax067 = 513.00, Fnom67 = 385.00, a67 = -0.2533, RULFmin67 = 1721.00
FC68: Fmin68 = 73.00, Fmax068 = 487.00, Fnom68 = 365.00, a68 = -0.3270, RULFmin68 = 1266.00
FC69: Fmin69 = 75.00, Fmax069 = 502.00, Fnom69 = 377.00, a69 = -0.2513, RULFmin69 = 1699.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3454, RULFmin70 = 1268.00
FC71: Fmin71 = 78.00, Fmax071 = 520.00, Fnom71 = 390.00, a71 = -0.2848, RULFmin71 = 1552.00
FC72: Fmin72 = 73.00, Fmax072 = 488.00, Fnom72 = 366.00, a72 = -0.3302, RULFmin72 = 1257.00
FC73: Fmin73 = 78.00, Fmax073 = 517.00, Fnom73 = 388.00, a73 = -0.2552, RULFmin73 = 1720.00
FC74: Fmin74 = 74.00, Fmax074 = 490.00, Fnom74 = 368.00, a74 = -0.3077, RULFmin74 = 1352.00
FC75: Fmin75 = 76.00, Fmax075 = 508.00, Fnom75 = 381.00, a75 = -0.2753, RULFmin75 = 1569.00
FC76: Fmin76 = 74.00, Fmax076 = 496.00, Fnom76 = 372.00, a76 = -0.2456, RULFmin76 = 1718.00
FC77: Fmin77 = 75.00, Fmax077 = 503.00, Fnom77 = 377.00, a77 = -0.2605, RULFmin77 = 1643.00
FC78: Fmin78 = 76.00, Fmax078 = 507.00, Fnom78 = 380.00, a78 = -0.2873, RULFmin78 = 1500.00
FC79: Fmin79 = 79.00, Fmax079 = 525.00, Fnom79 = 394.00, a79 = -0.3304, RULFmin79 = 1350.00
FC80: Fmin80 = 73.00, Fmax080 = 489.00, Fnom80 = 367.00, a80 = -0.2421, RULFmin80 = 1718.00
FC81: Fmin81 = 72.00, Fmax081 = 478.00, Fnom81 = 359.00, a81 = -0.2340, RULFmin81 = 1735.00
FC82: Fmin82 = 77.00, Fmax082 = 516.00, Fnom82 = 387.00, a82 = -0.3400, RULFmin82 = 1291.00
FC83: Fmin83 = 74.00, Fmax083 = 496.00, Fnom83 = 372.00, a83 = -0.2548, RULFmin83 = 1656.00
FC84: Fmin84 = 78.00, Fmax084 = 520.00, Fnom84 = 390.00, a84 = -0.2582, RULFmin84 = 1712.00
FC85: Fmin85 = 79.00, Fmax085 = 525.00, Fnom85 = 394.00, a85 = -0.3072, RULFmin85 = 1452.00
FC86: Fmin86 = 78.00, Fmax086 = 517.00, Fnom86 = 388.00, a86 = -0.3313, RULFmin86 = 1325.00
FC87: Fmin87 = 77.00, Fmax087 = 513.00, Fnom87 = 385.00, a87 = -0.2948, RULFmin87 = 1479.00
FC88: Fmin88 = 76.00, Fmax088 = 505.00, Fnom88 = 379.00, a88 = -0.2552, RULFmin88 = 1681.00
FC89: Fmin89 = 72.00, Fmax089 = 481.00, Fnom89 = 361.00, a89 = -0.2572, RULFmin89 = 1590.00
FC90: Fmin90 = 73.00, Fmax090 = 486.00, Fnom90 = 365.00, a90 = -0.3134, RULFmin90 = 1318.00
FC91: Fmin91 = 78.00, Fmax091 = 519.00, Fnom91 = 389.00, a91 = -0.3400, RULFmin91 = 1297.00
FC92: Fmin92 = 75.00, Fmax092 = 498.00, Fnom92 = 374.00, a92 = -0.3406, RULFmin92 = 1242.00
FC93: Fmin93 = 78.00, Fmax093 = 523.00, Fnom93 = 392.00, a93 = -0.2523, RULFmin93 = 1764.00
FC94: Fmin94 = 71.00, Fmax094 = 476.00, Fnom94 = 357.00, a94 = -0.2722, RULFmin94 = 1488.00
FC95: Fmin95 = 73.00, Fmax095 = 484.00, Fnom95 = 363.00, a95 = -0.2900, RULFmin95 = 1417.00
FC96: Fmin96 = 71.00, Fmax096 = 476.00, Fnom96 = 357.00, a96 = -0.2824, RULFmin96 = 1434.00
FC97: Fmin97 = 73.00, Fmax097 = 487.00, Fnom97 = 365.00, a97 = -0.2708, RULFmin97 = 1529.00
FC98: Fmin98 = 77.00, Fmax098 = 514.00, Fnom98 = 386.00, a98 = -0.2637, RULFmin98 = 1657.00
FC99: Fmin99 = 76.00, Fmax099 = 506.00, Fnom99 = 380.00, a99 = -0.2446, RULFmin99 = 1758.00
FC100: Fmin100 = 76.00, Fmax0100 = 504.00, Fnom100 = 378.00, a100 = -0.2890, RULFmin100 = 1481.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2858, RULFmin1 = 1515.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.2790, RULFmin2 = 1545.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.3391, RULFmin3 = 1221.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.3097, RULFmin4 = 1440.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.2484, RULFmin5 = 1715.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.3132, RULFmin6 = 1290.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.2887, RULFmin7 = 1517.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.2963, RULFmin8 = 1495.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.3356, RULFmin9 = 1323.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.3220, RULFmin10 = 1351.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2589, RULFmin11 = 1638.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2506, RULFmin12 = 1616.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3612, RULFmin13 = 1210.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.3385, RULFmin14 = 1294.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.3176, RULFmin15 = 1275.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2862, RULFmin16 = 1492.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2588, RULFmin17 = 1673.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.3285, RULFmin18 = 1251.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.2386, RULFmin19 = 1748.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2668, RULFmin20 = 1552.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.3270, RULFmin21 = 1257.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.3024, RULFmin22 = 1359.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3205, RULFmin23 = 1320.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.2289, RULFmin24 = 1800.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2462, RULFmin25 = 1698.00
FC26: Fmin26 = 72.00, Fmax026 = 479.00, Fnom26 = 359.00, a26 = -0.2602, RULFmin26 = 1564.00
FC27: Fmin27 = 75.00, Fmax027 = 499.00, Fnom27 = 374.00, a27 = -0.2576, RULFmin27 = 1646.00
FC28: Fmin28 = 75.00, Fmax028 = 499.00, Fnom28 = 374.00, a28 = -0.3167, RULFmin28 = 1339.00
FC29: Fmin29 = 73.00, Fmax029 = 484.00, Fnom29 = 363.00, a29 = -0.2590, RULFmin29 = 1587.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2377, RULFmin30 = 1742.00
FC31: Fmin31 = 76.00, Fmax031 = 508.00, Fnom31 = 381.00, a31 = -0.3006, RULFmin31 = 1437.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.3395, RULFmin32 = 1243.00
FC33: Fmin33 = 73.00, Fmax033 = 485.00, Fnom33 = 364.00, a33 = -0.2885, RULFmin33 = 1428.00
FC34: Fmin34 = 78.00, Fmax034 = 518.00, Fnom34 = 389.00, a34 = -0.2529, RULFmin34 = 1740.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.2389, RULFmin35 = 1800.00
FC36: Fmin36 = 75.00, Fmax036 = 500.00, Fnom36 = 375.00, a36 = -0.2690, RULFmin36 = 1580.00
FC37: Fmin37 = 73.00, Fmax037 = 486.00, Fnom37 = 365.00, a37 = -0.2838, RULFmin37 = 1455.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2926, RULFmin38 = 1398.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2898, RULFmin39 = 1532.00
FC40: Fmin40 = 71.00, Fmax040 = 475.00, Fnom40 = 356.00, a40 = -0.3115, RULFmin40 = 1297.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2564, RULFmin41 = 1646.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3145, RULFmin42 = 1345.00
FC43: Fmin43 = 71.00, Fmax043 = 475.00, Fnom43 = 356.00, a43 = -0.2368, RULFmin43 = 1706.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2888, RULFmin44 = 1444.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.2519, RULFmin45 = 1695.00
FC46: Fmin46 = 75.00, Fmax046 = 500.00, Fnom46 = 375.00, a46 = -0.3475, RULFmin46 = 1223.00
FC47: Fmin47 = 76.00, Fmax047 = 505.00, Fnom47 = 379.00, a47 = -0.3060, RULFmin47 = 1402.00
FC48: Fmin48 = 77.00, Fmax048 = 514.00, Fnom48 = 386.00, a48 = -0.3251, RULFmin48 = 1344.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2421, RULFmin49 = 1685.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.3213, RULFmin50 = 1279.00
FC51: Fmin51 = 72.00, Fmax051 = 480.00, Fnom51 = 360.00, a51 = -0.2429, RULFmin51 = 1680.00
FC52: Fmin52 = 72.00, Fmax052 = 479.00, Fnom52 = 359.00, a52 = -0.2641, RULFmin52 = 1541.00
FC53: Fmin53 = 78.00, Fmax053 = 520.00, Fnom53 = 390.00, a53 = -0.2700, RULFmin53 = 1637.00
FC54: Fmin54 = 78.00, Fmax054 = 518.00, Fnom54 = 389.00, a54 = -0.3254, RULFmin54 = 1352.00
FC55: Fmin55 = 75.00, Fmax055 = 502.00, Fnom55 = 377.00, a55 = -0.2860, RULFmin55 = 1493.00
FC56: Fmin56 = 76.00, Fmax056 = 509.00, Fnom56 = 382.00, a56 = -0.2499, RULFmin56 = 1733.00
FC57: Fmin57 = 75.00, Fmax057 = 499.00, Fnom57 = 374.00, a57 = -0.2469, RULFmin57 = 1717.00
FC58: Fmin58 = 73.00, Fmax058 = 489.00, Fnom58 = 367.00, a58 = -0.3043, RULFmin58 = 1367.00
FC59: Fmin59 = 78.00, Fmax059 = 520.00, Fnom59 = 390.00, a59 = -0.3055, RULFmin59 = 1447.00
FC60: Fmin60 = 75.00, Fmax060 = 502.00, Fnom60 = 377.00, a60 = -0.2893, RULFmin60 = 1476.00
FC61: Fmin61 = 77.00, Fmax061 = 511.00, Fnom61 = 383.00, a61 = -0.2661, RULFmin61 = 1631.00
FC62: Fmin62 = 76.00, Fmax062 = 505.00, Fnom62 = 379.00, a62 = -0.3300, RULFmin62 = 1300.00
FC63: Fmin63 = 73.00, Fmax063 = 485.00, Fnom63 = 364.00, a63 = -0.2346, RULFmin63 = 1756.00
FC64: Fmin64 = 74.00, Fmax064 = 491.00, Fnom64 = 368.00, a64 = -0.2795, RULFmin64 = 1492.00
FC65: Fmin65 = 77.00, Fmax065 = 512.00, Fnom65 = 384.00, a65 = -0.3171, RULFmin65 = 1372.00
FC66: Fmin66 = 78.00, Fmax066 = 522.00, Fnom66 = 392.00, a66 = -0.3282, RULFmin66 = 1353.00
FC67: Fmin67 = 75.00, Fmax067 = 502.00, Fnom67 = 377.00, a67 = -0.2384, RULFmin67 = 1791.00
FC68: Fmin68 = 74.00, Fmax068 = 496.00, Fnom68 = 372.00, a68 = -0.3085, RULFmin68 = 1368.00
FC69: Fmin69 = 73.00, Fmax069 = 484.00, Fnom69 = 363.00, a69 = -0.3166, RULFmin69 = 1298.00
FC70: Fmin70 = 76.00, Fmax070 = 506.00, Fnom70 = 380.00, a70 = -0.2861, RULFmin70 = 1503.00
FC71: Fmin71 = 75.00, Fmax071 = 501.00, Fnom71 = 376.00, a71 = -0.2880, RULFmin71 = 1479.00
FC72: Fmin72 = 75.00, Fmax072 = 502.00, Fnom72 = 377.00, a72 = -0.2574, RULFmin72 = 1659.00
FC73: Fmin73 = 72.00, Fmax073 = 479.00, Fnom73 = 359.00, a73 = -0.3180, RULFmin73 = 1280.00
FC74: Fmin74 = 77.00, Fmax074 = 510.00, Fnom74 = 383.00, a74 = -0.2490, RULFmin74 = 1739.00
FC75: Fmin75 = 76.00, Fmax075 = 509.00, Fnom75 = 382.00, a75 = -0.2550, RULFmin75 = 1698.00
FC76: Fmin76 = 76.00, Fmax076 = 504.00, Fnom76 = 378.00, a76 = -0.3494, RULFmin76 = 1225.00
FC77: Fmin77 = 77.00, Fmax077 = 513.00, Fnom77 = 385.00, a77 = -0.3372, RULFmin77 = 1293.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2825, RULFmin78 = 1515.00
FC79: Fmin79 = 73.00, Fmax079 = 487.00, Fnom79 = 365.00, a79 = -0.2702, RULFmin79 = 1532.00
FC80: Fmin80 = 71.00, Fmax080 = 476.00, Fnom80 = 357.00, a80 = -0.2325, RULFmin80 = 1742.00
FC81: Fmin81 = 76.00, Fmax081 = 504.00, Fnom81 = 378.00, a81 = -0.2716, RULFmin81 = 1576.00
FC82: Fmin82 = 74.00, Fmax082 = 494.00, Fnom82 = 371.00, a82 = -0.2745, RULFmin82 = 1530.00
FC83: Fmin83 = 77.00, Fmax083 = 515.00, Fnom83 = 386.00, a83 = -0.2760, RULFmin83 = 1587.00
FC84: Fmin84 = 73.00, Fmax084 = 487.00, Fnom84 = 365.00, a84 = -0.3020, RULFmin84 = 1371.00
FC85: Fmin85 = 72.00, Fmax085 = 478.00, Fnom85 = 359.00, a85 = -0.2961, RULFmin85 = 1371.00
FC86: Fmin86 = 77.00, Fmax086 = 512.00, Fnom86 = 384.00, a86 = -0.2806, RULFmin86 = 1550.00
FC87: Fmin87 = 74.00, Fmax087 = 491.00, Fnom87 = 368.00, a87 = -0.2359, RULFmin87 = 1768.00
FC88: Fmin88 = 79.00, Fmax088 = 525.00, Fnom88 = 394.00, a88 = -0.2685, RULFmin88 = 1661.00
FC89: Fmin89 = 77.00, Fmax089 = 511.00, Fnom89 = 383.00, a89 = -0.3475, RULFmin89 = 1249.00
FC90: Fmin90 = 72.00, Fmax090 = 481.00, Fnom90 = 361.00, a90 = -0.2529, RULFmin90 = 1617.00
FC91: Fmin91 = 77.00, Fmax091 = 514.00, Fnom91 = 386.00, a91 = -0.3455, RULFmin91 = 1265.00
FC92: Fmin92 = 74.00, Fmax092 = 491.00, Fnom92 = 368.00, a92 = -0.2629, RULFmin92 = 1586.00
FC93: Fmin93 = 77.00, Fmax093 = 512.00, Fnom93 = 384.00, a93 = -0.2866, RULFmin93 = 1518.00
FC94: Fmin94 = 72.00, Fmax094 = 479.00, Fnom94 = 359.00, a94 = -0.2376, RULFmin94 = 1713.00
FC95: Fmin95 = 74.00, Fmax095 = 493.00, Fnom95 = 370.00, a95 = -0.3248, RULFmin95 = 1290.00
FC96: Fmin96 = 78.00, Fmax096 = 517.00, Fnom96 = 388.00, a96 = -0.2976, RULFmin96 = 1475.00
FC97: Fmin97 = 73.00, Fmax097 = 489.00, Fnom97 = 367.00, a97 = -0.2730, RULFmin97 = 1524.00
FC98: Fmin98 = 73.00, Fmax098 = 486.00, Fnom98 = 365.00, a98 = -0.2485, RULFmin98 = 1662.00
FC99: Fmin99 = 77.00, Fmax099 = 510.00, Fnom99 = 383.00, a99 = -0.2908, RULFmin99 = 1489.00
FC100: Fmin100 = 73.00, Fmax0100 = 487.00, Fnom100 = 365.00, a100 = -0.3347, RULFmin100 = 1237.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2999, RULFmin1 = 1384.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.2610, RULFmin2 = 1701.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.3023, RULFmin3 = 1429.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3403, RULFmin4 = 1240.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.2901, RULFmin5 = 1482.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2519, RULFmin6 = 1608.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.3341, RULFmin7 = 1248.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.2767, RULFmin8 = 1496.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2695, RULFmin9 = 1529.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.2881, RULFmin10 = 1517.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.2478, RULFmin11 = 1723.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.2477, RULFmin12 = 1716.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.2275, RULFmin13 = 1785.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.2843, RULFmin14 = 1495.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.3264, RULFmin15 = 1253.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2978, RULFmin16 = 1434.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.3194, RULFmin17 = 1368.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2590, RULFmin18 = 1660.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.2931, RULFmin19 = 1426.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.3226, RULFmin20 = 1364.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.3281, RULFmin21 = 1271.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.2633, RULFmin22 = 1633.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.2432, RULFmin23 = 1665.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3370, RULFmin24 = 1276.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2694, RULFmin25 = 1574.00
FC26: Fmin26 = 73.00, Fmax026 = 486.00, Fnom26 = 365.00, a26 = -0.3291, RULFmin26 = 1255.00
FC27: Fmin27 = 74.00, Fmax027 = 494.00, Fnom27 = 371.00, a27 = -0.3376, RULFmin27 = 1244.00
FC28: Fmin28 = 71.00, Fmax028 = 475.00, Fnom28 = 356.00, a28 = -0.3093, RULFmin28 = 1306.00
FC29: Fmin29 = 72.00, Fmax029 = 481.00, Fnom29 = 361.00, a29 = -0.2277, RULFmin29 = 1796.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3203, RULFmin30 = 1305.00
FC31: Fmin31 = 71.00, Fmax031 = 476.00, Fnom31 = 357.00, a31 = -0.2387, RULFmin31 = 1697.00
FC32: Fmin32 = 72.00, Fmax032 = 482.00, Fnom32 = 362.00, a32 = -0.2330, RULFmin32 = 1760.00
FC33: Fmin33 = 73.00, Fmax033 = 484.00, Fnom33 = 363.00, a33 = -0.2322, RULFmin33 = 1770.00
FC34: Fmin34 = 76.00, Fmax034 = 505.00, Fnom34 = 379.00, a34 = -0.2567, RULFmin34 = 1671.00
FC35: Fmin35 = 71.00, Fmax035 = 476.00, Fnom35 = 357.00, a35 = -0.3144, RULFmin35 = 1288.00
FC36: Fmin36 = 73.00, Fmax036 = 484.00, Fnom36 = 363.00, a36 = -0.2991, RULFmin36 = 1374.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.3413, RULFmin37 = 1213.00
FC38: Fmin38 = 74.00, Fmax038 = 494.00, Fnom38 = 371.00, a38 = -0.2939, RULFmin38 = 1429.00
FC39: Fmin39 = 72.00, Fmax039 = 480.00, Fnom39 = 360.00, a39 = -0.2536, RULFmin39 = 1609.00
FC40: Fmin40 = 74.00, Fmax040 = 495.00, Fnom40 = 371.00, a40 = -0.2584, RULFmin40 = 1629.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2765, RULFmin41 = 1537.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3021, RULFmin42 = 1400.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2288, RULFmin43 = 1770.00
FC44: Fmin44 = 74.00, Fmax044 = 490.00, Fnom44 = 368.00, a44 = -0.2921, RULFmin44 = 1424.00
FC45: Fmin45 = 72.00, Fmax045 = 481.00, Fnom45 = 361.00, a45 = -0.2639, RULFmin45 = 1550.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2796, RULFmin46 = 1531.00
FC47: Fmin47 = 78.00, Fmax047 = 519.00, Fnom47 = 389.00, a47 = -0.3536, RULFmin47 = 1247.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2583, RULFmin48 = 1599.00
FC49: Fmin49 = 76.00, Fmax049 = 509.00, Fnom49 = 382.00, a49 = -0.3217, RULFmin49 = 1346.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3394, RULFmin50 = 1270.00
FC51: Fmin51 = 79.00, Fmax051 = 525.00, Fnom51 = 394.00, a51 = -0.3108, RULFmin51 = 1435.00
FC52: Fmin52 = 77.00, Fmax052 = 512.00, Fnom52 = 384.00, a52 = -0.2512, RULFmin52 = 1732.00
FC53: Fmin53 = 75.00, Fmax053 = 498.00, Fnom53 = 374.00, a53 = -0.3289, RULFmin53 = 1286.00
FC54: Fmin54 = 73.00, Fmax054 = 489.00, Fnom54 = 367.00, a54 = -0.2508, RULFmin54 = 1659.00
FC55: Fmin55 = 77.00, Fmax055 = 513.00, Fnom55 = 385.00, a55 = -0.2754, RULFmin55 = 1583.00
FC56: Fmin56 = 78.00, Fmax056 = 517.00, Fnom56 = 388.00, a56 = -0.2875, RULFmin56 = 1527.00
FC57: Fmin57 = 78.00, Fmax057 = 522.00, Fnom57 = 392.00, a57 = -0.3296, RULFmin57 = 1347.00
FC58: Fmin58 = 76.00, Fmax058 = 509.00, Fnom58 = 382.00, a58 = -0.2525, RULFmin58 = 1715.00
FC59: Fmin59 = 74.00, Fmax059 = 494.00, Fnom59 = 371.00, a59 = -0.2421, RULFmin59 = 1735.00
FC60: Fmin60 = 74.00, Fmax060 = 490.00, Fnom60 = 368.00, a60 = -0.3034, RULFmin60 = 1371.00
FC61: Fmin61 = 75.00, Fmax061 = 498.00, Fnom61 = 374.00, a61 = -0.2431, RULFmin61 = 1740.00
FC62: Fmin62 = 75.00, Fmax062 = 501.00, Fnom62 = 376.00, a62 = -0.3441, RULFmin62 = 1238.00
FC63: Fmin63 = 72.00, Fmax063 = 481.00, Fnom63 = 361.00, a63 = -0.3246, RULFmin63 = 1260.00
FC64: Fmin64 = 72.00, Fmax064 = 479.00, Fnom64 = 359.00, a64 = -0.2750, RULFmin64 = 1480.00
FC65: Fmin65 = 75.00, Fmax065 = 503.00, Fnom65 = 377.00, a65 = -0.2705, RULFmin65 = 1582.00
FC66: Fmin66 = 77.00, Fmax066 = 516.00, Fnom66 = 387.00, a66 = -0.3081, RULFmin66 = 1425.00
FC67: Fmin67 = 75.00, Fmax067 = 498.00, Fnom67 = 374.00, a67 = -0.2891, RULFmin67 = 1463.00
FC68: Fmin68 = 72.00, Fmax068 = 477.00, Fnom68 = 358.00, a68 = -0.2889, RULFmin68 = 1402.00
FC69: Fmin69 = 74.00, Fmax069 = 491.00, Fnom69 = 368.00, a69 = -0.2718, RULFmin69 = 1534.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3510, RULFmin70 = 1248.00
FC71: Fmin71 = 72.00, Fmax071 = 482.00, Fnom71 = 362.00, a71 = -0.2454, RULFmin71 = 1671.00
FC72: Fmin72 = 74.00, Fmax072 = 490.00, Fnom72 = 368.00, a72 = -0.2779, RULFmin72 = 1497.00
FC73: Fmin73 = 72.00, Fmax073 = 481.00, Fnom73 = 361.00, a73 = -0.2622, RULFmin73 = 1560.00
FC74: Fmin74 = 72.00, Fmax074 = 481.00, Fnom74 = 361.00, a74 = -0.2940, RULFmin74 = 1391.00
FC75: Fmin75 = 78.00, Fmax075 = 518.00, Fnom75 = 389.00, a75 = -0.3163, RULFmin75 = 1391.00
FC76: Fmin76 = 78.00, Fmax076 = 518.00, Fnom76 = 389.00, a76 = -0.2730, RULFmin76 = 1612.00
FC77: Fmin77 = 76.00, Fmax077 = 505.00, Fnom77 = 379.00, a77 = -0.3190, RULFmin77 = 1345.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2717, RULFmin78 = 1575.00
FC79: Fmin79 = 75.00, Fmax079 = 501.00, Fnom79 = 376.00, a79 = -0.2944, RULFmin79 = 1447.00
FC80: Fmin80 = 74.00, Fmax080 = 490.00, Fnom80 = 368.00, a80 = -0.2679, RULFmin80 = 1553.00
FC81: Fmin81 = 75.00, Fmax081 = 497.00, Fnom81 = 373.00, a81 = -0.2654, RULFmin81 = 1590.00
FC82: Fmin82 = 73.00, Fmax082 = 485.00, Fnom82 = 364.00, a82 = -0.2572, RULFmin82 = 1602.00
FC83: Fmin83 = 76.00, Fmax083 = 506.00, Fnom83 = 380.00, a83 = -0.2446, RULFmin83 = 1758.00
FC84: Fmin84 = 73.00, Fmax084 = 489.00, Fnom84 = 367.00, a84 = -0.3235, RULFmin84 = 1286.00
FC85: Fmin85 = 75.00, Fmax085 = 500.00, Fnom85 = 375.00, a85 = -0.3344, RULFmin85 = 1271.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.3203, RULFmin86 = 1274.00
FC87: Fmin87 = 75.00, Fmax087 = 498.00, Fnom87 = 374.00, a87 = -0.2427, RULFmin87 = 1743.00
FC88: Fmin88 = 75.00, Fmax088 = 501.00, Fnom88 = 376.00, a88 = -0.2748, RULFmin88 = 1550.00
FC89: Fmin89 = 77.00, Fmax089 = 511.00, Fnom89 = 383.00, a89 = -0.2840, RULFmin89 = 1528.00
FC90: Fmin90 = 74.00, Fmax090 = 491.00, Fnom90 = 368.00, a90 = -0.3333, RULFmin90 = 1251.00
FC91: Fmin91 = 72.00, Fmax091 = 480.00, Fnom91 = 360.00, a91 = -0.2845, RULFmin91 = 1434.00
FC92: Fmin92 = 74.00, Fmax092 = 492.00, Fnom92 = 369.00, a92 = -0.3368, RULFmin92 = 1241.00
FC93: Fmin93 = 73.00, Fmax093 = 488.00, Fnom93 = 366.00, a93 = -0.3178, RULFmin93 = 1306.00
FC94: Fmin94 = 73.00, Fmax094 = 484.00, Fnom94 = 363.00, a94 = -0.2526, RULFmin94 = 1627.00
FC95: Fmin95 = 76.00, Fmax095 = 505.00, Fnom95 = 379.00, a95 = -0.2515, RULFmin95 = 1706.00
FC96: Fmin96 = 75.00, Fmax096 = 502.00, Fnom96 = 377.00, a96 = -0.2509, RULFmin96 = 1702.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2567, RULFmin97 = 1578.00
FC98: Fmin98 = 77.00, Fmax098 = 513.00, Fnom98 = 385.00, a98 = -0.2657, RULFmin98 = 1641.00
FC99: Fmin99 = 75.00, Fmax099 = 500.00, Fnom99 = 375.00, a99 = -0.2394, RULFmin99 = 1775.00
FC100: Fmin100 = 71.00, Fmax0100 = 476.00, Fnom100 = 357.00, a100 = -0.2480, RULFmin100 = 1633.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.3482, RULFmin1 = 1212.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2416, RULFmin2 = 1780.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2519, RULFmin3 = 1743.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.3374, RULFmin4 = 1313.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.3320, RULFmin5 = 1289.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.3103, RULFmin6 = 1376.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.2930, RULFmin7 = 1522.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2559, RULFmin8 = 1641.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2694, RULFmin9 = 1507.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.3331, RULFmin10 = 1267.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.2611, RULFmin11 = 1666.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3276, RULFmin12 = 1288.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.2466, RULFmin13 = 1780.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.2797, RULFmin14 = 1473.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.2566, RULFmin15 = 1590.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.3122, RULFmin16 = 1422.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2542, RULFmin17 = 1715.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.3117, RULFmin18 = 1418.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2552, RULFmin19 = 1744.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.2531, RULFmin20 = 1624.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2754, RULFmin21 = 1474.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2821, RULFmin22 = 1496.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.2745, RULFmin23 = 1574.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2649, RULFmin24 = 1657.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.3184, RULFmin25 = 1291.00
FC26: Fmin26 = 75.00, Fmax026 = 503.00, Fnom26 = 377.00, a26 = -0.2886, RULFmin26 = 1483.00
FC27: Fmin27 = 78.00, Fmax027 = 520.00, Fnom27 = 390.00, a27 = -0.2976, RULFmin27 = 1485.00
FC28: Fmin28 = 77.00, Fmax028 = 515.00, Fnom28 = 386.00, a28 = -0.3527, RULFmin28 = 1242.00
FC29: Fmin29 = 72.00, Fmax029 = 479.00, Fnom29 = 359.00, a29 = -0.3015, RULFmin29 = 1350.00
FC30: Fmin30 = 73.00, Fmax030 = 488.00, Fnom30 = 366.00, a30 = -0.2815, RULFmin30 = 1474.00
FC31: Fmin31 = 72.00, Fmax031 = 480.00, Fnom31 = 360.00, a31 = -0.2944, RULFmin31 = 1386.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2273, RULFmin32 = 1782.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2599, RULFmin33 = 1670.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2456, RULFmin34 = 1694.00
FC35: Fmin35 = 78.00, Fmax035 = 522.00, Fnom35 = 392.00, a35 = -0.3394, RULFmin35 = 1308.00
FC36: Fmin36 = 74.00, Fmax036 = 491.00, Fnom36 = 368.00, a36 = -0.3131, RULFmin36 = 1332.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2669, RULFmin37 = 1551.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.3089, RULFmin38 = 1324.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.3157, RULFmin39 = 1286.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2586, RULFmin40 = 1570.00
FC41: Fmin41 = 78.00, Fmax041 = 518.00, Fnom41 = 389.00, a41 = -0.2881, RULFmin41 = 1527.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.2557, RULFmin42 = 1678.00
FC43: Fmin43 = 72.00, Fmax043 = 477.00, Fnom43 = 358.00, a43 = -0.2355, RULFmin43 = 1720.00
FC44: Fmin44 = 72.00, Fmax044 = 477.00, Fnom44 = 358.00, a44 = -0.2263, RULFmin44 = 1790.00
FC45: Fmin45 = 72.00, Fmax045 = 482.00, Fnom45 = 362.00, a45 = -0.3272, RULFmin45 = 1253.00
FC46: Fmin46 = 74.00, Fmax046 = 496.00, Fnom46 = 372.00, a46 = -0.3078, RULFmin46 = 1371.00
FC47: Fmin47 = 78.00, Fmax047 = 522.00, Fnom47 = 392.00, a47 = -0.3575, RULFmin47 = 1242.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.3275, RULFmin48 = 1255.00
FC49: Fmin49 = 78.00, Fmax049 = 520.00, Fnom49 = 390.00, a49 = -0.2900, RULFmin49 = 1524.00
FC50: Fmin50 = 78.00, Fmax050 = 520.00, Fnom50 = 390.00, a50 = -0.2893, RULFmin50 = 1528.00
FC51: Fmin51 = 78.00, Fmax051 = 523.00, Fnom51 = 392.00, a51 = -0.2916, RULFmin51 = 1526.00
FC52: Fmin52 = 74.00, Fmax052 = 496.00, Fnom52 = 372.00, a52 = -0.2726, RULFmin52 = 1548.00
FC53: Fmin53 = 75.00, Fmax053 = 501.00, Fnom53 = 376.00, a53 = -0.2952, RULFmin53 = 1443.00
FC54: Fmin54 = 79.00, Fmax054 = 525.00, Fnom54 = 394.00, a54 = -0.2810, RULFmin54 = 1587.00
FC55: Fmin55 = 77.00, Fmax055 = 515.00, Fnom55 = 386.00, a55 = -0.3167, RULFmin55 = 1383.00
FC56: Fmin56 = 75.00, Fmax056 = 501.00, Fnom56 = 376.00, a56 = -0.2684, RULFmin56 = 1587.00
FC57: Fmin57 = 73.00, Fmax057 = 488.00, Fnom57 = 366.00, a57 = -0.2459, RULFmin57 = 1688.00
FC58: Fmin58 = 72.00, Fmax058 = 477.00, Fnom58 = 358.00, a58 = -0.2695, RULFmin58 = 1503.00
FC59: Fmin59 = 73.00, Fmax059 = 489.00, Fnom59 = 367.00, a59 = -0.2584, RULFmin59 = 1610.00
FC60: Fmin60 = 75.00, Fmax060 = 500.00, Fnom60 = 375.00, a60 = -0.3403, RULFmin60 = 1249.00
FC61: Fmin61 = 75.00, Fmax061 = 497.00, Fnom61 = 373.00, a61 = -0.2817, RULFmin61 = 1498.00
FC62: Fmin62 = 73.00, Fmax062 = 485.00, Fnom62 = 364.00, a62 = -0.2307, RULFmin62 = 1786.00
FC63: Fmin63 = 78.00, Fmax063 = 522.00, Fnom63 = 392.00, a63 = -0.3077, RULFmin63 = 1443.00
FC64: Fmin64 = 74.00, Fmax064 = 494.00, Fnom64 = 371.00, a64 = -0.2706, RULFmin64 = 1552.00
FC65: Fmin65 = 79.00, Fmax065 = 525.00, Fnom65 = 394.00, a65 = -0.2489, RULFmin65 = 1792.00
FC66: Fmin66 = 77.00, Fmax066 = 515.00, Fnom66 = 386.00, a66 = -0.2736, RULFmin66 = 1601.00
FC67: Fmin67 = 79.00, Fmax067 = 525.00, Fnom67 = 394.00, a67 = -0.3152, RULFmin67 = 1415.00
FC68: Fmin68 = 78.00, Fmax068 = 519.00, Fnom68 = 389.00, a68 = -0.2450, RULFmin68 = 1800.00
FC69: Fmin69 = 75.00, Fmax069 = 502.00, Fnom69 = 377.00, a69 = -0.3444, RULFmin69 = 1240.00
FC70: Fmin70 = 75.00, Fmax070 = 502.00, Fnom70 = 377.00, a70 = -0.3041, RULFmin70 = 1404.00
FC71: Fmin71 = 73.00, Fmax071 = 488.00, Fnom71 = 366.00, a71 = -0.2478, RULFmin71 = 1675.00
FC72: Fmin72 = 75.00, Fmax072 = 503.00, Fnom72 = 377.00, a72 = -0.3147, RULFmin72 = 1360.00
FC73: Fmin73 = 77.00, Fmax073 = 512.00, Fnom73 = 384.00, a73 = -0.3328, RULFmin73 = 1307.00
FC74: Fmin74 = 74.00, Fmax074 = 495.00, Fnom74 = 371.00, a74 = -0.2764, RULFmin74 = 1523.00
FC75: Fmin75 = 72.00, Fmax075 = 478.00, Fnom75 = 359.00, a75 = -0.2347, RULFmin75 = 1730.00
FC76: Fmin76 = 79.00, Fmax076 = 524.00, Fnom76 = 393.00, a76 = -0.3050, RULFmin76 = 1459.00
FC77: Fmin77 = 74.00, Fmax077 = 490.00, Fnom77 = 368.00, a77 = -0.2324, RULFmin77 = 1790.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2993, RULFmin78 = 1430.00
FC79: Fmin79 = 78.00, Fmax079 = 521.00, Fnom79 = 391.00, a79 = -0.2783, RULFmin79 = 1592.00
FC80: Fmin80 = 75.00, Fmax080 = 502.00, Fnom80 = 377.00, a80 = -0.3087, RULFmin80 = 1383.00
FC81: Fmin81 = 77.00, Fmax081 = 514.00, Fnom81 = 386.00, a81 = -0.2769, RULFmin81 = 1578.00
FC82: Fmin82 = 74.00, Fmax082 = 496.00, Fnom82 = 372.00, a82 = -0.2506, RULFmin82 = 1684.00
FC83: Fmin83 = 76.00, Fmax083 = 506.00, Fnom83 = 380.00, a83 = -0.2907, RULFmin83 = 1479.00
FC84: Fmin84 = 75.00, Fmax084 = 500.00, Fnom84 = 375.00, a84 = -0.2396, RULFmin84 = 1774.00
FC85: Fmin85 = 73.00, Fmax085 = 484.00, Fnom85 = 363.00, a85 = -0.2539, RULFmin85 = 1619.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.2963, RULFmin86 = 1377.00
FC87: Fmin87 = 78.00, Fmax087 = 519.00, Fnom87 = 389.00, a87 = -0.3012, RULFmin87 = 1464.00
FC88: Fmin88 = 78.00, Fmax088 = 521.00, Fnom88 = 391.00, a88 = -0.2643, RULFmin88 = 1676.00
FC89: Fmin89 = 77.00, Fmax089 = 514.00, Fnom89 = 386.00, a89 = -0.3588, RULFmin89 = 1218.00
FC90: Fmin90 = 77.00, Fmax090 = 513.00, Fnom90 = 385.00, a90 = -0.3494, RULFmin90 = 1248.00
FC91: Fmin91 = 74.00, Fmax091 = 490.00, Fnom91 = 368.00, a91 = -0.3355, RULFmin91 = 1240.00
FC92: Fmin92 = 78.00, Fmax092 = 521.00, Fnom92 = 391.00, a92 = -0.2758, RULFmin92 = 1606.00
FC93: Fmin93 = 72.00, Fmax093 = 481.00, Fnom93 = 361.00, a93 = -0.2344, RULFmin93 = 1745.00
FC94: Fmin94 = 74.00, Fmax094 = 490.00, Fnom94 = 368.00, a94 = -0.2997, RULFmin94 = 1388.00
FC95: Fmin95 = 72.00, Fmax095 = 477.00, Fnom95 = 358.00, a95 = -0.2757, RULFmin95 = 1469.00
FC96: Fmin96 = 74.00, Fmax096 = 491.00, Fnom96 = 368.00, a96 = -0.2710, RULFmin96 = 1539.00
FC97: Fmin97 = 78.00, Fmax097 = 519.00, Fnom97 = 389.00, a97 = -0.3494, RULFmin97 = 1262.00
FC98: Fmin98 = 77.00, Fmax098 = 514.00, Fnom98 = 386.00, a98 = -0.2499, RULFmin98 = 1749.00
FC99: Fmin99 = 75.00, Fmax099 = 498.00, Fnom99 = 374.00, a99 = -0.2757, RULFmin99 = 1534.00
FC100: Fmin100 = 76.00, Fmax0100 = 509.00, Fnom100 = 382.00, a100 = -0.3222, RULFmin100 = 1344.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.2681, RULFmin1 = 1559.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3384, RULFmin2 = 1306.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.2889, RULFmin3 = 1447.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.2984, RULFmin4 = 1364.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2743, RULFmin5 = 1524.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.3004, RULFmin6 = 1405.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.2918, RULFmin7 = 1494.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2910, RULFmin8 = 1450.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.3052, RULFmin9 = 1432.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.2620, RULFmin10 = 1603.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2492, RULFmin11 = 1657.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.2488, RULFmin12 = 1720.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2660, RULFmin13 = 1564.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.3136, RULFmin14 = 1365.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.3282, RULFmin15 = 1356.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3224, RULFmin16 = 1340.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.2940, RULFmin17 = 1490.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.2561, RULFmin18 = 1687.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.2496, RULFmin19 = 1707.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.3248, RULFmin20 = 1364.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.3191, RULFmin21 = 1382.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.3150, RULFmin22 = 1343.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.2751, RULFmin23 = 1585.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.2922, RULFmin24 = 1523.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3432, RULFmin25 = 1218.00
FC26: Fmin26 = 74.00, Fmax026 = 496.00, Fnom26 = 372.00, a26 = -0.2939, RULFmin26 = 1436.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.3166, RULFmin27 = 1333.00
FC28: Fmin28 = 77.00, Fmax028 = 511.00, Fnom28 = 383.00, a28 = -0.2565, RULFmin28 = 1692.00
FC29: Fmin29 = 71.00, Fmax029 = 476.00, Fnom29 = 357.00, a29 = -0.2635, RULFmin29 = 1537.00
FC30: Fmin30 = 75.00, Fmax030 = 499.00, Fnom30 = 374.00, a30 = -0.2482, RULFmin30 = 1708.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.3136, RULFmin31 = 1349.00
FC32: Fmin32 = 75.00, Fmax032 = 499.00, Fnom32 = 374.00, a32 = -0.3050, RULFmin32 = 1390.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.2609, RULFmin33 = 1675.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2525, RULFmin34 = 1679.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.2643, RULFmin35 = 1676.00
FC36: Fmin36 = 77.00, Fmax036 = 514.00, Fnom36 = 386.00, a36 = -0.2977, RULFmin36 = 1468.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3251, RULFmin37 = 1252.00
FC38: Fmin38 = 76.00, Fmax038 = 508.00, Fnom38 = 381.00, a38 = -0.2602, RULFmin38 = 1660.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.2512, RULFmin39 = 1644.00
FC40: Fmin40 = 76.00, Fmax040 = 506.00, Fnom40 = 380.00, a40 = -0.3280, RULFmin40 = 1311.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2378, RULFmin41 = 1787.00
FC42: Fmin42 = 73.00, Fmax042 = 485.00, Fnom42 = 364.00, a42 = -0.2614, RULFmin42 = 1576.00
FC43: Fmin43 = 73.00, Fmax043 = 487.00, Fnom43 = 365.00, a43 = -0.2521, RULFmin43 = 1642.00
FC44: Fmin44 = 75.00, Fmax044 = 497.00, Fnom44 = 373.00, a44 = -0.2855, RULFmin44 = 1478.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.2821, RULFmin45 = 1496.00
FC46: Fmin46 = 78.00, Fmax046 = 520.00, Fnom46 = 390.00, a46 = -0.3364, RULFmin46 = 1314.00
FC47: Fmin47 = 75.00, Fmax047 = 499.00, Fnom47 = 374.00, a47 = -0.2867, RULFmin47 = 1479.00
FC48: Fmin48 = 71.00, Fmax048 = 476.00, Fnom48 = 357.00, a48 = -0.2389, RULFmin48 = 1695.00
FC49: Fmin49 = 76.00, Fmax049 = 505.00, Fnom49 = 379.00, a49 = -0.2418, RULFmin49 = 1774.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3328, RULFmin50 = 1295.00
FC51: Fmin51 = 71.00, Fmax051 = 476.00, Fnom51 = 357.00, a51 = -0.2801, RULFmin51 = 1446.00
FC52: Fmin52 = 73.00, Fmax052 = 487.00, Fnom52 = 365.00, a52 = -0.2797, RULFmin52 = 1480.00
FC53: Fmin53 = 73.00, Fmax053 = 484.00, Fnom53 = 363.00, a53 = -0.2786, RULFmin53 = 1475.00
FC54: Fmin54 = 72.00, Fmax054 = 479.00, Fnom54 = 359.00, a54 = -0.2710, RULFmin54 = 1502.00
FC55: Fmin55 = 75.00, Fmax055 = 500.00, Fnom55 = 375.00, a55 = -0.2570, RULFmin55 = 1654.00
FC56: Fmin56 = 78.00, Fmax056 = 518.00, Fnom56 = 389.00, a56 = -0.3318, RULFmin56 = 1326.00
FC57: Fmin57 = 71.00, Fmax057 = 476.00, Fnom57 = 357.00, a57 = -0.2263, RULFmin57 = 1790.00
FC58: Fmin58 = 76.00, Fmax058 = 509.00, Fnom58 = 382.00, a58 = -0.3138, RULFmin58 = 1380.00
FC59: Fmin59 = 73.00, Fmax059 = 488.00, Fnom59 = 366.00, a59 = -0.2366, RULFmin59 = 1754.00
FC60: Fmin60 = 73.00, Fmax060 = 484.00, Fnom60 = 363.00, a60 = -0.2315, RULFmin60 = 1775.00
FC61: Fmin61 = 77.00, Fmax061 = 516.00, Fnom61 = 387.00, a61 = -0.2648, RULFmin61 = 1658.00
FC62: Fmin62 = 75.00, Fmax062 = 500.00, Fnom62 = 375.00, a62 = -0.2643, RULFmin62 = 1608.00
FC63: Fmin63 = 76.00, Fmax063 = 506.00, Fnom63 = 380.00, a63 = -0.3448, RULFmin63 = 1247.00
FC64: Fmin64 = 78.00, Fmax064 = 521.00, Fnom64 = 391.00, a64 = -0.2774, RULFmin64 = 1597.00
FC65: Fmin65 = 72.00, Fmax065 = 480.00, Fnom65 = 360.00, a65 = -0.3045, RULFmin65 = 1340.00
FC66: Fmin66 = 71.00, Fmax066 = 475.00, Fnom66 = 356.00, a66 = -0.2988, RULFmin66 = 1352.00
FC67: Fmin67 = 75.00, Fmax067 = 500.00, Fnom67 = 375.00, a67 = -0.2548, RULFmin67 = 1668.00
FC68: Fmin68 = 79.00, Fmax068 = 525.00, Fnom68 = 394.00, a68 = -0.3301, RULFmin68 = 1351.00
FC69: Fmin69 = 73.00, Fmax069 = 489.00, Fnom69 = 367.00, a69 = -0.2733, RULFmin69 = 1522.00
FC70: Fmin70 = 76.00, Fmax070 = 507.00, Fnom70 = 380.00, a70 = -0.2647, RULFmin70 = 1628.00
FC71: Fmin71 = 75.00, Fmax071 = 502.00, Fnom71 = 377.00, a71 = -0.2804, RULFmin71 = 1523.00
FC72: Fmin72 = 75.00, Fmax072 = 498.00, Fnom72 = 374.00, a72 = -0.3188, RULFmin72 = 1327.00
FC73: Fmin73 = 76.00, Fmax073 = 506.00, Fnom73 = 380.00, a73 = -0.2622, RULFmin73 = 1640.00
FC74: Fmin74 = 73.00, Fmax074 = 487.00, Fnom74 = 365.00, a74 = -0.3160, RULFmin74 = 1310.00
FC75: Fmin75 = 75.00, Fmax075 = 498.00, Fnom75 = 374.00, a75 = -0.3015, RULFmin75 = 1403.00
FC76: Fmin76 = 75.00, Fmax076 = 502.00, Fnom76 = 377.00, a76 = -0.3285, RULFmin76 = 1300.00
FC77: Fmin77 = 78.00, Fmax077 = 520.00, Fnom77 = 390.00, a77 = -0.2539, RULFmin77 = 1741.00
FC78: Fmin78 = 75.00, Fmax078 = 503.00, Fnom78 = 377.00, a78 = -0.2954, RULFmin78 = 1449.00
FC79: Fmin79 = 74.00, Fmax079 = 490.00, Fnom79 = 368.00, a79 = -0.2698, RULFmin79 = 1542.00
FC80: Fmin80 = 78.00, Fmax080 = 518.00, Fnom80 = 389.00, a80 = -0.2535, RULFmin80 = 1736.00
FC81: Fmin81 = 71.00, Fmax081 = 475.00, Fnom81 = 356.00, a81 = -0.2806, RULFmin81 = 1440.00
FC82: Fmin82 = 74.00, Fmax082 = 496.00, Fnom82 = 372.00, a82 = -0.2547, RULFmin82 = 1657.00
FC83: Fmin83 = 77.00, Fmax083 = 514.00, Fnom83 = 386.00, a83 = -0.2884, RULFmin83 = 1515.00
FC84: Fmin84 = 76.00, Fmax084 = 508.00, Fnom84 = 381.00, a84 = -0.2720, RULFmin84 = 1588.00
FC85: Fmin85 = 74.00, Fmax085 = 490.00, Fnom85 = 368.00, a85 = -0.2368, RULFmin85 = 1757.00
FC86: Fmin86 = 77.00, Fmax086 = 512.00, Fnom86 = 384.00, a86 = -0.3166, RULFmin86 = 1374.00
FC87: Fmin87 = 72.00, Fmax087 = 478.00, Fnom87 = 359.00, a87 = -0.2404, RULFmin87 = 1689.00
FC88: Fmin88 = 75.00, Fmax088 = 498.00, Fnom88 = 374.00, a88 = -0.3519, RULFmin88 = 1202.00
FC89: Fmin89 = 72.00, Fmax089 = 477.00, Fnom89 = 358.00, a89 = -0.2834, RULFmin89 = 1429.00
FC90: Fmin90 = 73.00, Fmax090 = 489.00, Fnom90 = 367.00, a90 = -0.2518, RULFmin90 = 1652.00
FC91: Fmin91 = 75.00, Fmax091 = 501.00, Fnom91 = 376.00, a91 = -0.3512, RULFmin91 = 1213.00
FC92: Fmin92 = 75.00, Fmax092 = 502.00, Fnom92 = 377.00, a92 = -0.2641, RULFmin92 = 1617.00
FC93: Fmin93 = 71.00, Fmax093 = 475.00, Fnom93 = 356.00, a93 = -0.2617, RULFmin93 = 1544.00
FC94: Fmin94 = 74.00, Fmax094 = 494.00, Fnom94 = 371.00, a94 = -0.3158, RULFmin94 = 1330.00
FC95: Fmin95 = 73.00, Fmax095 = 487.00, Fnom95 = 365.00, a95 = -0.2926, RULFmin95 = 1415.00
FC96: Fmin96 = 72.00, Fmax096 = 479.00, Fnom96 = 359.00, a96 = -0.2508, RULFmin96 = 1623.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2304, RULFmin97 = 1758.00
FC98: Fmin98 = 75.00, Fmax098 = 501.00, Fnom98 = 376.00, a98 = -0.2531, RULFmin98 = 1683.00
FC99: Fmin99 = 78.00, Fmax099 = 517.00, Fnom99 = 388.00, a99 = -0.2657, RULFmin99 = 1652.00
FC100: Fmin100 = 75.00, Fmax0100 = 497.00, Fnom100 = 373.00, a100 = -0.2456, RULFmin100 = 1718.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.2831, RULFmin1 = 1512.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.3160, RULFmin2 = 1383.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.3499, RULFmin3 = 1229.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.2576, RULFmin4 = 1704.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.2873, RULFmin5 = 1514.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.3199, RULFmin6 = 1291.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.3133, RULFmin7 = 1312.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.2423, RULFmin8 = 1717.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.2388, RULFmin9 = 1721.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2466, RULFmin10 = 1699.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2730, RULFmin11 = 1575.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.3545, RULFmin12 = 1247.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.3470, RULFmin13 = 1219.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.2501, RULFmin14 = 1671.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2739, RULFmin15 = 1581.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2429, RULFmin16 = 1684.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2393, RULFmin17 = 1759.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.2745, RULFmin18 = 1479.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.3134, RULFmin19 = 1423.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.2762, RULFmin20 = 1481.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.2728, RULFmin21 = 1565.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2427, RULFmin22 = 1706.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.3359, RULFmin23 = 1322.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.2641, RULFmin24 = 1545.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.2673, RULFmin25 = 1616.00
FC26: Fmin26 = 78.00, Fmax026 = 523.00, Fnom26 = 392.00, a26 = -0.2778, RULFmin26 = 1602.00
FC27: Fmin27 = 77.00, Fmax027 = 512.00, Fnom27 = 384.00, a27 = -0.3455, RULFmin27 = 1259.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3021, RULFmin28 = 1443.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.3255, RULFmin29 = 1370.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.2783, RULFmin30 = 1502.00
FC31: Fmin31 = 71.00, Fmax031 = 475.00, Fnom31 = 356.00, a31 = -0.2437, RULFmin31 = 1658.00
FC32: Fmin32 = 75.00, Fmax032 = 498.00, Fnom32 = 374.00, a32 = -0.2391, RULFmin32 = 1769.00
FC33: Fmin33 = 78.00, Fmax033 = 517.00, Fnom33 = 388.00, a33 = -0.2759, RULFmin33 = 1591.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2851, RULFmin34 = 1459.00
FC35: Fmin35 = 78.00, Fmax035 = 519.00, Fnom35 = 389.00, a35 = -0.2609, RULFmin35 = 1690.00
FC36: Fmin36 = 75.00, Fmax036 = 498.00, Fnom36 = 374.00, a36 = -0.2568, RULFmin36 = 1647.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.3465, RULFmin37 = 1238.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.3504, RULFmin38 = 1273.00
FC39: Fmin39 = 77.00, Fmax039 = 514.00, Fnom39 = 386.00, a39 = -0.2827, RULFmin39 = 1546.00
FC40: Fmin40 = 78.00, Fmax040 = 517.00, Fnom40 = 388.00, a40 = -0.3592, RULFmin40 = 1222.00
FC41: Fmin41 = 74.00, Fmax041 = 495.00, Fnom41 = 371.00, a41 = -0.3091, RULFmin41 = 1362.00
FC42: Fmin42 = 77.00, Fmax042 = 512.00, Fnom42 = 384.00, a42 = -0.2563, RULFmin42 = 1697.00
FC43: Fmin43 = 73.00, Fmax043 = 486.00, Fnom43 = 365.00, a43 = -0.2651, RULFmin43 = 1558.00
FC44: Fmin44 = 72.00, Fmax044 = 482.00, Fnom44 = 362.00, a44 = -0.3161, RULFmin44 = 1297.00
FC45: Fmin45 = 72.00, Fmax045 = 477.00, Fnom45 = 358.00, a45 = -0.2355, RULFmin45 = 1720.00
FC46: Fmin46 = 72.00, Fmax046 = 481.00, Fnom46 = 361.00, a46 = -0.2716, RULFmin46 = 1506.00
FC47: Fmin47 = 79.00, Fmax047 = 525.00, Fnom47 = 394.00, a47 = -0.2528, RULFmin47 = 1764.00
FC48: Fmin48 = 78.00, Fmax048 = 520.00, Fnom48 = 390.00, a48 = -0.2690, RULFmin48 = 1643.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2820, RULFmin49 = 1447.00
FC50: Fmin50 = 77.00, Fmax050 = 516.00, Fnom50 = 387.00, a50 = -0.2469, RULFmin50 = 1778.00
FC51: Fmin51 = 72.00, Fmax051 = 479.00, Fnom51 = 359.00, a51 = -0.2449, RULFmin51 = 1662.00
FC52: Fmin52 = 76.00, Fmax052 = 504.00, Fnom52 = 378.00, a52 = -0.2900, RULFmin52 = 1476.00
FC53: Fmin53 = 74.00, Fmax053 = 496.00, Fnom53 = 372.00, a53 = -0.3365, RULFmin53 = 1254.00
FC54: Fmin54 = 73.00, Fmax054 = 488.00, Fnom54 = 366.00, a54 = -0.2505, RULFmin54 = 1657.00
FC55: Fmin55 = 75.00, Fmax055 = 497.00, Fnom55 = 373.00, a55 = -0.2524, RULFmin55 = 1672.00
FC56: Fmin56 = 78.00, Fmax056 = 523.00, Fnom56 = 392.00, a56 = -0.3272, RULFmin56 = 1360.00
FC57: Fmin57 = 72.00, Fmax057 = 480.00, Fnom57 = 360.00, a57 = -0.2619, RULFmin57 = 1558.00
FC58: Fmin58 = 73.00, Fmax058 = 485.00, Fnom58 = 364.00, a58 = -0.2466, RULFmin58 = 1671.00
FC59: Fmin59 = 75.00, Fmax059 = 499.00, Fnom59 = 374.00, a59 = -0.2500, RULFmin59 = 1696.00
FC60: Fmin60 = 75.00, Fmax060 = 498.00, Fnom60 = 374.00, a60 = -0.3436, RULFmin60 = 1231.00
FC61: Fmin61 = 72.00, Fmax061 = 482.00, Fnom61 = 362.00, a61 = -0.3085, RULFmin61 = 1329.00
FC62: Fmin62 = 74.00, Fmax062 = 493.00, Fnom62 = 370.00, a62 = -0.3457, RULFmin62 = 1212.00
FC63: Fmin63 = 78.00, Fmax063 = 519.00, Fnom63 = 389.00, a63 = -0.2689, RULFmin63 = 1640.00
FC64: Fmin64 = 73.00, Fmax064 = 488.00, Fnom64 = 366.00, a64 = -0.3366, RULFmin64 = 1233.00
FC65: Fmin65 = 79.00, Fmax065 = 524.00, Fnom65 = 393.00, a65 = -0.3279, RULFmin65 = 1357.00
FC66: Fmin66 = 79.00, Fmax066 = 524.00, Fnom66 = 393.00, a66 = -0.2971, RULFmin66 = 1498.00
FC67: Fmin67 = 78.00, Fmax067 = 523.00, Fnom67 = 392.00, a67 = -0.3560, RULFmin67 = 1250.00
FC68: Fmin68 = 74.00, Fmax068 = 494.00, Fnom68 = 371.00, a68 = -0.2404, RULFmin68 = 1747.00
FC69: Fmin69 = 76.00, Fmax069 = 504.00, Fnom69 = 378.00, a69 = -0.2409, RULFmin69 = 1777.00
FC70: Fmin70 = 73.00, Fmax070 = 485.00, Fnom70 = 364.00, a70 = -0.2920, RULFmin70 = 1411.00
FC71: Fmin71 = 72.00, Fmax071 = 483.00, Fnom71 = 362.00, a71 = -0.2671, RULFmin71 = 1539.00
FC72: Fmin72 = 77.00, Fmax072 = 512.00, Fnom72 = 384.00, a72 = -0.2633, RULFmin72 = 1652.00
FC73: Fmin73 = 75.00, Fmax073 = 501.00, Fnom73 = 376.00, a73 = -0.3109, RULFmin73 = 1370.00
FC74: Fmin74 = 78.00, Fmax074 = 521.00, Fnom74 = 391.00, a74 = -0.2594, RULFmin74 = 1708.00
FC75: Fmin75 = 72.00, Fmax075 = 483.00, Fnom75 = 362.00, a75 = -0.2740, RULFmin75 = 1500.00
FC76: Fmin76 = 76.00, Fmax076 = 506.00, Fnom76 = 380.00, a76 = -0.3499, RULFmin76 = 1229.00
FC77: Fmin77 = 75.00, Fmax077 = 497.00, Fnom77 = 373.00, a77 = -0.2346, RULFmin77 = 1799.00
FC78: Fmin78 = 72.00, Fmax078 = 483.00, Fnom78 = 362.00, a78 = -0.2363, RULFmin78 = 1739.00
FC79: Fmin79 = 78.00, Fmax079 = 523.00, Fnom79 = 392.00, a79 = -0.3136, RULFmin79 = 1419.00
FC80: Fmin80 = 72.00, Fmax080 = 479.00, Fnom80 = 359.00, a80 = -0.2633, RULFmin80 = 1546.00
FC81: Fmin81 = 78.00, Fmax081 = 518.00, Fnom81 = 389.00, a81 = -0.3136, RULFmin81 = 1403.00
FC82: Fmin82 = 71.00, Fmax082 = 475.00, Fnom82 = 356.00, a82 = -0.2383, RULFmin82 = 1695.00
FC83: Fmin83 = 72.00, Fmax083 = 477.00, Fnom83 = 358.00, a83 = -0.3355, RULFmin83 = 1207.00
FC84: Fmin84 = 74.00, Fmax084 = 490.00, Fnom84 = 368.00, a84 = -0.2794, RULFmin84 = 1489.00
FC85: Fmin85 = 76.00, Fmax085 = 506.00, Fnom85 = 380.00, a85 = -0.3146, RULFmin85 = 1367.00
FC86: Fmin86 = 72.00, Fmax086 = 482.00, Fnom86 = 362.00, a86 = -0.3372, RULFmin86 = 1216.00
FC87: Fmin87 = 78.00, Fmax087 = 521.00, Fnom87 = 391.00, a87 = -0.3028, RULFmin87 = 1463.00
FC88: Fmin88 = 74.00, Fmax088 = 491.00, Fnom88 = 368.00, a88 = -0.2786, RULFmin88 = 1497.00
FC89: Fmin89 = 74.00, Fmax089 = 492.00, Fnom89 = 369.00, a89 = -0.2741, RULFmin89 = 1525.00
FC90: Fmin90 = 75.00, Fmax090 = 499.00, Fnom90 = 374.00, a90 = -0.2484, RULFmin90 = 1707.00
FC91: Fmin91 = 75.00, Fmax091 = 503.00, Fnom91 = 377.00, a91 = -0.2461, RULFmin91 = 1739.00
FC92: Fmin92 = 75.00, Fmax092 = 500.00, Fnom92 = 375.00, a92 = -0.2820, RULFmin92 = 1507.00
FC93: Fmin93 = 72.00, Fmax093 = 482.00, Fnom93 = 362.00, a93 = -0.2920, RULFmin93 = 1404.00
FC94: Fmin94 = 72.00, Fmax094 = 483.00, Fnom94 = 362.00, a94 = -0.3394, RULFmin94 = 1211.00
FC95: Fmin95 = 75.00, Fmax095 = 497.00, Fnom95 = 373.00, a95 = -0.2465, RULFmin95 = 1712.00
FC96: Fmin96 = 73.00, Fmax096 = 488.00, Fnom96 = 366.00, a96 = -0.2655, RULFmin96 = 1563.00
FC97: Fmin97 = 73.00, Fmax097 = 487.00, Fnom97 = 365.00, a97 = -0.2557, RULFmin97 = 1619.00
FC98: Fmin98 = 73.00, Fmax098 = 487.00, Fnom98 = 365.00, a98 = -0.2780, RULFmin98 = 1489.00
FC99: Fmin99 = 74.00, Fmax099 = 490.00, Fnom99 = 368.00, a99 = -0.2592, RULFmin99 = 1605.00
FC100: Fmin100 = 75.00, Fmax0100 = 500.00, Fnom100 = 375.00, a100 = -0.2735, RULFmin100 = 1554.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2683, RULFmin1 = 1614.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2462, RULFmin2 = 1714.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.3031, RULFmin3 = 1399.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2561, RULFmin4 = 1734.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2733, RULFmin5 = 1588.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.3403, RULFmin6 = 1243.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.2438, RULFmin7 = 1706.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2418, RULFmin8 = 1687.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.2954, RULFmin9 = 1510.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3128, RULFmin10 = 1397.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.2821, RULFmin11 = 1556.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3425, RULFmin12 = 1235.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.2857, RULFmin13 = 1561.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2503, RULFmin14 = 1614.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2828, RULFmin15 = 1450.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3344, RULFmin16 = 1292.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3147, RULFmin17 = 1322.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.2590, RULFmin18 = 1664.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.3244, RULFmin19 = 1347.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3255, RULFmin20 = 1315.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3274, RULFmin21 = 1283.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.2735, RULFmin22 = 1598.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.2972, RULFmin23 = 1376.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.2489, RULFmin24 = 1764.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.2539, RULFmin25 = 1753.00
FC26: Fmin26 = 72.00, Fmax026 = 482.00, Fnom26 = 362.00, a26 = -0.2335, RULFmin26 = 1756.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.3054, RULFmin27 = 1326.00
FC28: Fmin28 = 71.00, Fmax028 = 476.00, Fnom28 = 357.00, a28 = -0.3269, RULFmin28 = 1239.00
FC29: Fmin29 = 77.00, Fmax029 = 514.00, Fnom29 = 386.00, a29 = -0.2971, RULFmin29 = 1471.00
FC30: Fmin30 = 78.00, Fmax030 = 520.00, Fnom30 = 390.00, a30 = -0.3559, RULFmin30 = 1242.00
FC31: Fmin31 = 75.00, Fmax031 = 497.00, Fnom31 = 373.00, a31 = -0.3333, RULFmin31 = 1266.00
FC32: Fmin32 = 73.00, Fmax032 = 488.00, Fnom32 = 366.00, a32 = -0.2402, RULFmin32 = 1728.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.3116, RULFmin33 = 1393.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2419, RULFmin34 = 1753.00
FC35: Fmin35 = 72.00, Fmax035 = 478.00, Fnom35 = 359.00, a35 = -0.2692, RULFmin35 = 1508.00
FC36: Fmin36 = 74.00, Fmax036 = 494.00, Fnom36 = 371.00, a36 = -0.2673, RULFmin36 = 1571.00
FC37: Fmin37 = 72.00, Fmax037 = 480.00, Fnom37 = 360.00, a37 = -0.2404, RULFmin37 = 1697.00
FC38: Fmin38 = 77.00, Fmax038 = 510.00, Fnom38 = 383.00, a38 = -0.2819, RULFmin38 = 1536.00
FC39: Fmin39 = 74.00, Fmax039 = 493.00, Fnom39 = 370.00, a39 = -0.2982, RULFmin39 = 1405.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2562, RULFmin40 = 1651.00
FC41: Fmin41 = 78.00, Fmax041 = 520.00, Fnom41 = 390.00, a41 = -0.3374, RULFmin41 = 1310.00
FC42: Fmin42 = 72.00, Fmax042 = 483.00, Fnom42 = 362.00, a42 = -0.2934, RULFmin42 = 1401.00
FC43: Fmin43 = 75.00, Fmax043 = 498.00, Fnom43 = 374.00, a43 = -0.2493, RULFmin43 = 1697.00
FC44: Fmin44 = 73.00, Fmax044 = 488.00, Fnom44 = 366.00, a44 = -0.3232, RULFmin44 = 1284.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.3404, RULFmin45 = 1219.00
FC46: Fmin46 = 73.00, Fmax046 = 488.00, Fnom46 = 366.00, a46 = -0.3252, RULFmin46 = 1276.00
FC47: Fmin47 = 75.00, Fmax047 = 501.00, Fnom47 = 376.00, a47 = -0.2484, RULFmin47 = 1715.00
FC48: Fmin48 = 75.00, Fmax048 = 501.00, Fnom48 = 376.00, a48 = -0.2438, RULFmin48 = 1747.00
FC49: Fmin49 = 75.00, Fmax049 = 500.00, Fnom49 = 375.00, a49 = -0.2726, RULFmin49 = 1559.00
FC50: Fmin50 = 77.00, Fmax050 = 515.00, Fnom50 = 386.00, a50 = -0.3605, RULFmin50 = 1215.00
FC51: Fmin51 = 75.00, Fmax051 = 498.00, Fnom51 = 374.00, a51 = -0.3048, RULFmin51 = 1388.00
FC52: Fmin52 = 77.00, Fmax052 = 515.00, Fnom52 = 386.00, a52 = -0.3356, RULFmin52 = 1305.00
FC53: Fmin53 = 75.00, Fmax053 = 502.00, Fnom53 = 377.00, a53 = -0.3424, RULFmin53 = 1247.00
FC54: Fmin54 = 78.00, Fmax054 = 522.00, Fnom54 = 392.00, a54 = -0.3524, RULFmin54 = 1260.00
FC55: Fmin55 = 78.00, Fmax055 = 517.00, Fnom55 = 388.00, a55 = -0.2766, RULFmin55 = 1587.00
FC56: Fmin56 = 75.00, Fmax056 = 502.00, Fnom56 = 377.00, a56 = -0.3532, RULFmin56 = 1209.00
FC57: Fmin57 = 73.00, Fmax057 = 486.00, Fnom57 = 365.00, a57 = -0.2518, RULFmin57 = 1640.00
FC58: Fmin58 = 79.00, Fmax058 = 524.00, Fnom58 = 393.00, a58 = -0.2882, RULFmin58 = 1544.00
FC59: Fmin59 = 71.00, Fmax059 = 476.00, Fnom59 = 357.00, a59 = -0.3342, RULFmin59 = 1212.00
FC60: Fmin60 = 76.00, Fmax060 = 506.00, Fnom60 = 380.00, a60 = -0.3120, RULFmin60 = 1378.00
FC61: Fmin61 = 76.00, Fmax061 = 506.00, Fnom61 = 380.00, a61 = -0.2564, RULFmin61 = 1677.00
FC62: Fmin62 = 72.00, Fmax062 = 480.00, Fnom62 = 360.00, a62 = -0.2764, RULFmin62 = 1476.00
FC63: Fmin63 = 73.00, Fmax063 = 484.00, Fnom63 = 363.00, a63 = -0.2399, RULFmin63 = 1713.00
FC64: Fmin64 = 77.00, Fmax064 = 513.00, Fnom64 = 385.00, a64 = -0.2672, RULFmin64 = 1632.00
FC65: Fmin65 = 76.00, Fmax065 = 504.00, Fnom65 = 378.00, a65 = -0.2853, RULFmin65 = 1500.00
FC66: Fmin66 = 72.00, Fmax066 = 480.00, Fnom66 = 360.00, a66 = -0.2589, RULFmin66 = 1576.00
FC67: Fmin67 = 78.00, Fmax067 = 518.00, Fnom67 = 389.00, a67 = -0.3264, RULFmin67 = 1348.00
FC68: Fmin68 = 73.00, Fmax068 = 485.00, Fnom68 = 364.00, a68 = -0.3174, RULFmin68 = 1298.00
FC69: Fmin69 = 76.00, Fmax069 = 505.00, Fnom69 = 379.00, a69 = -0.2594, RULFmin69 = 1654.00
FC70: Fmin70 = 73.00, Fmax070 = 484.00, Fnom70 = 363.00, a70 = -0.2770, RULFmin70 = 1484.00
FC71: Fmin71 = 75.00, Fmax071 = 503.00, Fnom71 = 377.00, a71 = -0.3537, RULFmin71 = 1210.00
FC72: Fmin72 = 71.00, Fmax072 = 476.00, Fnom72 = 357.00, a72 = -0.3154, RULFmin72 = 1284.00
FC73: Fmin73 = 72.00, Fmax073 = 477.00, Fnom73 = 358.00, a73 = -0.3050, RULFmin73 = 1328.00
FC74: Fmin74 = 72.00, Fmax074 = 479.00, Fnom74 = 359.00, a74 = -0.2679, RULFmin74 = 1519.00
FC75: Fmin75 = 71.00, Fmax075 = 476.00, Fnom75 = 357.00, a75 = -0.2261, RULFmin75 = 1791.00
FC76: Fmin76 = 73.00, Fmax076 = 485.00, Fnom76 = 364.00, a76 = -0.2857, RULFmin76 = 1442.00
FC77: Fmin77 = 78.00, Fmax077 = 518.00, Fnom77 = 389.00, a77 = -0.3193, RULFmin77 = 1378.00
FC78: Fmin78 = 78.00, Fmax078 = 521.00, Fnom78 = 391.00, a78 = -0.2588, RULFmin78 = 1712.00
FC79: Fmin79 = 76.00, Fmax079 = 509.00, Fnom79 = 382.00, a79 = -0.2577, RULFmin79 = 1680.00
FC80: Fmin80 = 74.00, Fmax080 = 496.00, Fnom80 = 372.00, a80 = -0.3010, RULFmin80 = 1402.00
FC81: Fmin81 = 74.00, Fmax081 = 490.00, Fnom81 = 368.00, a81 = -0.2719, RULFmin81 = 1530.00
FC82: Fmin82 = 73.00, Fmax082 = 487.00, Fnom82 = 365.00, a82 = -0.3344, RULFmin82 = 1238.00
FC83: Fmin83 = 78.00, Fmax083 = 523.00, Fnom83 = 392.00, a83 = -0.3069, RULFmin83 = 1450.00
FC84: Fmin84 = 72.00, Fmax084 = 480.00, Fnom84 = 360.00, a84 = -0.2269, RULFmin84 = 1798.00
FC85: Fmin85 = 76.00, Fmax085 = 506.00, Fnom85 = 380.00, a85 = -0.2609, RULFmin85 = 1648.00
FC86: Fmin86 = 74.00, Fmax086 = 492.00, Fnom86 = 369.00, a86 = -0.3215, RULFmin86 = 1300.00
FC87: Fmin87 = 76.00, Fmax087 = 506.00, Fnom87 = 380.00, a87 = -0.2796, RULFmin87 = 1538.00
FC88: Fmin88 = 73.00, Fmax088 = 484.00, Fnom88 = 363.00, a88 = -0.2950, RULFmin88 = 1393.00
FC89: Fmin89 = 73.00, Fmax089 = 484.00, Fnom89 = 363.00, a89 = -0.2303, RULFmin89 = 1785.00
FC90: Fmin90 = 77.00, Fmax090 = 514.00, Fnom90 = 386.00, a90 = -0.2713, RULFmin90 = 1611.00
FC91: Fmin91 = 75.00, Fmax091 = 501.00, Fnom91 = 376.00, a91 = -0.2686, RULFmin91 = 1586.00
FC92: Fmin92 = 75.00, Fmax092 = 503.00, Fnom92 = 377.00, a92 = -0.3483, RULFmin92 = 1229.00
FC93: Fmin93 = 74.00, Fmax093 = 491.00, Fnom93 = 368.00, a93 = -0.3390, RULFmin93 = 1230.00
FC94: Fmin94 = 73.00, Fmax094 = 488.00, Fnom94 = 366.00, a94 = -0.3328, RULFmin94 = 1247.00
FC95: Fmin95 = 74.00, Fmax095 = 490.00, Fnom95 = 368.00, a95 = -0.2357, RULFmin95 = 1765.00
FC96: Fmin96 = 72.00, Fmax096 = 482.00, Fnom96 = 362.00, a96 = -0.3244, RULFmin96 = 1264.00
FC97: Fmin97 = 72.00, Fmax097 = 483.00, Fnom97 = 362.00, a97 = -0.3422, RULFmin97 = 1201.00
FC98: Fmin98 = 76.00, Fmax098 = 505.00, Fnom98 = 379.00, a98 = -0.3399, RULFmin98 = 1262.00
FC99: Fmin99 = 72.00, Fmax099 = 479.00, Fnom99 = 359.00, a99 = -0.2366, RULFmin99 = 1720.00
FC100: Fmin100 = 78.00, Fmax0100 = 523.00, Fnom100 = 392.00, a100 = -0.2475, RULFmin100 = 1798.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2655, RULFmin1 = 1601.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2608, RULFmin2 = 1668.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2538, RULFmin3 = 1730.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.2964, RULFmin4 = 1370.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3196, RULFmin5 = 1383.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3462, RULFmin6 = 1248.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.3013, RULFmin7 = 1437.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2851, RULFmin8 = 1473.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2884, RULFmin9 = 1411.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.3135, RULFmin10 = 1311.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2744, RULFmin11 = 1567.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.3506, RULFmin12 = 1252.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2718, RULFmin13 = 1490.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2515, RULFmin14 = 1658.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2731, RULFmin15 = 1545.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.3011, RULFmin16 = 1398.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.2982, RULFmin17 = 1472.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.3259, RULFmin18 = 1258.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2314, RULFmin19 = 1798.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.2890, RULFmin20 = 1481.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.2826, RULFmin21 = 1497.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2385, RULFmin22 = 1782.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.3027, RULFmin23 = 1414.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2837, RULFmin24 = 1537.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2723, RULFmin25 = 1491.00
FC26: Fmin26 = 75.00, Fmax026 = 502.00, Fnom26 = 377.00, a26 = -0.2597, RULFmin26 = 1644.00
FC27: Fmin27 = 77.00, Fmax027 = 515.00, Fnom27 = 386.00, a27 = -0.3356, RULFmin27 = 1305.00
FC28: Fmin28 = 75.00, Fmax028 = 500.00, Fnom28 = 375.00, a28 = -0.2749, RULFmin28 = 1546.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.2500, RULFmin29 = 1640.00
FC30: Fmin30 = 75.00, Fmax030 = 501.00, Fnom30 = 376.00, a30 = -0.2962, RULFmin30 = 1438.00
FC31: Fmin31 = 74.00, Fmax031 = 490.00, Fnom31 = 368.00, a31 = -0.2533, RULFmin31 = 1642.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.3010, RULFmin32 = 1402.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2610, RULFmin33 = 1594.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2562, RULFmin34 = 1655.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.2660, RULFmin35 = 1628.00
FC36: Fmin36 = 79.00, Fmax036 = 525.00, Fnom36 = 394.00, a36 = -0.2738, RULFmin36 = 1629.00
FC37: Fmin37 = 77.00, Fmax037 = 511.00, Fnom37 = 383.00, a37 = -0.2553, RULFmin37 = 1700.00
FC38: Fmin38 = 77.00, Fmax038 = 513.00, Fnom38 = 385.00, a38 = -0.2448, RULFmin38 = 1781.00
FC39: Fmin39 = 74.00, Fmax039 = 492.00, Fnom39 = 369.00, a39 = -0.2999, RULFmin39 = 1394.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2390, RULFmin40 = 1699.00
FC41: Fmin41 = 75.00, Fmax041 = 503.00, Fnom41 = 377.00, a41 = -0.2460, RULFmin41 = 1740.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2517, RULFmin42 = 1764.00
FC43: Fmin43 = 74.00, Fmax043 = 496.00, Fnom43 = 372.00, a43 = -0.3339, RULFmin43 = 1264.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.2335, RULFmin44 = 1739.00
FC45: Fmin45 = 72.00, Fmax045 = 480.00, Fnom45 = 360.00, a45 = -0.2615, RULFmin45 = 1560.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.2521, RULFmin46 = 1769.00
FC47: Fmin47 = 74.00, Fmax047 = 495.00, Fnom47 = 371.00, a47 = -0.2748, RULFmin47 = 1532.00
FC48: Fmin48 = 75.00, Fmax048 = 498.00, Fnom48 = 374.00, a48 = -0.3129, RULFmin48 = 1352.00
FC49: Fmin49 = 74.00, Fmax049 = 496.00, Fnom49 = 372.00, a49 = -0.3145, RULFmin49 = 1342.00
FC50: Fmin50 = 77.00, Fmax050 = 513.00, Fnom50 = 385.00, a50 = -0.3627, RULFmin50 = 1202.00
FC51: Fmin51 = 75.00, Fmax051 = 499.00, Fnom51 = 374.00, a51 = -0.2461, RULFmin51 = 1723.00
FC52: Fmin52 = 78.00, Fmax052 = 519.00, Fnom52 = 389.00, a52 = -0.2879, RULFmin52 = 1532.00
FC53: Fmin53 = 74.00, Fmax053 = 494.00, Fnom53 = 371.00, a53 = -0.2507, RULFmin53 = 1675.00
FC54: Fmin54 = 78.00, Fmax054 = 520.00, Fnom54 = 390.00, a54 = -0.2707, RULFmin54 = 1633.00
FC55: Fmin55 = 78.00, Fmax055 = 523.00, Fnom55 = 392.00, a55 = -0.3402, RULFmin55 = 1308.00
FC56: Fmin56 = 72.00, Fmax056 = 481.00, Fnom56 = 361.00, a56 = -0.3213, RULFmin56 = 1273.00
FC57: Fmin57 = 76.00, Fmax057 = 504.00, Fnom57 = 378.00, a57 = -0.2794, RULFmin57 = 1532.00
FC58: Fmin58 = 72.00, Fmax058 = 480.00, Fnom58 = 360.00, a58 = -0.2631, RULFmin58 = 1551.00
FC59: Fmin59 = 74.00, Fmax059 = 493.00, Fnom59 = 370.00, a59 = -0.2625, RULFmin59 = 1596.00
FC60: Fmin60 = 75.00, Fmax060 = 500.00, Fnom60 = 375.00, a60 = -0.2416, RULFmin60 = 1759.00
FC61: Fmin61 = 73.00, Fmax061 = 484.00, Fnom61 = 363.00, a61 = -0.2900, RULFmin61 = 1417.00
FC62: Fmin62 = 73.00, Fmax062 = 489.00, Fnom62 = 367.00, a62 = -0.3205, RULFmin62 = 1298.00
FC63: Fmin63 = 76.00, Fmax063 = 508.00, Fnom63 = 381.00, a63 = -0.2615, RULFmin63 = 1652.00
FC64: Fmin64 = 75.00, Fmax064 = 497.00, Fnom64 = 373.00, a64 = -0.2929, RULFmin64 = 1441.00
FC65: Fmin65 = 74.00, Fmax065 = 492.00, Fnom65 = 369.00, a65 = -0.2583, RULFmin65 = 1618.00
FC66: Fmin66 = 73.00, Fmax066 = 488.00, Fnom66 = 366.00, a66 = -0.2568, RULFmin66 = 1616.00
FC67: Fmin67 = 72.00, Fmax067 = 480.00, Fnom67 = 360.00, a67 = -0.2892, RULFmin67 = 1411.00
FC68: Fmin68 = 76.00, Fmax068 = 504.00, Fnom68 = 378.00, a68 = -0.2478, RULFmin68 = 1727.00
FC69: Fmin69 = 75.00, Fmax069 = 497.00, Fnom69 = 373.00, a69 = -0.3103, RULFmin69 = 1360.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3006, RULFmin70 = 1457.00
FC71: Fmin71 = 73.00, Fmax071 = 484.00, Fnom71 = 363.00, a71 = -0.3234, RULFmin71 = 1271.00
FC72: Fmin72 = 74.00, Fmax072 = 494.00, Fnom72 = 371.00, a72 = -0.2811, RULFmin72 = 1494.00
FC73: Fmin73 = 74.00, Fmax073 = 495.00, Fnom73 = 371.00, a73 = -0.2431, RULFmin73 = 1732.00
FC74: Fmin74 = 77.00, Fmax074 = 516.00, Fnom74 = 387.00, a74 = -0.2469, RULFmin74 = 1778.00
FC75: Fmin75 = 72.00, Fmax075 = 478.00, Fnom75 = 359.00, a75 = -0.2732, RULFmin75 = 1486.00
FC76: Fmin76 = 72.00, Fmax076 = 481.00, Fnom76 = 361.00, a76 = -0.2286, RULFmin76 = 1789.00
FC77: Fmin77 = 74.00, Fmax077 = 491.00, Fnom77 = 368.00, a77 = -0.2357, RULFmin77 = 1769.00
FC78: Fmin78 = 78.00, Fmax078 = 517.00, Fnom78 = 388.00, a78 = -0.3298, RULFmin78 = 1331.00
FC79: Fmin79 = 73.00, Fmax079 = 488.00, Fnom79 = 366.00, a79 = -0.2947, RULFmin79 = 1408.00
FC80: Fmin80 = 78.00, Fmax080 = 520.00, Fnom80 = 390.00, a80 = -0.3536, RULFmin80 = 1250.00
FC81: Fmin81 = 76.00, Fmax081 = 509.00, Fnom81 = 382.00, a81 = -0.3331, RULFmin81 = 1300.00
FC82: Fmin82 = 74.00, Fmax082 = 493.00, Fnom82 = 370.00, a82 = -0.3286, RULFmin82 = 1275.00
FC83: Fmin83 = 77.00, Fmax083 = 513.00, Fnom83 = 385.00, a83 = -0.3482, RULFmin83 = 1252.00
FC84: Fmin84 = 73.00, Fmax084 = 484.00, Fnom84 = 363.00, a84 = -0.3336, RULFmin84 = 1232.00
FC85: Fmin85 = 73.00, Fmax085 = 487.00, Fnom85 = 365.00, a85 = -0.2877, RULFmin85 = 1439.00
FC86: Fmin86 = 73.00, Fmax086 = 486.00, Fnom86 = 365.00, a86 = -0.2545, RULFmin86 = 1623.00
FC87: Fmin87 = 72.00, Fmax087 = 479.00, Fnom87 = 359.00, a87 = -0.2476, RULFmin87 = 1644.00
FC88: Fmin88 = 79.00, Fmax088 = 525.00, Fnom88 = 394.00, a88 = -0.3183, RULFmin88 = 1401.00
FC89: Fmin89 = 76.00, Fmax089 = 508.00, Fnom89 = 381.00, a89 = -0.3473, RULFmin89 = 1244.00
FC90: Fmin90 = 74.00, Fmax090 = 496.00, Fnom90 = 372.00, a90 = -0.3284, RULFmin90 = 1285.00
FC91: Fmin91 = 77.00, Fmax091 = 514.00, Fnom91 = 386.00, a91 = -0.2606, RULFmin91 = 1677.00
FC92: Fmin92 = 78.00, Fmax092 = 517.00, Fnom92 = 388.00, a92 = -0.3604, RULFmin92 = 1218.00
FC93: Fmin93 = 72.00, Fmax093 = 480.00, Fnom93 = 360.00, a93 = -0.3261, RULFmin93 = 1251.00
FC94: Fmin94 = 73.00, Fmax094 = 486.00, Fnom94 = 365.00, a94 = -0.3103, RULFmin94 = 1331.00
FC95: Fmin95 = 78.00, Fmax095 = 523.00, Fnom95 = 392.00, a95 = -0.3485, RULFmin95 = 1277.00
FC96: Fmin96 = 73.00, Fmax096 = 486.00, Fnom96 = 365.00, a96 = -0.3394, RULFmin96 = 1217.00
FC97: Fmin97 = 75.00, Fmax097 = 501.00, Fnom97 = 376.00, a97 = -0.2983, RULFmin97 = 1428.00
FC98: Fmin98 = 77.00, Fmax098 = 510.00, Fnom98 = 383.00, a98 = -0.3017, RULFmin98 = 1435.00
FC99: Fmin99 = 77.00, Fmax099 = 511.00, Fnom99 = 383.00, a99 = -0.2503, RULFmin99 = 1734.00
FC100: Fmin100 = 72.00, Fmax0100 = 483.00, Fnom100 = 362.00, a100 = -0.2911, RULFmin100 = 1412.00


==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-100/Synthese_M-100.txt <==
#	 M=100	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test	Load	Sigma	Tmax	Tinit	Tadapt	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	11223.90	4012.00	3087	3087	3087	76.94	2033.6204	633	458	
1	40	14965.20	3009.00	2190	2190	2190	72.78	1346.5981	471	356	
1	50	18706.50	2407.00	1663	1663	1663	69.09	969.9896	381	290	
1	60	22447.80	2006.00	1320	1320	1320	65.80	759.4628	326	207	
1	70	26189.10	1719.00	1058	1058	1058	61.55	608.7546	296	135	
1	80	29930.40	1504.00	846	846	846	56.25	500.3608	254	100	
1	90	33671.70	1337.00	667	667	667	49.89	437.3052	234	100	
2	30	11250.00	3915.00	3005	3005	3005	76.76	1971.4948	630	457	
2	40	15000.00	2936.00	2131	2131	2131	72.58	1315.7202	469	343	
2	50	18750.00	2349.00	1617	1617	1617	68.84	951.6810	378	276	
2	60	22500.00	1957.00	1286	1286	1286	65.71	741.3232	324	215	
2	70	26250.00	1678.00	1031	1031	1031	61.44	593.2256	295	122	
2	80	30000.00	1468.00	824	824	824	56.13	487.2939	253	100	
2	90	33750.00	1305.00	650	650	650	49.81	425.9720	233	100	
3	30	11259.00	3987.00	3063	3063	3063	76.82	2014.6649	631	464	
3	40	15012.00	2990.00	2178	2178	2178	72.84	1347.3354	471	340	
3	50	18765.00	2392.00	1652	1652	1652	69.06	968.9882	380	274	
3	60	22518.00	1993.00	1311	1311	1311	65.78	756.4963	325	200	
3	70	26271.00	1708.00	1050	1050	1050	61.48	604.7572	296	132	
3	80	30024.00	1495.00	839	839	839	56.12	498.1571	254	100	
3	90	33777.00	1329.00	661	661	661	49.74	436.1188	233	100	
4	30	11272.80	4066.00	3124	3124	3124	76.83	2045.7454	633	477	
4	40	15030.40	3050.00	2217	2217	2217	72.69	1359.8501	470	348	
4	50	18788.00	2440.00	1684	1684	1684	69.02	981.2092	380	281	
4	60	22545.60	2033.00	1336	1336	1336	65.72	766.6433	325	190	
4	70	26303.20	1742.00	1071	1071	1071	61.48	613.6746	296	137	
4	80	30060.80	1525.00	856	856	856	56.13	502.9494	253	101	
4	90	33818.40	1355.00	675	675	675	49.82	441.7568	233	100	
5	30	11216.10	3989.00	3081	3081	3081	77.24	2029.7901	636	467	
5	40	14954.80	2992.00	2187	2187	2187	73.09	1348.9790	472	335	
5	50	18693.50	2393.00	1658	1658	1658	69.29	969.5454	382	271	
5	60	22432.20	1994.00	1316	1316	1316	66.00	758.2367	326	191	
5	70	26170.90	1709.00	1055	1055	1055	61.73	605.1325	297	131	
5	80	29909.60	1496.00	844	844	844	56.42	499.2847	255	100	
5	90	33648.30	1329.00	666	666	666	50.11	436.1400	234	100	
6	30	11161.20	3986.00	3081	3081	3081	77.30	2031.4707	640	425	
6	40	14881.60	2990.00	2176	2176	2176	72.78	1343.5946	475	319	
6	50	18602.00	2392.00	1651	1651	1651	69.02	969.6615	383	281	
6	60	22322.40	1993.00	1310	1310	1310	65.73	758.2339	326	196	
6	70	26042.80	1708.00	1051	1051	1051	61.53	606.8772	296	145	
6	80	29763.20	1495.00	841	841	841	56.25	498.9095	254	101	
6	90	33483.60	1328.00	665	665	665	50.08	437.5738	235	100	
7	30	11282.70	4013.00	3072	3072	3072	76.55	2021.2260	631	453	
7	40	15043.60	3010.00	2179	2179	2179	72.39	1344.9924	469	357	
7	50	18804.50	2408.00	1658	1658	1658	68.85	971.3698	379	292	
7	60	22565.40	2006.00	1315	1315	1315	65.55	760.6937	324	205	
7	70	26326.30	1720.00	1053	1053	1053	61.22	609.1537	295	132	
7	80	30087.20	1505.00	842	842	842	55.95	500.5503	253	100	
7	90	33848.10	1337.00	665	665	665	49.74	436.8621	232	101	
8	30	11226.30	4040.00	3117	3119	3119	77.20	2056.5183	636	441	
8	40	14968.40	3030.00	2207	2207	2207	72.84	1365.2343	473	334	
8	50	18710.50	2424.00	1678	1678	1678	69.22	979.2175	381	280	
8	60	22452.60	2020.00	1333	1333	1333	65.99	766.8253	326	190	
8	70	26194.70	1731.00	1070	1070	1070	61.81	609.7438	296	116	
8	80	29936.80	1515.00	855	855	855	56.44	502.5865	254	100	
8	90	33678.90	1346.00	674	674	674	50.07	440.2709	234	100	
9	30	11232.90	4028.00	3113	3113	3113	77.28	2060.3741	637	461	
9	40	14977.20	3021.00	2209	2209	2209	73.12	1360.6288	473	339	
9	50	18721.50	2417.00	1679	1679	1679	69.47	979.2967	382	265	
9	60	22465.80	2014.00	1334	1334	1334	66.24	764.5844	327	182	
9	70	26210.10	1726.00	1068	1068	1068	61.88	611.5576	297	129	
9	80	29954.40	1510.00	853	853	853	56.49	502.8792	256	100	
9	90	33698.70	1342.00	672	672	672	50.07	438.5312	233	100	
10	30	11220.60	3950.00	3024	3024	3024	76.56	1993.0050	633	452	
10	40	14960.80	2962.00	2145	2145	2145	72.42	1317.9676	470	346	
10	50	18701.00	2370.00	1624	1624	1624	68.52	952.6137	380	277	
10	60	22441.20	1975.00	1288	1288	1288	65.22	750.0391	324	207	
10	70	26181.40	1692.00	1033	1033	1033	61.05	598.8238	296	138	
10	80	29921.60	1481.00	826	826	826	55.77	492.6559	252	100	
10	90	33661.80	1316.00	652	652	652	49.54	432.5266	233	100	
11	30	11230.20	3993.00	3073	3073	3073	76.96	2044.8121	635	457	
11	40	14973.60	2995.00	2179	2179	2179	72.75	1379.9287	471	353	
11	50	18717.00	2396.00	1653	1653	1653	68.99	983.7644	381	273	


==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-25/InitialData.txt <==
#	 M=25	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2539, RULFmin1 = 1599.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.3584, RULFmin2 = 1225.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.3264, RULFmin3 = 1339.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2853, RULFmin4 = 1458.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.3299, RULFmin5 = 1246.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.2681, RULFmin6 = 1660.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.2458, RULFmin7 = 1713.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.3380, RULFmin8 = 1290.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.3230, RULFmin9 = 1260.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.3054, RULFmin10 = 1362.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3530, RULFmin11 = 1218.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2484, RULFmin12 = 1703.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.2649, RULFmin13 = 1559.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.2456, RULFmin14 = 1759.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.2892, RULFmin15 = 1497.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3121, RULFmin16 = 1426.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3091, RULFmin17 = 1346.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2755, RULFmin18 = 1561.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.3004, RULFmin19 = 1398.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2850, RULFmin20 = 1477.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2722, RULFmin21 = 1635.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2632, RULFmin22 = 1687.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2483, RULFmin23 = 1792.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3144, RULFmin24 = 1336.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2713, RULFmin25 = 1541.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2925, RULFmin1 = 1388.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2600, RULFmin2 = 1600.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2468, RULFmin3 = 1742.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.3228, RULFmin4 = 1267.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.3052, RULFmin5 = 1399.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2575, RULFmin6 = 1573.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2360, RULFmin7 = 1780.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.3070, RULFmin8 = 1381.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.3192, RULFmin9 = 1347.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.2752, RULFmin10 = 1559.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.3205, RULFmin11 = 1376.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2754, RULFmin12 = 1536.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2657, RULFmin13 = 1607.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.2989, RULFmin14 = 1365.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2800, RULFmin15 = 1507.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3007, RULFmin16 = 1360.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.2440, RULFmin17 = 1762.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.2310, RULFmin18 = 1792.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2338, RULFmin19 = 1779.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2916, RULFmin20 = 1389.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2635, RULFmin21 = 1666.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3121, RULFmin22 = 1317.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.3328, RULFmin23 = 1340.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.2620, RULFmin24 = 1668.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.3590, RULFmin25 = 1220.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2351, RULFmin1 = 1795.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.3145, RULFmin2 = 1326.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2965, RULFmin3 = 1366.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3433, RULFmin4 = 1235.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.3084, RULFmin5 = 1352.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.2564, RULFmin6 = 1708.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2868, RULFmin7 = 1503.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2558, RULFmin8 = 1591.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.3102, RULFmin9 = 1341.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.2789, RULFmin10 = 1481.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.3015, RULFmin11 = 1456.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.3235, RULFmin12 = 1255.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3134, RULFmin13 = 1372.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.2508, RULFmin14 = 1635.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2646, RULFmin15 = 1546.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.2605, RULFmin16 = 1697.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3227, RULFmin17 = 1289.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.3549, RULFmin18 = 1237.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2291, RULFmin19 = 1768.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2577, RULFmin20 = 1649.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.2485, RULFmin21 = 1642.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3079, RULFmin22 = 1426.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.3020, RULFmin23 = 1434.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.3396, RULFmin24 = 1225.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3230, RULFmin25 = 1359.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2557, RULFmin1 = 1662.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2671, RULFmin2 = 1621.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2961, RULFmin3 = 1432.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.2690, RULFmin4 = 1550.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2636, RULFmin5 = 1548.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3287, RULFmin6 = 1305.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.2716, RULFmin7 = 1561.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2880, RULFmin8 = 1413.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2702, RULFmin9 = 1499.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.2454, RULFmin10 = 1646.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2520, RULFmin11 = 1647.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2352, RULFmin12 = 1794.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2656, RULFmin13 = 1585.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.3017, RULFmin14 = 1389.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.2894, RULFmin15 = 1458.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2619, RULFmin16 = 1558.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2679, RULFmin17 = 1512.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.3468, RULFmin18 = 1217.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.3018, RULFmin19 = 1395.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.2818, RULFmin20 = 1579.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.3013, RULFmin21 = 1424.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.2395, RULFmin22 = 1787.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2603, RULFmin23 = 1706.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.3091, RULFmin24 = 1323.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.3423, RULFmin25 = 1294.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3442, RULFmin1 = 1258.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.2897, RULFmin2 = 1488.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.2786, RULFmin3 = 1486.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.3412, RULFmin4 = 1307.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.3156, RULFmin5 = 1350.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.2528, RULFmin6 = 1598.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.3008, RULFmin7 = 1456.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.3361, RULFmin8 = 1318.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.2600, RULFmin9 = 1708.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2772, RULFmin10 = 1569.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2825, RULFmin11 = 1501.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.3020, RULFmin12 = 1341.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3411, RULFmin13 = 1281.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.2496, RULFmin14 = 1755.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.3364, RULFmin15 = 1204.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2921, RULFmin16 = 1462.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2926, RULFmin17 = 1480.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.3411, RULFmin18 = 1205.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.2981, RULFmin19 = 1399.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2709, RULFmin20 = 1528.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.2740, RULFmin21 = 1500.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.2643, RULFmin22 = 1555.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.2533, RULFmin23 = 1670.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.3247, RULFmin24 = 1269.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3208, RULFmin25 = 1303.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.3116, RULFmin1 = 1332.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.3114, RULFmin2 = 1426.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.3573, RULFmin3 = 1209.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3305, RULFmin4 = 1277.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.3047, RULFmin5 = 1411.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.3342, RULFmin6 = 1212.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.3240, RULFmin7 = 1287.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.3165, RULFmin8 = 1308.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2648, RULFmin9 = 1556.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3585, RULFmin10 = 1219.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.3250, RULFmin11 = 1314.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.3143, RULFmin12 = 1352.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.2847, RULFmin13 = 1426.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.3360, RULFmin14 = 1265.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2827, RULFmin15 = 1447.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2854, RULFmin16 = 1496.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.2957, RULFmin17 = 1478.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.3539, RULFmin18 = 1215.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.3033, RULFmin19 = 1378.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.3440, RULFmin20 = 1279.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.2699, RULFmin21 = 1545.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.2500, RULFmin22 = 1720.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.3020, RULFmin23 = 1341.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.2672, RULFmin24 = 1609.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2670, RULFmin25 = 1588.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2744, RULFmin1 = 1538.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2470, RULFmin2 = 1741.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2612, RULFmin3 = 1681.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.3550, RULFmin4 = 1248.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.3156, RULFmin5 = 1356.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.3375, RULFmin6 = 1265.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.3671, RULFmin7 = 1215.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2583, RULFmin8 = 1626.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2966, RULFmin9 = 1369.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2400, RULFmin10 = 1758.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.3127, RULFmin11 = 1391.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3133, RULFmin12 = 1347.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.3430, RULFmin13 = 1280.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.3307, RULFmin14 = 1246.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.3285, RULFmin15 = 1242.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.2600, RULFmin16 = 1708.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2797, RULFmin17 = 1559.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.3599, RULFmin18 = 1228.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3621, RULFmin19 = 1229.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.3189, RULFmin20 = 1289.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2790, RULFmin21 = 1455.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2395, RULFmin22 = 1762.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.3328, RULFmin23 = 1298.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2535, RULFmin24 = 1732.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.2372, RULFmin25 = 1733.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.2881, RULFmin1 = 1451.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3017, RULFmin2 = 1465.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.2572, RULFmin3 = 1625.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.3347, RULFmin4 = 1216.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2811, RULFmin5 = 1487.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.2853, RULFmin6 = 1479.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.2928, RULFmin7 = 1489.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2525, RULFmin8 = 1671.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.2935, RULFmin9 = 1489.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.2400, RULFmin10 = 1750.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2488, RULFmin11 = 1660.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.3402, RULFmin12 = 1258.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2610, RULFmin13 = 1594.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.3208, RULFmin14 = 1334.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.2824, RULFmin15 = 1576.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.2884, RULFmin16 = 1498.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.3321, RULFmin17 = 1319.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.3210, RULFmin18 = 1346.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.2898, RULFmin19 = 1470.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.3028, RULFmin20 = 1463.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.2533, RULFmin21 = 1741.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.2848, RULFmin22 = 1485.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.3597, RULFmin23 = 1212.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.2865, RULFmin24 = 1553.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2641, RULFmin25 = 1583.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.2421, RULFmin1 = 1768.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.2663, RULFmin2 = 1641.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2597, RULFmin3 = 1656.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.2443, RULFmin4 = 1797.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.3083, RULFmin5 = 1411.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.3425, RULFmin6 = 1206.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.2786, RULFmin7 = 1475.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.2451, RULFmin8 = 1697.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.3002, RULFmin9 = 1369.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2430, RULFmin10 = 1724.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2913, RULFmin11 = 1476.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.2835, RULFmin12 = 1559.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.2355, RULFmin13 = 1796.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.2503, RULFmin14 = 1670.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2552, RULFmin15 = 1697.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2834, RULFmin16 = 1443.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2570, RULFmin17 = 1638.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.3039, RULFmin18 = 1336.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.3455, RULFmin19 = 1291.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.3333, RULFmin20 = 1227.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.3331, RULFmin21 = 1282.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2305, RULFmin22 = 1796.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2556, RULFmin23 = 1737.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.3241, RULFmin24 = 1259.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.2556, RULFmin25 = 1690.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3354, RULFmin1 = 1291.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.3436, RULFmin2 = 1228.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.3487, RULFmin3 = 1216.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2668, RULFmin4 = 1664.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2494, RULFmin5 = 1740.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.2893, RULFmin6 = 1462.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.3063, RULFmin7 = 1358.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2505, RULFmin8 = 1629.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.3001, RULFmin9 = 1486.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3533, RULFmin10 = 1237.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.3081, RULFmin11 = 1425.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3349, RULFmin12 = 1263.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.2755, RULFmin13 = 1619.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2861, RULFmin14 = 1412.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2776, RULFmin15 = 1477.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.2496, RULFmin16 = 1731.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3212, RULFmin17 = 1295.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.2926, RULFmin18 = 1473.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.3206, RULFmin19 = 1363.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3152, RULFmin20 = 1358.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3093, RULFmin21 = 1358.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.2881, RULFmin22 = 1517.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.2700, RULFmin23 = 1515.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.2931, RULFmin24 = 1498.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.2652, RULFmin25 = 1678.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2785, RULFmin1 = 1526.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2600, RULFmin2 = 1673.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2915, RULFmin3 = 1506.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.3164, RULFmin4 = 1283.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2933, RULFmin5 = 1507.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3121, RULFmin6 = 1384.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.2982, RULFmin7 = 1452.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3063, RULFmin8 = 1371.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2737, RULFmin9 = 1487.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2550, RULFmin10 = 1612.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2390, RULFmin11 = 1799.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.2702, RULFmin12 = 1625.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2450, RULFmin13 = 1653.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2966, RULFmin14 = 1406.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3398, RULFmin15 = 1242.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.2737, RULFmin16 = 1538.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.2489, RULFmin17 = 1764.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.2828, RULFmin18 = 1450.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.3339, RULFmin19 = 1246.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3394, RULFmin20 = 1261.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.2351, RULFmin21 = 1799.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2953, RULFmin22 = 1439.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.2910, RULFmin23 = 1471.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.3009, RULFmin24 = 1449.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2455, RULFmin25 = 1654.00
Test 12:
FC1: Fmin1 = 78.00, Fmax01 = 519.00, Fnom1 = 389.00, a1 = -0.3351, RULFmin1 = 1316.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2845, RULFmin2 = 1462.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3032, RULFmin3 = 1392.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2312, RULFmin4 = 1795.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2526, RULFmin5 = 1750.00
FC6: Fmin6 = 76.00, Fmax06 = 504.00, Fnom6 = 378.00, a6 = -0.2563, RULFmin6 = 1670.00
FC7: Fmin7 = 77.00, Fmax07 = 510.00, Fnom7 = 383.00, a7 = -0.2847, RULFmin7 = 1521.00
FC8: Fmin8 = 78.00, Fmax08 = 518.00, Fnom8 = 389.00, a8 = -0.3200, RULFmin8 = 1375.00
FC9: Fmin9 = 77.00, Fmax09 = 511.00, Fnom9 = 383.00, a9 = -0.2852, RULFmin9 = 1522.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2353, RULFmin10 = 1747.00
FC11: Fmin11 = 79.00, Fmax011 = 525.00, Fnom11 = 394.00, a11 = -0.2906, RULFmin11 = 1535.00
FC12: Fmin12 = 75.00, Fmax012 = 502.00, Fnom12 = 377.00, a12 = -0.2711, RULFmin12 = 1575.00
FC13: Fmin13 = 74.00, Fmax013 = 494.00, Fnom13 = 371.00, a13 = -0.2855, RULFmin13 = 1471.00
FC14: Fmin14 = 76.00, Fmax014 = 505.00, Fnom14 = 379.00, a14 = -0.2436, RULFmin14 = 1761.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3567, RULFmin15 = 1239.00
FC16: Fmin16 = 74.00, Fmax016 = 490.00, Fnom16 = 368.00, a16 = -0.2834, RULFmin16 = 1468.00
FC17: Fmin17 = 73.00, Fmax017 = 487.00, Fnom17 = 365.00, a17 = -0.2571, RULFmin17 = 1610.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2317, RULFmin18 = 1761.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2875, RULFmin19 = 1548.00
FC20: Fmin20 = 76.00, Fmax020 = 504.00, Fnom20 = 378.00, a20 = -0.2410, RULFmin20 = 1776.00
FC21: Fmin21 = 75.00, Fmax021 = 501.00, Fnom21 = 376.00, a21 = -0.2736, RULFmin21 = 1557.00
FC22: Fmin22 = 72.00, Fmax022 = 477.00, Fnom22 = 358.00, a22 = -0.3115, RULFmin22 = 1300.00
FC23: Fmin23 = 77.00, Fmax023 = 515.00, Fnom23 = 386.00, a23 = -0.3361, RULFmin23 = 1303.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2487, RULFmin24 = 1765.00
FC25: Fmin25 = 75.00, Fmax025 = 498.00, Fnom25 = 374.00, a25 = -0.2466, RULFmin25 = 1715.00
Test 13:
FC1: Fmin1 = 72.00, Fmax01 = 480.00, Fnom1 = 360.00, a1 = -0.3213, RULFmin1 = 1270.00
FC2: Fmin2 = 78.00, Fmax02 = 523.00, Fnom2 = 392.00, a2 = -0.3065, RULFmin2 = 1452.00
FC3: Fmin3 = 74.00, Fmax03 = 493.00, Fnom3 = 370.00, a3 = -0.2624, RULFmin3 = 1597.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.3220, RULFmin4 = 1289.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3272, RULFmin5 = 1351.00
FC6: Fmin6 = 77.00, Fmax06 = 512.00, Fnom6 = 384.00, a6 = -0.3038, RULFmin6 = 1432.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2449, RULFmin7 = 1760.00
FC8: Fmin8 = 75.00, Fmax08 = 502.00, Fnom8 = 377.00, a8 = -0.2796, RULFmin8 = 1527.00
FC9: Fmin9 = 75.00, Fmax09 = 503.00, Fnom9 = 377.00, a9 = -0.3168, RULFmin9 = 1351.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2774, RULFmin10 = 1521.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2330, RULFmin11 = 1777.00
FC12: Fmin12 = 76.00, Fmax012 = 504.00, Fnom12 = 378.00, a12 = -0.2537, RULFmin12 = 1687.00
FC13: Fmin13 = 74.00, Fmax013 = 496.00, Fnom13 = 372.00, a13 = -0.2360, RULFmin13 = 1788.00
FC14: Fmin14 = 75.00, Fmax014 = 501.00, Fnom14 = 376.00, a14 = -0.2646, RULFmin14 = 1610.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2456, RULFmin15 = 1718.00
FC16: Fmin16 = 71.00, Fmax016 = 476.00, Fnom16 = 357.00, a16 = -0.3303, RULFmin16 = 1226.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2728, RULFmin17 = 1631.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3449, RULFmin18 = 1212.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2779, RULFmin19 = 1522.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2762, RULFmin20 = 1524.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.2850, RULFmin21 = 1551.00
FC22: Fmin22 = 72.00, Fmax022 = 479.00, Fnom22 = 359.00, a22 = -0.3172, RULFmin22 = 1283.00
FC23: Fmin23 = 74.00, Fmax023 = 495.00, Fnom23 = 371.00, a23 = -0.2673, RULFmin23 = 1575.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3270, RULFmin24 = 1315.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.3016, RULFmin25 = 1346.00
Test 14:
FC1: Fmin1 = 72.00, Fmax01 = 482.00, Fnom1 = 362.00, a1 = -0.2398, RULFmin1 = 1710.00
FC2: Fmin2 = 72.00, Fmax02 = 478.00, Fnom2 = 359.00, a2 = -0.2823, RULFmin2 = 1438.00
FC3: Fmin3 = 73.00, Fmax03 = 484.00, Fnom3 = 363.00, a3 = -0.2482, RULFmin3 = 1656.00
FC4: Fmin4 = 74.00, Fmax04 = 493.00, Fnom4 = 370.00, a4 = -0.3415, RULFmin4 = 1227.00
FC5: Fmin5 = 73.00, Fmax05 = 486.00, Fnom5 = 365.00, a5 = -0.2498, RULFmin5 = 1653.00
FC6: Fmin6 = 72.00, Fmax06 = 478.00, Fnom6 = 359.00, a6 = -0.3092, RULFmin6 = 1313.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2557, RULFmin7 = 1725.00
FC8: Fmin8 = 77.00, Fmax08 = 514.00, Fnom8 = 386.00, a8 = -0.2943, RULFmin8 = 1485.00
FC9: Fmin9 = 77.00, Fmax09 = 515.00, Fnom9 = 386.00, a9 = -0.2695, RULFmin9 = 1625.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.3210, RULFmin10 = 1355.00
FC11: Fmin11 = 78.00, Fmax011 = 518.00, Fnom11 = 389.00, a11 = -0.3446, RULFmin11 = 1277.00
FC12: Fmin12 = 79.00, Fmax012 = 524.00, Fnom12 = 393.00, a12 = -0.3466, RULFmin12 = 1284.00
FC13: Fmin13 = 75.00, Fmax013 = 500.00, Fnom13 = 375.00, a13 = -0.2601, RULFmin13 = 1634.00
FC14: Fmin14 = 74.00, Fmax014 = 495.00, Fnom14 = 371.00, a14 = -0.2635, RULFmin14 = 1598.00
FC15: Fmin15 = 74.00, Fmax015 = 493.00, Fnom15 = 370.00, a15 = -0.2529, RULFmin15 = 1657.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2564, RULFmin16 = 1720.00
FC17: Fmin17 = 75.00, Fmax017 = 500.00, Fnom17 = 375.00, a17 = -0.2397, RULFmin17 = 1773.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2707, RULFmin18 = 1507.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2414, RULFmin19 = 1752.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.3160, RULFmin20 = 1307.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.2767, RULFmin21 = 1518.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3339, RULFmin22 = 1288.00
FC23: Fmin23 = 76.00, Fmax023 = 504.00, Fnom23 = 378.00, a23 = -0.2629, RULFmin23 = 1628.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.3103, RULFmin24 = 1405.00
FC25: Fmin25 = 78.00, Fmax025 = 519.00, Fnom25 = 389.00, a25 = -0.3141, RULFmin25 = 1404.00
Test 15:
FC1: Fmin1 = 79.00, Fmax01 = 525.00, Fnom1 = 394.00, a1 = -0.3246, RULFmin1 = 1374.00
FC2: Fmin2 = 78.00, Fmax02 = 521.00, Fnom2 = 391.00, a2 = -0.3686, RULFmin2 = 1202.00
FC3: Fmin3 = 77.00, Fmax03 = 513.00, Fnom3 = 385.00, a3 = -0.3477, RULFmin3 = 1254.00
FC4: Fmin4 = 72.00, Fmax04 = 483.00, Fnom4 = 362.00, a4 = -0.2876, RULFmin4 = 1429.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2596, RULFmin5 = 1672.00
FC6: Fmin6 = 76.00, Fmax06 = 509.00, Fnom6 = 382.00, a6 = -0.2938, RULFmin6 = 1474.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.3361, RULFmin7 = 1306.00
FC8: Fmin8 = 76.00, Fmax08 = 508.00, Fnom8 = 381.00, a8 = -0.2700, RULFmin8 = 1600.00
FC9: Fmin9 = 74.00, Fmax09 = 492.00, Fnom9 = 369.00, a9 = -0.3076, RULFmin9 = 1359.00
FC10: Fmin10 = 78.00, Fmax010 = 517.00, Fnom10 = 388.00, a10 = -0.3328, RULFmin10 = 1319.00
FC11: Fmin11 = 77.00, Fmax011 = 513.00, Fnom11 = 385.00, a11 = -0.2922, RULFmin11 = 1492.00
FC12: Fmin12 = 74.00, Fmax012 = 491.00, Fnom12 = 368.00, a12 = -0.3171, RULFmin12 = 1315.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.3312, RULFmin13 = 1271.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2635, RULFmin14 = 1533.00
FC15: Fmin15 = 77.00, Fmax015 = 512.00, Fnom15 = 384.00, a15 = -0.2472, RULFmin15 = 1760.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.3559, RULFmin16 = 1239.00
FC17: Fmin17 = 72.00, Fmax017 = 477.00, Fnom17 = 358.00, a17 = -0.2647, RULFmin17 = 1530.00
FC18: Fmin18 = 75.00, Fmax018 = 499.00, Fnom18 = 374.00, a18 = -0.2611, RULFmin18 = 1624.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.3120, RULFmin19 = 1330.00
FC20: Fmin20 = 73.00, Fmax020 = 488.00, Fnom20 = 366.00, a20 = -0.3047, RULFmin20 = 1362.00
FC21: Fmin21 = 75.00, Fmax021 = 500.00, Fnom21 = 375.00, a21 = -0.2881, RULFmin21 = 1475.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3214, RULFmin22 = 1366.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3384, RULFmin23 = 1250.00
FC24: Fmin24 = 75.00, Fmax024 = 503.00, Fnom24 = 377.00, a24 = -0.3247, RULFmin24 = 1318.00
FC25: Fmin25 = 79.00, Fmax025 = 525.00, Fnom25 = 394.00, a25 = -0.2999, RULFmin25 = 1487.00
Test 16:
FC1: Fmin1 = 74.00, Fmax01 = 490.00, Fnom1 = 368.00, a1 = -0.3210, RULFmin1 = 1296.00
FC2: Fmin2 = 72.00, Fmax02 = 477.00, Fnom2 = 358.00, a2 = -0.3011, RULFmin2 = 1345.00
FC3: Fmin3 = 79.00, Fmax03 = 524.00, Fnom3 = 393.00, a3 = -0.2618, RULFmin3 = 1700.00
FC4: Fmin4 = 77.00, Fmax04 = 512.00, Fnom4 = 384.00, a4 = -0.2736, RULFmin4 = 1590.00
FC5: Fmin5 = 76.00, Fmax05 = 507.00, Fnom5 = 380.00, a5 = -0.3018, RULFmin5 = 1428.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.2437, RULFmin6 = 1760.00
FC7: Fmin7 = 76.00, Fmax07 = 504.00, Fnom7 = 378.00, a7 = -0.2531, RULFmin7 = 1691.00
FC8: Fmin8 = 74.00, Fmax08 = 491.00, Fnom8 = 368.00, a8 = -0.2671, RULFmin8 = 1561.00
FC9: Fmin9 = 73.00, Fmax09 = 489.00, Fnom9 = 367.00, a9 = -0.2443, RULFmin9 = 1703.00
FC10: Fmin10 = 74.00, Fmax010 = 492.00, Fnom10 = 369.00, a10 = -0.2796, RULFmin10 = 1495.00
FC11: Fmin11 = 71.00, Fmax011 = 476.00, Fnom11 = 357.00, a11 = -0.2761, RULFmin11 = 1467.00
FC12: Fmin12 = 73.00, Fmax012 = 488.00, Fnom12 = 366.00, a12 = -0.2524, RULFmin12 = 1644.00
FC13: Fmin13 = 78.00, Fmax013 = 518.00, Fnom13 = 389.00, a13 = -0.2446, RULFmin13 = 1799.00
FC14: Fmin14 = 73.00, Fmax014 = 488.00, Fnom14 = 366.00, a14 = -0.2413, RULFmin14 = 1720.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.2995, RULFmin15 = 1476.00
FC16: Fmin16 = 74.00, Fmax016 = 493.00, Fnom16 = 370.00, a16 = -0.3341, RULFmin16 = 1254.00
FC17: Fmin17 = 76.00, Fmax017 = 507.00, Fnom17 = 380.00, a17 = -0.2695, RULFmin17 = 1599.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3018, RULFmin18 = 1385.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2722, RULFmin19 = 1635.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2929, RULFmin20 = 1441.00
FC21: Fmin21 = 73.00, Fmax021 = 487.00, Fnom21 = 365.00, a21 = -0.2790, RULFmin21 = 1484.00
FC22: Fmin22 = 78.00, Fmax022 = 523.00, Fnom22 = 392.00, a22 = -0.3663, RULFmin22 = 1215.00
FC23: Fmin23 = 76.00, Fmax023 = 507.00, Fnom23 = 380.00, a23 = -0.2654, RULFmin23 = 1624.00
FC24: Fmin24 = 75.00, Fmax024 = 500.00, Fnom24 = 375.00, a24 = -0.3139, RULFmin24 = 1354.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3435, RULFmin25 = 1278.00
Test 17:
FC1: Fmin1 = 78.00, Fmax01 = 517.00, Fnom1 = 388.00, a1 = -0.3242, RULFmin1 = 1354.00
FC2: Fmin2 = 75.00, Fmax02 = 503.00, Fnom2 = 377.00, a2 = -0.3421, RULFmin2 = 1251.00
FC3: Fmin3 = 72.00, Fmax03 = 479.00, Fnom3 = 359.00, a3 = -0.3102, RULFmin3 = 1312.00
FC4: Fmin4 = 74.00, Fmax04 = 494.00, Fnom4 = 371.00, a4 = -0.2418, RULFmin4 = 1737.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3044, RULFmin5 = 1452.00
FC6: Fmin6 = 72.00, Fmax06 = 481.00, Fnom6 = 361.00, a6 = -0.2279, RULFmin6 = 1795.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.2913, RULFmin7 = 1507.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.3165, RULFmin8 = 1286.00
FC9: Fmin9 = 78.00, Fmax09 = 517.00, Fnom9 = 388.00, a9 = -0.3587, RULFmin9 = 1224.00
FC10: Fmin10 = 77.00, Fmax010 = 511.00, Fnom10 = 383.00, a10 = -0.2730, RULFmin10 = 1590.00
FC11: Fmin11 = 76.00, Fmax011 = 507.00, Fnom11 = 380.00, a11 = -0.3169, RULFmin11 = 1360.00
FC12: Fmin12 = 77.00, Fmax012 = 510.00, Fnom12 = 383.00, a12 = -0.2519, RULFmin12 = 1719.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.2771, RULFmin13 = 1552.00
FC14: Fmin14 = 73.00, Fmax014 = 489.00, Fnom14 = 367.00, a14 = -0.2345, RULFmin14 = 1774.00
FC15: Fmin15 = 76.00, Fmax015 = 506.00, Fnom15 = 380.00, a15 = -0.3471, RULFmin15 = 1239.00
FC16: Fmin16 = 78.00, Fmax016 = 517.00, Fnom16 = 388.00, a16 = -0.2504, RULFmin16 = 1753.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.3267, RULFmin17 = 1362.00
FC18: Fmin18 = 77.00, Fmax018 = 514.00, Fnom18 = 386.00, a18 = -0.2597, RULFmin18 = 1683.00
FC19: Fmin19 = 72.00, Fmax019 = 478.00, Fnom19 = 359.00, a19 = -0.3261, RULFmin19 = 1245.00
FC20: Fmin20 = 77.00, Fmax020 = 516.00, Fnom20 = 387.00, a20 = -0.3179, RULFmin20 = 1381.00
FC21: Fmin21 = 73.00, Fmax021 = 489.00, Fnom21 = 367.00, a21 = -0.3294, RULFmin21 = 1263.00
FC22: Fmin22 = 77.00, Fmax022 = 512.00, Fnom22 = 384.00, a22 = -0.2499, RULFmin22 = 1741.00
FC23: Fmin23 = 72.00, Fmax023 = 480.00, Fnom23 = 360.00, a23 = -0.2390, RULFmin23 = 1707.00
FC24: Fmin24 = 75.00, Fmax024 = 502.00, Fnom24 = 377.00, a24 = -0.2421, RULFmin24 = 1764.00
FC25: Fmin25 = 74.00, Fmax025 = 494.00, Fnom25 = 371.00, a25 = -0.2655, RULFmin25 = 1582.00
Test 18:
FC1: Fmin1 = 77.00, Fmax01 = 511.00, Fnom1 = 383.00, a1 = -0.3071, RULFmin1 = 1413.00
FC2: Fmin2 = 76.00, Fmax02 = 509.00, Fnom2 = 382.00, a2 = -0.2540, RULFmin2 = 1705.00
FC3: Fmin3 = 73.00, Fmax03 = 486.00, Fnom3 = 365.00, a3 = -0.2831, RULFmin3 = 1459.00
FC4: Fmin4 = 72.00, Fmax04 = 477.00, Fnom4 = 358.00, a4 = -0.2811, RULFmin4 = 1441.00
FC5: Fmin5 = 76.00, Fmax05 = 508.00, Fnom5 = 381.00, a5 = -0.2658, RULFmin5 = 1625.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.3015, RULFmin6 = 1456.00
FC7: Fmin7 = 78.00, Fmax07 = 522.00, Fnom7 = 392.00, a7 = -0.3639, RULFmin7 = 1220.00
FC8: Fmin8 = 78.00, Fmax08 = 522.00, Fnom8 = 392.00, a8 = -0.2906, RULFmin8 = 1528.00
FC9: Fmin9 = 79.00, Fmax09 = 524.00, Fnom9 = 393.00, a9 = -0.3537, RULFmin9 = 1258.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2586, RULFmin10 = 1620.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2922, RULFmin11 = 1417.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2258, RULFmin12 = 1794.00
FC13: Fmin13 = 77.00, Fmax013 = 515.00, Fnom13 = 386.00, a13 = -0.3385, RULFmin13 = 1294.00
FC14: Fmin14 = 78.00, Fmax014 = 521.00, Fnom14 = 391.00, a14 = -0.3049, RULFmin14 = 1453.00
FC15: Fmin15 = 72.00, Fmax015 = 483.00, Fnom15 = 362.00, a15 = -0.2577, RULFmin15 = 1595.00
FC16: Fmin16 = 73.00, Fmax016 = 485.00, Fnom16 = 364.00, a16 = -0.3114, RULFmin16 = 1323.00
FC17: Fmin17 = 72.00, Fmax017 = 481.00, Fnom17 = 361.00, a17 = -0.2372, RULFmin17 = 1724.00
FC18: Fmin18 = 75.00, Fmax018 = 498.00, Fnom18 = 374.00, a18 = -0.2973, RULFmin18 = 1423.00
FC19: Fmin19 = 75.00, Fmax019 = 499.00, Fnom19 = 374.00, a19 = -0.3104, RULFmin19 = 1366.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2821, RULFmin20 = 1464.00
FC21: Fmin21 = 71.00, Fmax021 = 475.00, Fnom21 = 356.00, a21 = -0.2244, RULFmin21 = 1800.00
FC22: Fmin22 = 75.00, Fmax022 = 501.00, Fnom22 = 376.00, a22 = -0.3475, RULFmin22 = 1226.00
FC23: Fmin23 = 78.00, Fmax023 = 521.00, Fnom23 = 391.00, a23 = -0.2514, RULFmin23 = 1762.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2760, RULFmin24 = 1522.00
FC25: Fmin25 = 73.00, Fmax025 = 488.00, Fnom25 = 366.00, a25 = -0.2817, RULFmin25 = 1473.00
Test 19:
FC1: Fmin1 = 76.00, Fmax01 = 508.00, Fnom1 = 381.00, a1 = -0.3219, RULFmin1 = 1342.00
FC2: Fmin2 = 74.00, Fmax02 = 496.00, Fnom2 = 372.00, a2 = -0.2719, RULFmin2 = 1552.00
FC3: Fmin3 = 75.00, Fmax03 = 501.00, Fnom3 = 376.00, a3 = -0.2722, RULFmin3 = 1565.00
FC4: Fmin4 = 77.00, Fmax04 = 510.00, Fnom4 = 383.00, a4 = -0.2741, RULFmin4 = 1580.00
FC5: Fmin5 = 72.00, Fmax05 = 483.00, Fnom5 = 362.00, a5 = -0.3058, RULFmin5 = 1344.00
FC6: Fmin6 = 73.00, Fmax06 = 484.00, Fnom6 = 363.00, a6 = -0.2483, RULFmin6 = 1655.00
FC7: Fmin7 = 79.00, Fmax07 = 524.00, Fnom7 = 393.00, a7 = -0.2920, RULFmin7 = 1524.00
FC8: Fmin8 = 73.00, Fmax08 = 484.00, Fnom8 = 363.00, a8 = -0.2476, RULFmin8 = 1660.00
FC9: Fmin9 = 74.00, Fmax09 = 496.00, Fnom9 = 372.00, a9 = -0.2623, RULFmin9 = 1609.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2467, RULFmin10 = 1666.00
FC11: Fmin11 = 73.00, Fmax011 = 485.00, Fnom11 = 364.00, a11 = -0.3105, RULFmin11 = 1327.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2359, RULFmin12 = 1751.00
FC13: Fmin13 = 72.00, Fmax013 = 481.00, Fnom13 = 361.00, a13 = -0.2691, RULFmin13 = 1520.00
FC14: Fmin14 = 78.00, Fmax014 = 523.00, Fnom14 = 392.00, a14 = -0.3321, RULFmin14 = 1340.00
FC15: Fmin15 = 78.00, Fmax015 = 517.00, Fnom15 = 388.00, a15 = -0.3346, RULFmin15 = 1312.00
FC16: Fmin16 = 78.00, Fmax016 = 521.00, Fnom16 = 391.00, a16 = -0.3346, RULFmin16 = 1324.00
FC17: Fmin17 = 74.00, Fmax017 = 491.00, Fnom17 = 368.00, a17 = -0.2582, RULFmin17 = 1615.00
FC18: Fmin18 = 72.00, Fmax018 = 481.00, Fnom18 = 361.00, a18 = -0.2403, RULFmin18 = 1702.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2712, RULFmin19 = 1530.00
FC20: Fmin20 = 77.00, Fmax020 = 515.00, Fnom20 = 386.00, a20 = -0.3242, RULFmin20 = 1351.00
FC21: Fmin21 = 75.00, Fmax021 = 497.00, Fnom21 = 373.00, a21 = -0.2458, RULFmin21 = 1717.00
FC22: Fmin22 = 75.00, Fmax022 = 502.00, Fnom22 = 377.00, a22 = -0.2540, RULFmin22 = 1681.00
FC23: Fmin23 = 73.00, Fmax023 = 488.00, Fnom23 = 366.00, a23 = -0.2541, RULFmin23 = 1633.00
FC24: Fmin24 = 78.00, Fmax024 = 522.00, Fnom24 = 392.00, a24 = -0.3461, RULFmin24 = 1283.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.3043, RULFmin25 = 1456.00
Test 20:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2839, RULFmin1 = 1462.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2787, RULFmin2 = 1514.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3323, RULFmin3 = 1270.00
FC4: Fmin4 = 72.00, Fmax04 = 480.00, Fnom4 = 360.00, a4 = -0.3333, RULFmin4 = 1224.00
FC5: Fmin5 = 72.00, Fmax05 = 482.00, Fnom5 = 362.00, a5 = -0.2520, RULFmin5 = 1627.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2640, RULFmin6 = 1663.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2818, RULFmin7 = 1565.00
FC8: Fmin8 = 75.00, Fmax08 = 503.00, Fnom8 = 377.00, a8 = -0.3383, RULFmin8 = 1265.00
FC9: Fmin9 = 72.00, Fmax09 = 481.00, Fnom9 = 361.00, a9 = -0.2324, RULFmin9 = 1760.00
FC10: Fmin10 = 77.00, Fmax010 = 516.00, Fnom10 = 387.00, a10 = -0.2803, RULFmin10 = 1566.00
FC11: Fmin11 = 79.00, Fmax011 = 524.00, Fnom11 = 393.00, a11 = -0.3052, RULFmin11 = 1458.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2639, RULFmin12 = 1565.00
FC13: Fmin13 = 78.00, Fmax013 = 519.00, Fnom13 = 389.00, a13 = -0.3472, RULFmin13 = 1270.00
FC14: Fmin14 = 77.00, Fmax014 = 511.00, Fnom14 = 383.00, a14 = -0.3503, RULFmin14 = 1239.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3256, RULFmin15 = 1296.00
FC16: Fmin16 = 74.00, Fmax016 = 494.00, Fnom16 = 371.00, a16 = -0.3182, RULFmin16 = 1320.00
FC17: Fmin17 = 73.00, Fmax017 = 484.00, Fnom17 = 363.00, a17 = -0.2638, RULFmin17 = 1558.00
FC18: Fmin18 = 75.00, Fmax018 = 502.00, Fnom18 = 377.00, a18 = -0.2870, RULFmin18 = 1488.00
FC19: Fmin19 = 72.00, Fmax019 = 479.00, Fnom19 = 359.00, a19 = -0.2791, RULFmin19 = 1458.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2726, RULFmin20 = 1548.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3674, RULFmin21 = 1203.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3488, RULFmin22 = 1227.00
FC23: Fmin23 = 75.00, Fmax023 = 502.00, Fnom23 = 377.00, a23 = -0.2782, RULFmin23 = 1535.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2675, RULFmin24 = 1570.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2568, RULFmin25 = 1628.00


==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-25/Synthese_M-25.txt <==
#	 M=25	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test	Load	Sigma	Tmax	Tinit	Tadapt	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	2825.10	3957.00	2914	2914	2914	73.64	894.4888	1326	151	
1	40	3766.80	2968.00	2085	2085	2085	70.25	490.2572	896	100	
1	50	4708.50	2374.00	1588	1588	1588	66.89	297.2735	659	70	
1	60	5650.20	1978.00	1268	1268	1268	64.11	216.5473	533	53	
1	70	6591.90	1696.00	1020	1020	1020	60.14	163.5070	446	35	
1	80	7533.60	1484.00	817	817	817	55.05	132.5315	383	25	
1	90	8475.30	1319.00	646	646	646	48.98	112.5300	330	25	
2	30	2797.50	4022.00	3008	3008	3008	74.79	943.6760	1341	141	
2	40	3730.00	3016.00	2167	2167	2167	71.85	517.3770	916	97	
2	50	4662.50	2413.00	1651	1651	1651	68.42	308.2649	675	74	
2	60	5595.00	2011.00	1316	1316	1316	65.44	222.8050	548	48	
2	70	6527.50	1723.00	1057	1057	1057	61.35	168.0188	456	28	
2	80	7460.00	1508.00	846	846	846	56.10	135.9914	390	25	
2	90	8392.50	1340.00	673	673	673	50.22	115.1480	336	25	
3	30	2793.30	3911.00	2923	2923	2923	74.74	903.4692	1361	145	
3	40	3724.40	2933.00	2086	2086	2086	71.12	485.6865	917	95	
3	50	4655.50	2346.00	1596	1596	1596	68.03	301.0596	679	78	
3	60	5586.60	1955.00	1271	1271	1271	65.01	217.0587	547	57	
3	70	6517.70	1676.00	1023	1023	1023	61.04	163.7390	455	31	
3	80	7448.80	1466.00	818	818	818	55.80	132.5252	389	25	
3	90	8379.90	1303.00	648	648	648	49.73	112.7663	335	25	
4	30	2787.00	4043.00	3019	3019	3019	74.67	937.2017	1367	141	
4	40	3716.00	3032.00	2152	2152	2152	70.98	509.7069	913	95	
4	50	4645.00	2426.00	1650	1650	1650	68.01	311.2994	679	78	
4	60	5574.00	2021.00	1318	1318	1318	65.22	228.8508	549	49	
4	70	6503.00	1732.00	1059	1059	1059	61.14	174.7044	457	31	
4	80	7432.00	1516.00	849	849	849	56.00	142.5389	391	25	
4	90	8361.00	1347.00	674	674	674	50.04	120.3286	338	25	
5	30	2806.80	3840.00	2855	2855	2855	74.35	900.8659	1330	147	
5	40	3742.40	2880.00	2044	2044	2044	70.97	490.1005	891	106	
5	50	4678.00	2304.00	1563	1563	1563	67.84	296.9171	663	73	
5	60	5613.60	1920.00	1247	1247	1247	64.95	211.7093	535	49	
5	70	6549.20	1645.00	1002	1002	1002	60.91	162.5381	449	34	
5	80	7484.80	1440.00	803	803	803	55.76	130.2652	384	25	
5	90	8420.40	1280.00	637	637	637	49.77	112.0467	330	25	
6	30	2802.00	3698.00	2762	2762	2762	74.69	857.3992	1335	135	
6	40	3736.00	2773.00	1977	1977	1977	71.29	478.2866	896	96	
6	50	4670.00	2218.00	1513	1513	1513	68.21	288.9987	664	62	
6	60	5604.00	1849.00	1208	1208	1208	65.33	208.7446	536	49	
6	70	6538.00	1584.00	972	972	972	61.36	159.4029	449	25	
6	80	7472.00	1386.00	778	778	778	56.13	127.6102	384	25	
6	90	8406.00	1232.00	616	616	616	50.00	109.3826	330	25	
7	30	2829.90	3868.00	2910	2910	2910	75.23	921.1609	1331	139	
7	40	3773.20	2901.00	2092	2092	2092	72.11	502.6178	903	98	
7	50	4716.50	2321.00	1597	1597	1597	68.81	304.7657	673	77	
7	60	5659.80	1934.00	1271	1271	1271	65.72	212.7210	541	50	
7	70	6603.10	1658.00	1022	1022	1022	61.64	162.0435	451	32	
7	80	7546.40	1450.00	816	816	816	56.28	130.0414	386	25	
7	90	8489.70	1289.00	646	646	646	50.12	112.6932	332	25	
8	30	2833.80	3968.00	2934	2934	2934	73.94	921.6241	1321	152	
8	40	3778.40	2976.00	2108	2108	2108	70.83	489.8931	896	102	
8	50	4723.00	2380.00	1625	1625	1625	68.28	304.2340	674	90	
8	60	5667.60	1984.00	1293	1293	1293	65.17	218.5675	545	59	
8	70	6612.20	1700.00	1035	1035	1035	60.88	165.4594	452	33	
8	80	7556.80	1488.00	826	826	826	55.51	136.0825	386	25	
8	90	8501.40	1322.00	654	654	654	49.47	115.1546	332	25	
9	30	2807.40	4124.00	3074	3074	3074	74.54	969.7129	1336	143	
9	40	3743.20	3093.00	2205	2205	2205	71.29	529.2560	909	97	
9	50	4679.00	2474.00	1671	1671	1671	67.54	316.5794	667	74	
9	60	5614.80	2062.00	1328	1328	1328	64.40	226.0165	537	55	
9	70	6550.60	1767.00	1067	1067	1067	60.38	171.5527	451	39	
9	80	7486.40	1546.00	859	859	859	55.56	138.2150	384	26	
9	90	8422.20	1374.00	682	682	682	49.64	118.0871	333	25	
10	30	2834.40	3872.00	2847	2847	2847	73.53	863.1785	1322	141	
10	40	3779.20	2904.00	2031	2031	2031	69.94	477.9299	889	90	
10	50	4724.00	2323.00	1544	1544	1544	66.47	289.6616	653	85	
10	60	5668.80	1936.00	1233	1235	1235	63.79	210.6281	527	54	
10	70	6613.60	1659.00	995	995	995	59.98	159.3417	441	32	
10	80	7558.40	1452.00	799	799	799	55.03	128.8040	376	25	
10	90	8503.20	1290.00	632	632	632	48.99	109.3992	325	25	
11	30	2805.60	4010.00	2969	2969	2969	74.04	911.8707	1349	135	
11	40	3740.80	3008.00	2124	2124	2124	70.61	503.1619	907	96	
11	50	4676.00	2406.00	1619	1619	1619	67.29	304.8922	666	69	
11	60	5611.20	2005.00	1292	1292	1292	64.44	220.2258	537	55	
11	70	6546.40	1718.00	1039	1039	1039	60.48	168.5317	451	33	
11	80	7481.60	1504.00	832	832	832	55.32	135.2201	382	25	
11	90	8416.80	1336.00	661	661	661	49.48	114.7027	333	25	
12	30	2831.40	4148.00	3112	3112	3112	75.02	952.0413	1362	163	
12	40	3775.20	3111.00	2239	2239	2239	71.97	519.9802	920	96	
12	50	4719.00	2489.00	1715	1715	1715	68.90	316.7507	679	78	
12	60	5662.80	2074.00	1367	1367	1367	65.91	227.5706	548	50	
12	70	6606.60	1778.00	1098	1098	1098	61.75	173.0084	460	29	
12	80	7550.40	1555.00	877	877	877	56.40	139.8438	396	25	
12	90	8494.20	1382.00	692	692	692	50.07	118.1003	339	25	
13	30	2806.20	3983.00	2971	2971	2971	74.59	924.3198	1349	142	
13	40	3741.60	2987.00	2136	2136	2136	71.51	503.8404	908	95	
13	50	4677.00	2390.00	1619	1619	1619	67.74	306.6511	669	58	
13	60	5612.40	1991.00	1289	1289	1289	64.74	219.0277	540	44	
13	70	6547.80	1707.00	1036	1036	1036	60.69	166.4706	452	37	
13	80	7483.20	1493.00	830	830	830	55.59	134.5778	388	25	
13	90	8418.60	1327.00	660	660	660	49.74	113.6598	334	25	
14	30	2816.10	4043.00	3025	3025	3025	74.82	932.1174	1342	149	
14	40	3754.80	3032.00	2177	2177	2177	71.80	510.3483	907	93	
14	50	4693.50	2426.00	1667	1667	1667	68.71	310.0566	675	68	
14	60	5632.20	2021.00	1327	1329	1329	65.76	221.5008	544	44	
14	70	6570.90	1733.00	1067	1067	1067	61.57	168.5548	458	31	
14	80	7509.60	1516.00	851	851	851	56.13	135.9305	391	25	
14	90	8448.30	1347.00	673	673	673	49.96	115.4034	335	25	
15	30	2834.10	3768.00	2837	2837	2837	75.29	858.8651	1334	149	
15	40	3778.80	2826.00	2035	2035	2035	72.01	477.9436	907	94	
15	50	4723.50	2260.00	1552	1552	1552	68.67	285.3024	664	69	
15	60	5668.20	1884.00	1240	1240	1240	65.82	205.8098	535	45	
15	70	6612.90	1614.00	998	998	998	61.83	155.8502	450	25	
15	80	7557.60	1413.00	799	799	799	56.55	126.0917	386	25	
15	90	8502.30	1256.00	631	631	631	50.24	106.5143	333	25	
16	30	2819.10	4048.00	3017	3017	3017	74.53	926.3374	1359	149	
16	40	3758.80	3036.00	2150	2150	2150	70.82	502.9409	912	94	
16	50	4698.50	2429.00	1644	1644	1644	67.68	307.4091	673	68	
16	60	5638.20	2024.00	1310	1310	1310	64.72	221.8985	540	52	
16	70	6577.90	1735.00	1055	1055	1055	60.81	168.3968	452	31	
16	80	7517.60	1518.00	845	845	845	55.67	135.9688	387	25	
16	90	8457.30	1349.00	669	672	672	49.81	115.5358	335	25	
17	30	2827.50	4012.00	3002	3002	3002	74.83	923.2441	1340	151	
17	40	3770.00	3009.00	2152	2152	2152	71.52	497.5582	903	84	
17	50	4712.50	2407.00	1642	1642	1642	68.22	308.6962	676	77	
17	60	5655.00	2006.00	1304	1304	1304	65.00	218.6976	541	47	
17	70	6597.50	1719.00	1047	1047	1047	60.91	166.1532	450	39	
17	80	7540.00	1504.00	838	838	838	55.72	134.4762	384	25	
17	90	8482.50	1337.00	664	664	664	49.66	113.9037	334	25	
18	30	2808.90	3978.00	2989	2989	2989	75.14	917.3137	1358	141	
18	40	3745.20	2983.00	2151	2151	2151	72.11	501.4846	924	98	
18	50	4681.50	2387.00	1654	1654	1654	69.29	305.0799	682	87	
18	60	5617.80	1989.00	1318	1318	1318	66.26	219.9409	551	58	
18	70	6554.10	1705.00	1056	1056	1056	61.94	166.5026	459	29	
18	80	7490.40	1491.00	844	844	844	56.61	134.1702	391	25	
18	90	8426.70	1326.00	667	667	667	50.30	114.1174	337	25	
19	30	2810.70	4049.00	3074	3074	3074	75.92	952.8312	1377	158	
19	40	3747.60	3036.00	2215	2215	2215	72.96	511.7334	924	103	
19	50	4684.50	2429.00	1704	1704	1704	70.15	313.4875	690	74	
19	60	5621.40	2024.00	1358	1358	1358	67.09	225.1265	559	37	
19	70	6558.30	1735.00	1089	1089	1089	62.77	169.9784	467	25	
19	80	7495.20	1518.00	869	869	869	57.25	136.8635	402	25	
19	90	8432.10	1349.00	684	684	684	50.70	116.2126	342	25	
20	30	2809.50	3865.00	2902	2902	2902	75.08	888.5171	1354	143	
20	40	3746.00	2899.00	2082	2082	2082	71.82	479.7861	909	103	
20	50	4682.50	2319.00	1602	1602	1602	69.08	296.4825	681	66	
20	60	5619.00	1932.00	1275	1275	1275	65.99	216.2728	546	40	
20	70	6555.50	1656.00	1023	1023	1023	61.78	161.5651	456	30	
20	80	7492.00	1449.00	816	816	816	56.31	130.6756	391	25	
20	90	8428.50	1288.00	646	646	646	50.16	111.6520	334	25	


==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-50/InitialData.txt <==
#	 M=50	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.3320, RULFmin1 = 1223.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.2490, RULFmin2 = 1763.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.3206, RULFmin3 = 1363.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2693, RULFmin4 = 1545.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.2896, RULFmin5 = 1419.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.3277, RULFmin6 = 1358.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.3197, RULFmin7 = 1317.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.2833, RULFmin8 = 1539.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2349, RULFmin9 = 1733.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.3388, RULFmin10 = 1228.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3437, RULFmin11 = 1251.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3387, RULFmin12 = 1249.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.3015, RULFmin13 = 1370.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.3135, RULFmin14 = 1378.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.3295, RULFmin15 = 1314.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3073, RULFmin16 = 1448.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2757, RULFmin17 = 1509.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2666, RULFmin18 = 1613.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.3462, RULFmin19 = 1213.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2364, RULFmin20 = 1781.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2769, RULFmin21 = 1607.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2517, RULFmin22 = 1764.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2755, RULFmin23 = 1615.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3221, RULFmin24 = 1304.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3126, RULFmin25 = 1337.00
FC26: Fmin26 = 76.00, Fmax026 = 508.00, Fnom26 = 381.00, a26 = -0.2434, RULFmin26 = 1775.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2670, RULFmin27 = 1517.00
FC28: Fmin28 = 73.00, Fmax028 = 486.00, Fnom28 = 365.00, a28 = -0.2692, RULFmin28 = 1534.00
FC29: Fmin29 = 74.00, Fmax029 = 496.00, Fnom29 = 372.00, a29 = -0.2396, RULFmin29 = 1761.00
FC30: Fmin30 = 72.00, Fmax030 = 478.00, Fnom30 = 359.00, a30 = -0.3025, RULFmin30 = 1342.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3185, RULFmin31 = 1372.00
FC32: Fmin32 = 78.00, Fmax032 = 518.00, Fnom32 = 389.00, a32 = -0.2643, RULFmin32 = 1665.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.3257, RULFmin33 = 1259.00
FC34: Fmin34 = 72.00, Fmax034 = 480.00, Fnom34 = 360.00, a34 = -0.3129, RULFmin34 = 1304.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2778, RULFmin35 = 1494.00
FC36: Fmin36 = 71.00, Fmax036 = 476.00, Fnom36 = 357.00, a36 = -0.3127, RULFmin36 = 1295.00
FC37: Fmin37 = 78.00, Fmax037 = 517.00, Fnom37 = 388.00, a37 = -0.3154, RULFmin37 = 1392.00
FC38: Fmin38 = 76.00, Fmax038 = 505.00, Fnom38 = 379.00, a38 = -0.2686, RULFmin38 = 1597.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.3151, RULFmin39 = 1409.00
FC40: Fmin40 = 75.00, Fmax040 = 500.00, Fnom40 = 375.00, a40 = -0.2909, RULFmin40 = 1461.00
FC41: Fmin41 = 74.00, Fmax041 = 494.00, Fnom41 = 371.00, a41 = -0.2729, RULFmin41 = 1539.00
FC42: Fmin42 = 73.00, Fmax042 = 487.00, Fnom42 = 365.00, a42 = -0.2486, RULFmin42 = 1665.00
FC43: Fmin43 = 76.00, Fmax043 = 505.00, Fnom43 = 379.00, a43 = -0.3460, RULFmin43 = 1240.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3215, RULFmin44 = 1297.00
FC45: Fmin45 = 75.00, Fmax045 = 498.00, Fnom45 = 374.00, a45 = -0.2573, RULFmin45 = 1644.00
FC46: Fmin46 = 77.00, Fmax046 = 511.00, Fnom46 = 383.00, a46 = -0.3129, RULFmin46 = 1387.00
FC47: Fmin47 = 77.00, Fmax047 = 516.00, Fnom47 = 387.00, a47 = -0.3569, RULFmin47 = 1230.00
FC48: Fmin48 = 79.00, Fmax048 = 525.00, Fnom48 = 394.00, a48 = -0.2763, RULFmin48 = 1614.00
FC49: Fmin49 = 73.00, Fmax049 = 486.00, Fnom49 = 365.00, a49 = -0.2467, RULFmin49 = 1674.00
FC50: Fmin50 = 75.00, Fmax050 = 503.00, Fnom50 = 377.00, a50 = -0.2765, RULFmin50 = 1548.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2594, RULFmin1 = 1565.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2798, RULFmin2 = 1487.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.3195, RULFmin3 = 1346.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.2313, RULFmin4 = 1768.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.2742, RULFmin5 = 1557.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2275, RULFmin6 = 1780.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2838, RULFmin7 = 1480.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.2965, RULFmin8 = 1430.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.3405, RULFmin9 = 1263.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.2467, RULFmin10 = 1739.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.3618, RULFmin11 = 1219.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3236, RULFmin12 = 1307.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2465, RULFmin13 = 1732.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.2597, RULFmin14 = 1571.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2475, RULFmin15 = 1705.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3350, RULFmin16 = 1221.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.2567, RULFmin17 = 1675.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.3391, RULFmin18 = 1221.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2318, RULFmin19 = 1795.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2389, RULFmin20 = 1695.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2879, RULFmin21 = 1525.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3133, RULFmin22 = 1312.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.2721, RULFmin23 = 1639.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.2819, RULFmin24 = 1550.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.2811, RULFmin25 = 1558.00
FC26: Fmin26 = 74.00, Fmax026 = 490.00, Fnom26 = 368.00, a26 = -0.2494, RULFmin26 = 1668.00
FC27: Fmin27 = 76.00, Fmax027 = 508.00, Fnom27 = 381.00, a27 = -0.3473, RULFmin27 = 1244.00
FC28: Fmin28 = 78.00, Fmax028 = 521.00, Fnom28 = 391.00, a28 = -0.3646, RULFmin28 = 1215.00
FC29: Fmin29 = 72.00, Fmax029 = 480.00, Fnom29 = 360.00, a29 = -0.3254, RULFmin29 = 1254.00
FC30: Fmin30 = 74.00, Fmax030 = 491.00, Fnom30 = 368.00, a30 = -0.2738, RULFmin30 = 1523.00
FC31: Fmin31 = 76.00, Fmax031 = 506.00, Fnom31 = 380.00, a31 = -0.2531, RULFmin31 = 1699.00
FC32: Fmin32 = 79.00, Fmax032 = 524.00, Fnom32 = 393.00, a32 = -0.2864, RULFmin32 = 1554.00
FC33: Fmin33 = 74.00, Fmax033 = 490.00, Fnom33 = 368.00, a33 = -0.2312, RULFmin33 = 1799.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.3214, RULFmin34 = 1288.00
FC35: Fmin35 = 76.00, Fmax035 = 505.00, Fnom35 = 379.00, a35 = -0.2702, RULFmin35 = 1588.00
FC36: Fmin36 = 74.00, Fmax036 = 490.00, Fnom36 = 368.00, a36 = -0.3299, RULFmin36 = 1261.00
FC37: Fmin37 = 75.00, Fmax037 = 503.00, Fnom37 = 377.00, a37 = -0.2578, RULFmin37 = 1660.00
FC38: Fmin38 = 76.00, Fmax038 = 509.00, Fnom38 = 382.00, a38 = -0.3461, RULFmin38 = 1251.00
FC39: Fmin39 = 73.00, Fmax039 = 489.00, Fnom39 = 367.00, a39 = -0.2338, RULFmin39 = 1779.00
FC40: Fmin40 = 75.00, Fmax040 = 501.00, Fnom40 = 376.00, a40 = -0.3054, RULFmin40 = 1395.00
FC41: Fmin41 = 73.00, Fmax041 = 488.00, Fnom41 = 366.00, a41 = -0.2996, RULFmin41 = 1385.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.3569, RULFmin42 = 1244.00
FC43: Fmin43 = 79.00, Fmax043 = 525.00, Fnom43 = 394.00, a43 = -0.2800, RULFmin43 = 1593.00
FC44: Fmin44 = 79.00, Fmax044 = 524.00, Fnom44 = 393.00, a44 = -0.2487, RULFmin44 = 1789.00
FC45: Fmin45 = 74.00, Fmax045 = 491.00, Fnom45 = 368.00, a45 = -0.2708, RULFmin45 = 1540.00
FC46: Fmin46 = 77.00, Fmax046 = 514.00, Fnom46 = 386.00, a46 = -0.2791, RULFmin46 = 1566.00
FC47: Fmin47 = 73.00, Fmax047 = 485.00, Fnom47 = 364.00, a47 = -0.2508, RULFmin47 = 1643.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2791, RULFmin48 = 1480.00
FC49: Fmin49 = 77.00, Fmax049 = 514.00, Fnom49 = 386.00, a49 = -0.3151, RULFmin49 = 1387.00
FC50: Fmin50 = 71.00, Fmax050 = 476.00, Fnom50 = 357.00, a50 = -0.2816, RULFmin50 = 1438.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2496, RULFmin1 = 1691.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.2639, RULFmin2 = 1580.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2571, RULFmin3 = 1575.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3157, RULFmin4 = 1343.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.2690, RULFmin5 = 1550.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.2882, RULFmin6 = 1520.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.3515, RULFmin7 = 1226.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2805, RULFmin8 = 1451.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.2506, RULFmin9 = 1660.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.3391, RULFmin10 = 1218.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.2680, RULFmin11 = 1638.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.2898, RULFmin12 = 1401.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.2767, RULFmin13 = 1554.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.2582, RULFmin14 = 1588.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2559, RULFmin15 = 1598.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.3602, RULFmin16 = 1227.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3036, RULFmin17 = 1370.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.2718, RULFmin18 = 1615.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2468, RULFmin19 = 1641.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2787, RULFmin20 = 1525.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.3000, RULFmin21 = 1360.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.2530, RULFmin22 = 1735.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.2430, RULFmin23 = 1782.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.2416, RULFmin24 = 1722.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.2587, RULFmin25 = 1697.00
FC26: Fmin26 = 79.00, Fmax026 = 525.00, Fnom26 = 394.00, a26 = -0.3641, RULFmin26 = 1225.00
FC27: Fmin27 = 73.00, Fmax027 = 485.00, Fnom27 = 364.00, a27 = -0.2497, RULFmin27 = 1650.00
FC28: Fmin28 = 73.00, Fmax028 = 489.00, Fnom28 = 367.00, a28 = -0.3250, RULFmin28 = 1280.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2387, RULFmin29 = 1697.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2650, RULFmin30 = 1562.00
FC31: Fmin31 = 78.00, Fmax031 = 518.00, Fnom31 = 389.00, a31 = -0.3018, RULFmin31 = 1458.00
FC32: Fmin32 = 75.00, Fmax032 = 500.00, Fnom32 = 375.00, a32 = -0.2462, RULFmin32 = 1726.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.2628, RULFmin33 = 1644.00
FC34: Fmin34 = 73.00, Fmax034 = 486.00, Fnom34 = 365.00, a34 = -0.2475, RULFmin34 = 1669.00
FC35: Fmin35 = 75.00, Fmax035 = 498.00, Fnom35 = 374.00, a35 = -0.2981, RULFmin35 = 1419.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2503, RULFmin36 = 1686.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.2483, RULFmin37 = 1639.00
FC38: Fmin38 = 73.00, Fmax038 = 489.00, Fnom38 = 367.00, a38 = -0.3154, RULFmin38 = 1319.00
FC39: Fmin39 = 77.00, Fmax039 = 511.00, Fnom39 = 383.00, a39 = -0.3288, RULFmin39 = 1320.00
FC40: Fmin40 = 76.00, Fmax040 = 504.00, Fnom40 = 378.00, a40 = -0.2721, RULFmin40 = 1573.00
FC41: Fmin41 = 78.00, Fmax041 = 517.00, Fnom41 = 388.00, a41 = -0.2784, RULFmin41 = 1577.00
FC42: Fmin42 = 72.00, Fmax042 = 482.00, Fnom42 = 362.00, a42 = -0.2548, RULFmin42 = 1609.00
FC43: Fmin43 = 72.00, Fmax043 = 478.00, Fnom43 = 359.00, a43 = -0.2348, RULFmin43 = 1729.00
FC44: Fmin44 = 78.00, Fmax044 = 523.00, Fnom44 = 392.00, a44 = -0.2583, RULFmin44 = 1723.00
FC45: Fmin45 = 77.00, Fmax045 = 513.00, Fnom45 = 385.00, a45 = -0.2456, RULFmin45 = 1775.00
FC46: Fmin46 = 77.00, Fmax046 = 512.00, Fnom46 = 384.00, a46 = -0.2600, RULFmin46 = 1673.00
FC47: Fmin47 = 74.00, Fmax047 = 494.00, Fnom47 = 371.00, a47 = -0.3406, RULFmin47 = 1233.00
FC48: Fmin48 = 74.00, Fmax048 = 494.00, Fnom48 = 371.00, a48 = -0.2552, RULFmin48 = 1646.00
FC49: Fmin49 = 72.00, Fmax049 = 477.00, Fnom49 = 358.00, a49 = -0.2274, RULFmin49 = 1781.00
FC50: Fmin50 = 73.00, Fmax050 = 488.00, Fnom50 = 366.00, a50 = -0.3278, RULFmin50 = 1266.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2570, RULFmin1 = 1654.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2694, RULFmin2 = 1607.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2389, RULFmin3 = 1775.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.2490, RULFmin4 = 1675.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2661, RULFmin5 = 1533.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3216, RULFmin6 = 1334.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.2405, RULFmin7 = 1763.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2828, RULFmin8 = 1439.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2854, RULFmin9 = 1419.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.2327, RULFmin10 = 1736.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2888, RULFmin11 = 1437.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2740, RULFmin12 = 1540.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.3192, RULFmin13 = 1319.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.3019, RULFmin14 = 1388.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.2499, RULFmin15 = 1689.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2376, RULFmin16 = 1717.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2449, RULFmin17 = 1654.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.3126, RULFmin18 = 1350.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.2753, RULFmin19 = 1529.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.2650, RULFmin20 = 1679.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.2468, RULFmin21 = 1738.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3154, RULFmin22 = 1357.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2616, RULFmin23 = 1697.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.2966, RULFmin24 = 1379.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2779, RULFmin25 = 1594.00
FC26: Fmin26 = 77.00, Fmax026 = 514.00, Fnom26 = 386.00, a26 = -0.3014, RULFmin26 = 1450.00
FC27: Fmin27 = 77.00, Fmax027 = 510.00, Fnom27 = 383.00, a27 = -0.2812, RULFmin27 = 1540.00
FC28: Fmin28 = 74.00, Fmax028 = 494.00, Fnom28 = 371.00, a28 = -0.2658, RULFmin28 = 1580.00
FC29: Fmin29 = 76.00, Fmax029 = 504.00, Fnom29 = 378.00, a29 = -0.2383, RULFmin29 = 1796.00
FC30: Fmin30 = 76.00, Fmax030 = 504.00, Fnom30 = 378.00, a30 = -0.3122, RULFmin30 = 1371.00
FC31: Fmin31 = 72.00, Fmax031 = 483.00, Fnom31 = 362.00, a31 = -0.3307, RULFmin31 = 1243.00
FC32: Fmin32 = 76.00, Fmax032 = 505.00, Fnom32 = 379.00, a32 = -0.2543, RULFmin32 = 1687.00
FC33: Fmin33 = 74.00, Fmax033 = 493.00, Fnom33 = 370.00, a33 = -0.2874, RULFmin33 = 1458.00
FC34: Fmin34 = 75.00, Fmax034 = 500.00, Fnom34 = 375.00, a34 = -0.2455, RULFmin34 = 1731.00
FC35: Fmin35 = 77.00, Fmax035 = 512.00, Fnom35 = 384.00, a35 = -0.2421, RULFmin35 = 1797.00
FC36: Fmin36 = 77.00, Fmax036 = 512.00, Fnom36 = 384.00, a36 = -0.2553, RULFmin36 = 1704.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.2698, RULFmin37 = 1653.00
FC38: Fmin38 = 76.00, Fmax038 = 507.00, Fnom38 = 380.00, a38 = -0.2758, RULFmin38 = 1563.00
FC39: Fmin39 = 74.00, Fmax039 = 491.00, Fnom39 = 368.00, a39 = -0.3265, RULFmin39 = 1277.00
FC40: Fmin40 = 74.00, Fmax040 = 496.00, Fnom40 = 372.00, a40 = -0.3159, RULFmin40 = 1336.00
FC41: Fmin41 = 76.00, Fmax041 = 505.00, Fnom41 = 379.00, a41 = -0.2483, RULFmin41 = 1728.00
FC42: Fmin42 = 75.00, Fmax042 = 501.00, Fnom42 = 376.00, a42 = -0.2878, RULFmin42 = 1480.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2286, RULFmin43 = 1772.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3424, RULFmin44 = 1218.00
FC45: Fmin45 = 76.00, Fmax045 = 507.00, Fnom45 = 380.00, a45 = -0.3280, RULFmin45 = 1314.00
FC46: Fmin46 = 74.00, Fmax046 = 494.00, Fnom46 = 371.00, a46 = -0.3440, RULFmin46 = 1221.00
FC47: Fmin47 = 79.00, Fmax047 = 524.00, Fnom47 = 393.00, a47 = -0.3313, RULFmin47 = 1343.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.2647, RULFmin48 = 1662.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2624, RULFmin49 = 1570.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.2667, RULFmin50 = 1541.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3437, RULFmin1 = 1260.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.3440, RULFmin2 = 1253.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.2392, RULFmin3 = 1731.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.2601, RULFmin4 = 1715.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.2788, RULFmin5 = 1528.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.2519, RULFmin6 = 1604.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.2946, RULFmin7 = 1487.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.3227, RULFmin8 = 1373.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.2561, RULFmin9 = 1734.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2860, RULFmin10 = 1521.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2600, RULFmin11 = 1631.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2593, RULFmin12 = 1562.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3303, RULFmin13 = 1323.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.3140, RULFmin14 = 1395.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.2467, RULFmin15 = 1642.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2422, RULFmin16 = 1763.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2851, RULFmin17 = 1519.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.2836, RULFmin18 = 1449.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.3176, RULFmin19 = 1313.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2627, RULFmin20 = 1576.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.2720, RULFmin21 = 1511.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.2693, RULFmin22 = 1526.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3371, RULFmin23 = 1255.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.2550, RULFmin24 = 1616.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2595, RULFmin25 = 1611.00
FC26: Fmin26 = 72.00, Fmax026 = 479.00, Fnom26 = 359.00, a26 = -0.2629, RULFmin26 = 1548.00
FC27: Fmin27 = 75.00, Fmax027 = 499.00, Fnom27 = 374.00, a27 = -0.2562, RULFmin27 = 1655.00
FC28: Fmin28 = 75.00, Fmax028 = 499.00, Fnom28 = 374.00, a28 = -0.2732, RULFmin28 = 1552.00
FC29: Fmin29 = 73.00, Fmax029 = 484.00, Fnom29 = 363.00, a29 = -0.3049, RULFmin29 = 1348.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.3416, RULFmin30 = 1212.00
FC31: Fmin31 = 76.00, Fmax031 = 508.00, Fnom31 = 381.00, a31 = -0.2800, RULFmin31 = 1543.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.2947, RULFmin32 = 1432.00
FC33: Fmin33 = 73.00, Fmax033 = 485.00, Fnom33 = 364.00, a33 = -0.2449, RULFmin33 = 1682.00
FC34: Fmin34 = 78.00, Fmax034 = 518.00, Fnom34 = 389.00, a34 = -0.3267, RULFmin34 = 1347.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.3479, RULFmin35 = 1236.00
FC36: Fmin36 = 75.00, Fmax036 = 500.00, Fnom36 = 375.00, a36 = -0.2584, RULFmin36 = 1645.00
FC37: Fmin37 = 73.00, Fmax037 = 486.00, Fnom37 = 365.00, a37 = -0.2950, RULFmin37 = 1400.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2276, RULFmin38 = 1797.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2716, RULFmin39 = 1635.00
FC40: Fmin40 = 71.00, Fmax040 = 475.00, Fnom40 = 356.00, a40 = -0.3151, RULFmin40 = 1282.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2538, RULFmin41 = 1663.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3037, RULFmin42 = 1393.00
FC43: Fmin43 = 71.00, Fmax043 = 475.00, Fnom43 = 356.00, a43 = -0.2468, RULFmin43 = 1637.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3336, RULFmin44 = 1250.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.3016, RULFmin45 = 1416.00
FC46: Fmin46 = 75.00, Fmax046 = 500.00, Fnom46 = 375.00, a46 = -0.2507, RULFmin46 = 1695.00
FC47: Fmin47 = 76.00, Fmax047 = 505.00, Fnom47 = 379.00, a47 = -0.3143, RULFmin47 = 1365.00
FC48: Fmin48 = 77.00, Fmax048 = 514.00, Fnom48 = 386.00, a48 = -0.3276, RULFmin48 = 1334.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2517, RULFmin49 = 1621.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.3042, RULFmin50 = 1351.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2308, RULFmin1 = 1798.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.2714, RULFmin2 = 1636.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.2921, RULFmin3 = 1479.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3067, RULFmin4 = 1376.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.2600, RULFmin5 = 1654.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2389, RULFmin6 = 1695.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.2364, RULFmin7 = 1764.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.2568, RULFmin8 = 1612.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2887, RULFmin9 = 1427.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3160, RULFmin10 = 1383.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.2901, RULFmin11 = 1472.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.2800, RULFmin12 = 1518.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.3187, RULFmin13 = 1274.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.3378, RULFmin14 = 1258.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2664, RULFmin15 = 1535.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2531, RULFmin16 = 1687.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.2971, RULFmin17 = 1471.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.3482, RULFmin18 = 1235.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.3003, RULFmin19 = 1392.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.2625, RULFmin20 = 1676.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.3233, RULFmin21 = 1290.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3100, RULFmin22 = 1387.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.3179, RULFmin23 = 1274.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3357, RULFmin24 = 1281.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2477, RULFmin25 = 1712.00
FC26: Fmin26 = 73.00, Fmax026 = 486.00, Fnom26 = 365.00, a26 = -0.2418, RULFmin26 = 1708.00
FC27: Fmin27 = 74.00, Fmax027 = 494.00, Fnom27 = 371.00, a27 = -0.2692, RULFmin27 = 1560.00
FC28: Fmin28 = 71.00, Fmax028 = 475.00, Fnom28 = 356.00, a28 = -0.2610, RULFmin28 = 1548.00
FC29: Fmin29 = 72.00, Fmax029 = 481.00, Fnom29 = 361.00, a29 = -0.2707, RULFmin29 = 1511.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3029, RULFmin30 = 1380.00
FC31: Fmin31 = 71.00, Fmax031 = 476.00, Fnom31 = 357.00, a31 = -0.2759, RULFmin31 = 1468.00
FC32: Fmin32 = 72.00, Fmax032 = 482.00, Fnom32 = 362.00, a32 = -0.3092, RULFmin32 = 1326.00
FC33: Fmin33 = 73.00, Fmax033 = 484.00, Fnom33 = 363.00, a33 = -0.2616, RULFmin33 = 1571.00
FC34: Fmin34 = 76.00, Fmax034 = 505.00, Fnom34 = 379.00, a34 = -0.3136, RULFmin34 = 1368.00
FC35: Fmin35 = 71.00, Fmax035 = 476.00, Fnom35 = 357.00, a35 = -0.2693, RULFmin35 = 1504.00
FC36: Fmin36 = 73.00, Fmax036 = 484.00, Fnom36 = 363.00, a36 = -0.3239, RULFmin36 = 1269.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2795, RULFmin37 = 1481.00
FC38: Fmin38 = 74.00, Fmax038 = 494.00, Fnom38 = 371.00, a38 = -0.2772, RULFmin38 = 1515.00
FC39: Fmin39 = 72.00, Fmax039 = 480.00, Fnom39 = 360.00, a39 = -0.2495, RULFmin39 = 1635.00
FC40: Fmin40 = 74.00, Fmax040 = 495.00, Fnom40 = 371.00, a40 = -0.3011, RULFmin40 = 1398.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.3368, RULFmin41 = 1262.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3017, RULFmin42 = 1402.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2982, RULFmin43 = 1358.00
FC44: Fmin44 = 74.00, Fmax044 = 490.00, Fnom44 = 368.00, a44 = -0.3159, RULFmin44 = 1317.00
FC45: Fmin45 = 72.00, Fmax045 = 481.00, Fnom45 = 361.00, a45 = -0.2627, RULFmin45 = 1557.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2807, RULFmin46 = 1525.00
FC47: Fmin47 = 78.00, Fmax047 = 519.00, Fnom47 = 389.00, a47 = -0.3594, RULFmin47 = 1227.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2489, RULFmin48 = 1659.00
FC49: Fmin49 = 76.00, Fmax049 = 509.00, Fnom49 = 382.00, a49 = -0.2875, RULFmin49 = 1506.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3536, RULFmin50 = 1219.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2376, RULFmin1 = 1776.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2959, RULFmin2 = 1453.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2915, RULFmin3 = 1506.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.2475, RULFmin4 = 1790.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.2552, RULFmin5 = 1677.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.2828, RULFmin6 = 1510.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.3282, RULFmin7 = 1359.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3423, RULFmin8 = 1227.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2955, RULFmin9 = 1374.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2804, RULFmin10 = 1505.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.2971, RULFmin11 = 1464.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3202, RULFmin12 = 1318.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.2494, RULFmin13 = 1760.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.2875, RULFmin14 = 1433.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.2267, RULFmin15 = 1800.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.2643, RULFmin16 = 1680.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2424, RULFmin17 = 1799.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.2571, RULFmin18 = 1719.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2928, RULFmin19 = 1520.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.2695, RULFmin20 = 1525.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2990, RULFmin21 = 1358.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2738, RULFmin22 = 1541.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.2625, RULFmin23 = 1646.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.3055, RULFmin24 = 1437.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.3323, RULFmin25 = 1237.00
FC26: Fmin26 = 75.00, Fmax026 = 503.00, Fnom26 = 377.00, a26 = -0.2407, RULFmin26 = 1778.00
FC27: Fmin27 = 78.00, Fmax027 = 520.00, Fnom27 = 390.00, a27 = -0.3194, RULFmin27 = 1384.00
FC28: Fmin28 = 77.00, Fmax028 = 515.00, Fnom28 = 386.00, a28 = -0.2831, RULFmin28 = 1547.00
FC29: Fmin29 = 72.00, Fmax029 = 479.00, Fnom29 = 359.00, a29 = -0.2332, RULFmin29 = 1745.00
FC30: Fmin30 = 73.00, Fmax030 = 488.00, Fnom30 = 366.00, a30 = -0.2718, RULFmin30 = 1527.00
FC31: Fmin31 = 72.00, Fmax031 = 480.00, Fnom31 = 360.00, a31 = -0.2456, RULFmin31 = 1661.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2799, RULFmin32 = 1447.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2773, RULFmin33 = 1565.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2781, RULFmin34 = 1496.00
FC35: Fmin35 = 78.00, Fmax035 = 522.00, Fnom35 = 392.00, a35 = -0.3397, RULFmin35 = 1307.00
FC36: Fmin36 = 74.00, Fmax036 = 491.00, Fnom36 = 368.00, a36 = -0.3286, RULFmin36 = 1269.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2396, RULFmin37 = 1728.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2342, RULFmin38 = 1746.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.2438, RULFmin39 = 1665.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2452, RULFmin40 = 1656.00
FC41: Fmin41 = 78.00, Fmax041 = 518.00, Fnom41 = 389.00, a41 = -0.3184, RULFmin41 = 1382.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.2447, RULFmin42 = 1753.00
FC43: Fmin43 = 72.00, Fmax043 = 477.00, Fnom43 = 358.00, a43 = -0.3186, RULFmin43 = 1271.00
FC44: Fmin44 = 72.00, Fmax044 = 477.00, Fnom44 = 358.00, a44 = -0.2928, RULFmin44 = 1383.00
FC45: Fmin45 = 72.00, Fmax045 = 482.00, Fnom45 = 362.00, a45 = -0.3336, RULFmin45 = 1229.00
FC46: Fmin46 = 74.00, Fmax046 = 496.00, Fnom46 = 372.00, a46 = -0.3021, RULFmin46 = 1397.00
FC47: Fmin47 = 78.00, Fmax047 = 522.00, Fnom47 = 392.00, a47 = -0.2581, RULFmin47 = 1720.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.2471, RULFmin48 = 1663.00
FC49: Fmin49 = 78.00, Fmax049 = 520.00, Fnom49 = 390.00, a49 = -0.2989, RULFmin49 = 1479.00
FC50: Fmin50 = 78.00, Fmax050 = 520.00, Fnom50 = 390.00, a50 = -0.2757, RULFmin50 = 1603.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.3443, RULFmin1 = 1214.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3291, RULFmin2 = 1343.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.3188, RULFmin3 = 1311.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.3238, RULFmin4 = 1257.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2789, RULFmin5 = 1499.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.2465, RULFmin6 = 1712.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.3577, RULFmin7 = 1219.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2631, RULFmin8 = 1604.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.3223, RULFmin9 = 1356.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.3196, RULFmin10 = 1314.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2445, RULFmin11 = 1689.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.2850, RULFmin12 = 1502.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2641, RULFmin13 = 1575.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.2447, RULFmin14 = 1749.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.3518, RULFmin15 = 1265.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3576, RULFmin16 = 1208.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.2920, RULFmin17 = 1500.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.2412, RULFmin18 = 1791.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.3116, RULFmin19 = 1367.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.2797, RULFmin20 = 1584.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.2905, RULFmin21 = 1518.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.2872, RULFmin22 = 1473.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.2765, RULFmin23 = 1577.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.3301, RULFmin24 = 1348.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2836, RULFmin25 = 1474.00
FC26: Fmin26 = 74.00, Fmax026 = 496.00, Fnom26 = 372.00, a26 = -0.2764, RULFmin26 = 1527.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.2438, RULFmin27 = 1731.00
FC28: Fmin28 = 77.00, Fmax028 = 511.00, Fnom28 = 383.00, a28 = -0.2822, RULFmin28 = 1538.00
FC29: Fmin29 = 71.00, Fmax029 = 476.00, Fnom29 = 357.00, a29 = -0.2939, RULFmin29 = 1378.00
FC30: Fmin30 = 75.00, Fmax030 = 499.00, Fnom30 = 374.00, a30 = -0.2478, RULFmin30 = 1711.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.3513, RULFmin31 = 1204.00
FC32: Fmin32 = 75.00, Fmax032 = 499.00, Fnom32 = 374.00, a32 = -0.2916, RULFmin32 = 1454.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.2620, RULFmin33 = 1668.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2657, RULFmin34 = 1596.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.3212, RULFmin35 = 1379.00
FC36: Fmin36 = 77.00, Fmax036 = 514.00, Fnom36 = 386.00, a36 = -0.2665, RULFmin36 = 1640.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3272, RULFmin37 = 1244.00
FC38: Fmin38 = 76.00, Fmax038 = 508.00, Fnom38 = 381.00, a38 = -0.2933, RULFmin38 = 1473.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.3350, RULFmin39 = 1233.00
FC40: Fmin40 = 76.00, Fmax040 = 506.00, Fnom40 = 380.00, a40 = -0.3150, RULFmin40 = 1365.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2807, RULFmin41 = 1514.00
FC42: Fmin42 = 73.00, Fmax042 = 485.00, Fnom42 = 364.00, a42 = -0.2698, RULFmin42 = 1527.00
FC43: Fmin43 = 73.00, Fmax043 = 487.00, Fnom43 = 365.00, a43 = -0.3436, RULFmin43 = 1205.00
FC44: Fmin44 = 75.00, Fmax044 = 497.00, Fnom44 = 373.00, a44 = -0.2945, RULFmin44 = 1433.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.3124, RULFmin45 = 1351.00
FC46: Fmin46 = 78.00, Fmax046 = 520.00, Fnom46 = 390.00, a46 = -0.3545, RULFmin46 = 1247.00
FC47: Fmin47 = 75.00, Fmax047 = 499.00, Fnom47 = 374.00, a47 = -0.3444, RULFmin47 = 1231.00
FC48: Fmin48 = 71.00, Fmax048 = 476.00, Fnom48 = 357.00, a48 = -0.2684, RULFmin48 = 1509.00
FC49: Fmin49 = 76.00, Fmax049 = 505.00, Fnom49 = 379.00, a49 = -0.2525, RULFmin49 = 1699.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.2940, RULFmin50 = 1466.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.3410, RULFmin1 = 1255.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.2816, RULFmin2 = 1552.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2957, RULFmin3 = 1454.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.3230, RULFmin4 = 1359.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.2963, RULFmin5 = 1468.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.2325, RULFmin6 = 1776.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.3257, RULFmin7 = 1262.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.3142, RULFmin8 = 1324.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.2768, RULFmin9 = 1485.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2846, RULFmin10 = 1472.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3326, RULFmin11 = 1293.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.3119, RULFmin12 = 1417.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.2449, RULFmin13 = 1727.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.3071, RULFmin14 = 1361.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2434, RULFmin15 = 1779.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2289, RULFmin16 = 1787.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2379, RULFmin17 = 1770.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.2831, RULFmin18 = 1434.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.2892, RULFmin19 = 1542.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.3096, RULFmin20 = 1321.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.3285, RULFmin21 = 1300.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2517, RULFmin22 = 1645.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2948, RULFmin23 = 1506.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.2338, RULFmin24 = 1745.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.3328, RULFmin25 = 1298.00
FC26: Fmin26 = 78.00, Fmax026 = 523.00, Fnom26 = 392.00, a26 = -0.2838, RULFmin26 = 1568.00
FC27: Fmin27 = 77.00, Fmax027 = 512.00, Fnom27 = 384.00, a27 = -0.2967, RULFmin27 = 1466.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3349, RULFmin28 = 1302.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.2525, RULFmin29 = 1766.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3336, RULFmin30 = 1253.00
FC31: Fmin31 = 71.00, Fmax031 = 475.00, Fnom31 = 356.00, a31 = -0.2364, RULFmin31 = 1709.00
FC32: Fmin32 = 75.00, Fmax032 = 498.00, Fnom32 = 374.00, a32 = -0.3496, RULFmin32 = 1210.00
FC33: Fmin33 = 78.00, Fmax033 = 517.00, Fnom33 = 388.00, a33 = -0.3584, RULFmin33 = 1225.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2997, RULFmin34 = 1388.00
FC35: Fmin35 = 78.00, Fmax035 = 519.00, Fnom35 = 389.00, a35 = -0.2814, RULFmin35 = 1567.00
FC36: Fmin36 = 75.00, Fmax036 = 498.00, Fnom36 = 374.00, a36 = -0.3287, RULFmin36 = 1287.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.2460, RULFmin37 = 1744.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.3190, RULFmin38 = 1398.00
FC39: Fmin39 = 77.00, Fmax039 = 514.00, Fnom39 = 386.00, a39 = -0.3099, RULFmin39 = 1410.00
FC40: Fmin40 = 78.00, Fmax040 = 517.00, Fnom40 = 388.00, a40 = -0.2942, RULFmin40 = 1492.00
FC41: Fmin41 = 74.00, Fmax041 = 495.00, Fnom41 = 371.00, a41 = -0.2736, RULFmin41 = 1539.00
FC42: Fmin42 = 77.00, Fmax042 = 512.00, Fnom42 = 384.00, a42 = -0.2908, RULFmin42 = 1496.00
FC43: Fmin43 = 73.00, Fmax043 = 486.00, Fnom43 = 365.00, a43 = -0.3192, RULFmin43 = 1294.00
FC44: Fmin44 = 72.00, Fmax044 = 482.00, Fnom44 = 362.00, a44 = -0.3151, RULFmin44 = 1301.00
FC45: Fmin45 = 72.00, Fmax045 = 477.00, Fnom45 = 358.00, a45 = -0.2776, RULFmin45 = 1459.00
FC46: Fmin46 = 72.00, Fmax046 = 481.00, Fnom46 = 361.00, a46 = -0.3021, RULFmin46 = 1354.00
FC47: Fmin47 = 79.00, Fmax047 = 525.00, Fnom47 = 394.00, a47 = -0.3321, RULFmin47 = 1343.00
FC48: Fmin48 = 78.00, Fmax048 = 520.00, Fnom48 = 390.00, a48 = -0.3281, RULFmin48 = 1347.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2957, RULFmin49 = 1380.00
FC50: Fmin50 = 77.00, Fmax050 = 516.00, Fnom50 = 387.00, a50 = -0.2931, RULFmin50 = 1498.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2942, RULFmin1 = 1472.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2518, RULFmin2 = 1676.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2786, RULFmin3 = 1522.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2528, RULFmin4 = 1756.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2553, RULFmin5 = 1700.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.2767, RULFmin6 = 1529.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.3114, RULFmin7 = 1336.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2287, RULFmin8 = 1784.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.3665, RULFmin9 = 1217.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.2791, RULFmin10 = 1566.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.2786, RULFmin11 = 1576.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3344, RULFmin12 = 1265.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.3397, RULFmin13 = 1313.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2440, RULFmin14 = 1656.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2640, RULFmin15 = 1553.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3410, RULFmin16 = 1267.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2423, RULFmin17 = 1717.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.3263, RULFmin18 = 1321.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.2814, RULFmin19 = 1553.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3275, RULFmin20 = 1307.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.2733, RULFmin21 = 1537.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.3594, RULFmin22 = 1216.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.3331, RULFmin23 = 1228.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.3492, RULFmin24 = 1257.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.3645, RULFmin25 = 1221.00
FC26: Fmin26 = 72.00, Fmax026 = 482.00, Fnom26 = 362.00, a26 = -0.3106, RULFmin26 = 1320.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2364, RULFmin27 = 1713.00
FC28: Fmin28 = 71.00, Fmax028 = 476.00, Fnom28 = 357.00, a28 = -0.2324, RULFmin28 = 1743.00
FC29: Fmin29 = 77.00, Fmax029 = 514.00, Fnom29 = 386.00, a29 = -0.2714, RULFmin29 = 1610.00
FC30: Fmin30 = 78.00, Fmax030 = 520.00, Fnom30 = 390.00, a30 = -0.3042, RULFmin30 = 1453.00
FC31: Fmin31 = 75.00, Fmax031 = 497.00, Fnom31 = 373.00, a31 = -0.3049, RULFmin31 = 1384.00
FC32: Fmin32 = 73.00, Fmax032 = 488.00, Fnom32 = 366.00, a32 = -0.3070, RULFmin32 = 1352.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2451, RULFmin33 = 1771.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.3352, RULFmin34 = 1265.00
FC35: Fmin35 = 72.00, Fmax035 = 478.00, Fnom35 = 359.00, a35 = -0.2584, RULFmin35 = 1571.00
FC36: Fmin36 = 74.00, Fmax036 = 494.00, Fnom36 = 371.00, a36 = -0.2987, RULFmin36 = 1406.00
FC37: Fmin37 = 72.00, Fmax037 = 480.00, Fnom37 = 360.00, a37 = -0.2592, RULFmin37 = 1574.00
FC38: Fmin38 = 77.00, Fmax038 = 510.00, Fnom38 = 383.00, a38 = -0.3315, RULFmin38 = 1306.00
FC39: Fmin39 = 74.00, Fmax039 = 493.00, Fnom39 = 370.00, a39 = -0.3186, RULFmin39 = 1315.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2548, RULFmin40 = 1660.00
FC41: Fmin41 = 78.00, Fmax041 = 520.00, Fnom41 = 390.00, a41 = -0.2917, RULFmin41 = 1515.00
FC42: Fmin42 = 72.00, Fmax042 = 483.00, Fnom42 = 362.00, a42 = -0.2669, RULFmin42 = 1540.00
FC43: Fmin43 = 75.00, Fmax043 = 498.00, Fnom43 = 374.00, a43 = -0.3032, RULFmin43 = 1395.00
FC44: Fmin44 = 73.00, Fmax044 = 488.00, Fnom44 = 366.00, a44 = -0.3043, RULFmin44 = 1364.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.2992, RULFmin45 = 1387.00
FC46: Fmin46 = 73.00, Fmax046 = 488.00, Fnom46 = 366.00, a46 = -0.3217, RULFmin46 = 1290.00
FC47: Fmin47 = 75.00, Fmax047 = 501.00, Fnom47 = 376.00, a47 = -0.3272, RULFmin47 = 1302.00
FC48: Fmin48 = 75.00, Fmax048 = 501.00, Fnom48 = 376.00, a48 = -0.2740, RULFmin48 = 1555.00
FC49: Fmin49 = 75.00, Fmax049 = 500.00, Fnom49 = 375.00, a49 = -0.3392, RULFmin49 = 1253.00
FC50: Fmin50 = 77.00, Fmax050 = 515.00, Fnom50 = 386.00, a50 = -0.2482, RULFmin50 = 1765.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2850, RULFmin1 = 1491.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2523, RULFmin2 = 1724.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.3068, RULFmin3 = 1431.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.2333, RULFmin4 = 1740.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2497, RULFmin5 = 1770.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3370, RULFmin6 = 1282.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.2799, RULFmin7 = 1547.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3331, RULFmin8 = 1261.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2876, RULFmin9 = 1415.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2749, RULFmin10 = 1495.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3267, RULFmin11 = 1316.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.3200, RULFmin12 = 1372.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2547, RULFmin13 = 1590.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2843, RULFmin14 = 1467.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3014, RULFmin15 = 1400.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.3096, RULFmin16 = 1360.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.3459, RULFmin17 = 1269.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.2659, RULFmin18 = 1542.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2832, RULFmin19 = 1469.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.2552, RULFmin20 = 1677.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.3217, RULFmin21 = 1315.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2972, RULFmin22 = 1430.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.2960, RULFmin23 = 1446.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2586, RULFmin24 = 1686.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.3266, RULFmin25 = 1243.00
FC26: Fmin26 = 75.00, Fmax026 = 502.00, Fnom26 = 377.00, a26 = -0.3354, RULFmin26 = 1273.00
FC27: Fmin27 = 77.00, Fmax027 = 515.00, Fnom27 = 386.00, a27 = -0.3140, RULFmin27 = 1395.00
FC28: Fmin28 = 75.00, Fmax028 = 500.00, Fnom28 = 375.00, a28 = -0.2507, RULFmin28 = 1695.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.3021, RULFmin29 = 1357.00
FC30: Fmin30 = 75.00, Fmax030 = 501.00, Fnom30 = 376.00, a30 = -0.2454, RULFmin30 = 1736.00
FC31: Fmin31 = 74.00, Fmax031 = 490.00, Fnom31 = 368.00, a31 = -0.2584, RULFmin31 = 1610.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.2989, RULFmin32 = 1412.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2521, RULFmin33 = 1650.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.3247, RULFmin34 = 1306.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.3212, RULFmin35 = 1348.00
FC36: Fmin36 = 79.00, Fmax036 = 525.00, Fnom36 = 394.00, a36 = -0.3346, RULFmin36 = 1333.00
FC37: Fmin37 = 77.00, Fmax037 = 511.00, Fnom37 = 383.00, a37 = -0.3458, RULFmin37 = 1255.00
FC38: Fmin38 = 77.00, Fmax038 = 513.00, Fnom38 = 385.00, a38 = -0.2430, RULFmin38 = 1794.00
FC39: Fmin39 = 74.00, Fmax039 = 492.00, Fnom39 = 369.00, a39 = -0.2622, RULFmin39 = 1594.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2787, RULFmin40 = 1457.00
FC41: Fmin41 = 75.00, Fmax041 = 503.00, Fnom41 = 377.00, a41 = -0.2569, RULFmin41 = 1666.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2610, RULFmin42 = 1701.00
FC43: Fmin43 = 74.00, Fmax043 = 496.00, Fnom43 = 372.00, a43 = -0.3325, RULFmin43 = 1269.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.3030, RULFmin44 = 1340.00
FC45: Fmin45 = 72.00, Fmax045 = 480.00, Fnom45 = 360.00, a45 = -0.2304, RULFmin45 = 1771.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.3328, RULFmin46 = 1340.00
FC47: Fmin47 = 74.00, Fmax047 = 495.00, Fnom47 = 371.00, a47 = -0.2775, RULFmin47 = 1517.00
FC48: Fmin48 = 75.00, Fmax048 = 498.00, Fnom48 = 374.00, a48 = -0.2611, RULFmin48 = 1620.00
FC49: Fmin49 = 74.00, Fmax049 = 496.00, Fnom49 = 372.00, a49 = -0.2594, RULFmin49 = 1627.00
FC50: Fmin50 = 77.00, Fmax050 = 513.00, Fnom50 = 385.00, a50 = -0.3359, RULFmin50 = 1298.00
Test 12:
FC1: Fmin1 = 78.00, Fmax01 = 519.00, Fnom1 = 389.00, a1 = -0.2587, RULFmin1 = 1705.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2392, RULFmin2 = 1739.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3152, RULFmin3 = 1339.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2329, RULFmin4 = 1782.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3354, RULFmin5 = 1318.00
FC6: Fmin6 = 76.00, Fmax06 = 504.00, Fnom6 = 378.00, a6 = -0.3223, RULFmin6 = 1328.00
FC7: Fmin7 = 77.00, Fmax07 = 510.00, Fnom7 = 383.00, a7 = -0.2532, RULFmin7 = 1710.00
FC8: Fmin8 = 78.00, Fmax08 = 518.00, Fnom8 = 389.00, a8 = -0.2788, RULFmin8 = 1578.00
FC9: Fmin9 = 77.00, Fmax09 = 511.00, Fnom9 = 383.00, a9 = -0.3159, RULFmin9 = 1374.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2702, RULFmin10 = 1521.00
FC11: Fmin11 = 79.00, Fmax011 = 525.00, Fnom11 = 394.00, a11 = -0.2793, RULFmin11 = 1597.00
FC12: Fmin12 = 75.00, Fmax012 = 502.00, Fnom12 = 377.00, a12 = -0.2608, RULFmin12 = 1637.00
FC13: Fmin13 = 74.00, Fmax013 = 494.00, Fnom13 = 371.00, a13 = -0.3120, RULFmin13 = 1346.00
FC14: Fmin14 = 76.00, Fmax014 = 505.00, Fnom14 = 379.00, a14 = -0.3290, RULFmin14 = 1304.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.2460, RULFmin15 = 1797.00
FC16: Fmin16 = 74.00, Fmax016 = 490.00, Fnom16 = 368.00, a16 = -0.2744, RULFmin16 = 1516.00
FC17: Fmin17 = 73.00, Fmax017 = 487.00, Fnom17 = 365.00, a17 = -0.2786, RULFmin17 = 1486.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2581, RULFmin18 = 1581.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2845, RULFmin19 = 1564.00
FC20: Fmin20 = 76.00, Fmax020 = 504.00, Fnom20 = 378.00, a20 = -0.2546, RULFmin20 = 1681.00
FC21: Fmin21 = 75.00, Fmax021 = 501.00, Fnom21 = 376.00, a21 = -0.2664, RULFmin21 = 1599.00
FC22: Fmin22 = 72.00, Fmax022 = 477.00, Fnom22 = 358.00, a22 = -0.3184, RULFmin22 = 1272.00
FC23: Fmin23 = 77.00, Fmax023 = 515.00, Fnom23 = 386.00, a23 = -0.2573, RULFmin23 = 1702.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2898, RULFmin24 = 1515.00
FC25: Fmin25 = 75.00, Fmax025 = 498.00, Fnom25 = 374.00, a25 = -0.3365, RULFmin25 = 1257.00
FC26: Fmin26 = 73.00, Fmax026 = 484.00, Fnom26 = 363.00, a26 = -0.3002, RULFmin26 = 1369.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.2533, RULFmin27 = 1666.00
FC28: Fmin28 = 74.00, Fmax028 = 491.00, Fnom28 = 368.00, a28 = -0.2478, RULFmin28 = 1683.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.2478, RULFmin29 = 1800.00
FC30: Fmin30 = 78.00, Fmax030 = 521.00, Fnom30 = 391.00, a30 = -0.2832, RULFmin30 = 1564.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.2939, RULFmin31 = 1487.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2488, RULFmin32 = 1716.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2613, RULFmin33 = 1592.00
FC34: Fmin34 = 75.00, Fmax034 = 502.00, Fnom34 = 377.00, a34 = -0.2802, RULFmin34 = 1524.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.2944, RULFmin35 = 1505.00
FC36: Fmin36 = 75.00, Fmax036 = 503.00, Fnom36 = 377.00, a36 = -0.3027, RULFmin36 = 1414.00
FC37: Fmin37 = 76.00, Fmax037 = 506.00, Fnom37 = 380.00, a37 = -0.3223, RULFmin37 = 1334.00
FC38: Fmin38 = 75.00, Fmax038 = 498.00, Fnom38 = 374.00, a38 = -0.2376, RULFmin38 = 1780.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2574, RULFmin39 = 1725.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2985, RULFmin40 = 1360.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2564, RULFmin41 = 1646.00
FC42: Fmin42 = 76.00, Fmax042 = 509.00, Fnom42 = 382.00, a42 = -0.2814, RULFmin42 = 1539.00
FC43: Fmin43 = 78.00, Fmax043 = 522.00, Fnom43 = 392.00, a43 = -0.3127, RULFmin43 = 1420.00
FC44: Fmin44 = 76.00, Fmax044 = 504.00, Fnom44 = 378.00, a44 = -0.2463, RULFmin44 = 1738.00
FC45: Fmin45 = 78.00, Fmax045 = 523.00, Fnom45 = 392.00, a45 = -0.3067, RULFmin45 = 1451.00
FC46: Fmin46 = 76.00, Fmax046 = 505.00, Fnom46 = 379.00, a46 = -0.3438, RULFmin46 = 1248.00
FC47: Fmin47 = 72.00, Fmax047 = 483.00, Fnom47 = 362.00, a47 = -0.3189, RULFmin47 = 1289.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.2556, RULFmin48 = 1608.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.3575, RULFmin49 = 1242.00
FC50: Fmin50 = 78.00, Fmax050 = 518.00, Fnom50 = 389.00, a50 = -0.2581, RULFmin50 = 1705.00
Test 13:
FC1: Fmin1 = 72.00, Fmax01 = 480.00, Fnom1 = 360.00, a1 = -0.3160, RULFmin1 = 1291.00
FC2: Fmin2 = 78.00, Fmax02 = 523.00, Fnom2 = 392.00, a2 = -0.2824, RULFmin2 = 1576.00
FC3: Fmin3 = 74.00, Fmax03 = 493.00, Fnom3 = 370.00, a3 = -0.2760, RULFmin3 = 1518.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.3438, RULFmin4 = 1207.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2881, RULFmin5 = 1534.00
FC6: Fmin6 = 77.00, Fmax06 = 512.00, Fnom6 = 384.00, a6 = -0.2816, RULFmin6 = 1545.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2893, RULFmin7 = 1490.00
FC8: Fmin8 = 75.00, Fmax08 = 502.00, Fnom8 = 377.00, a8 = -0.3170, RULFmin8 = 1347.00
FC9: Fmin9 = 75.00, Fmax09 = 503.00, Fnom9 = 377.00, a9 = -0.3561, RULFmin9 = 1202.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2636, RULFmin10 = 1601.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2869, RULFmin11 = 1443.00
FC12: Fmin12 = 76.00, Fmax012 = 504.00, Fnom12 = 378.00, a12 = -0.2900, RULFmin12 = 1476.00
FC13: Fmin13 = 74.00, Fmax013 = 496.00, Fnom13 = 372.00, a13 = -0.3420, RULFmin13 = 1234.00
FC14: Fmin14 = 75.00, Fmax014 = 501.00, Fnom14 = 376.00, a14 = -0.2932, RULFmin14 = 1453.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2703, RULFmin15 = 1561.00
FC16: Fmin16 = 71.00, Fmax016 = 476.00, Fnom16 = 357.00, a16 = -0.2479, RULFmin16 = 1634.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2730, RULFmin17 = 1630.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3273, RULFmin18 = 1277.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2820, RULFmin19 = 1500.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2886, RULFmin20 = 1459.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3281, RULFmin21 = 1347.00
FC22: Fmin22 = 72.00, Fmax022 = 479.00, Fnom22 = 359.00, a22 = -0.2388, RULFmin22 = 1704.00
FC23: Fmin23 = 74.00, Fmax023 = 495.00, Fnom23 = 371.00, a23 = -0.2471, RULFmin23 = 1704.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.2760, RULFmin24 = 1558.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2849, RULFmin25 = 1425.00
FC26: Fmin26 = 72.00, Fmax026 = 480.00, Fnom26 = 360.00, a26 = -0.3248, RULFmin26 = 1256.00
FC27: Fmin27 = 74.00, Fmax027 = 496.00, Fnom27 = 372.00, a27 = -0.2654, RULFmin27 = 1590.00
FC28: Fmin28 = 76.00, Fmax028 = 508.00, Fnom28 = 381.00, a28 = -0.2673, RULFmin28 = 1616.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.2548, RULFmin29 = 1609.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2355, RULFmin30 = 1758.00
FC31: Fmin31 = 74.00, Fmax031 = 494.00, Fnom31 = 371.00, a31 = -0.3179, RULFmin31 = 1321.00
FC32: Fmin32 = 78.00, Fmax032 = 522.00, Fnom32 = 392.00, a32 = -0.3267, RULFmin32 = 1359.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3199, RULFmin33 = 1335.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.3441, RULFmin34 = 1203.00
FC35: Fmin35 = 75.00, Fmax035 = 502.00, Fnom35 = 377.00, a35 = -0.2597, RULFmin35 = 1644.00
FC36: Fmin36 = 78.00, Fmax036 = 523.00, Fnom36 = 392.00, a36 = -0.3639, RULFmin36 = 1223.00
FC37: Fmin37 = 77.00, Fmax037 = 516.00, Fnom37 = 387.00, a37 = -0.2678, RULFmin37 = 1639.00
FC38: Fmin38 = 79.00, Fmax038 = 524.00, Fnom38 = 393.00, a38 = -0.2941, RULFmin38 = 1513.00
FC39: Fmin39 = 76.00, Fmax039 = 509.00, Fnom39 = 382.00, a39 = -0.2532, RULFmin39 = 1710.00
FC40: Fmin40 = 78.00, Fmax040 = 519.00, Fnom40 = 389.00, a40 = -0.2789, RULFmin40 = 1581.00
FC41: Fmin41 = 72.00, Fmax041 = 477.00, Fnom41 = 358.00, a41 = -0.3004, RULFmin41 = 1348.00
FC42: Fmin42 = 77.00, Fmax042 = 511.00, Fnom42 = 383.00, a42 = -0.3425, RULFmin42 = 1267.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2583, RULFmin43 = 1568.00
FC44: Fmin44 = 75.00, Fmax044 = 502.00, Fnom44 = 377.00, a44 = -0.2755, RULFmin44 = 1550.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.2909, RULFmin45 = 1468.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2867, RULFmin46 = 1493.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.2427, RULFmin47 = 1689.00
FC48: Fmin48 = 76.00, Fmax048 = 506.00, Fnom48 = 380.00, a48 = -0.2943, RULFmin48 = 1461.00
FC49: Fmin49 = 73.00, Fmax049 = 484.00, Fnom49 = 363.00, a49 = -0.2460, RULFmin49 = 1671.00
FC50: Fmin50 = 73.00, Fmax050 = 487.00, Fnom50 = 365.00, a50 = -0.2656, RULFmin50 = 1559.00
Test 14:
FC1: Fmin1 = 72.00, Fmax01 = 482.00, Fnom1 = 362.00, a1 = -0.3062, RULFmin1 = 1339.00
FC2: Fmin2 = 72.00, Fmax02 = 478.00, Fnom2 = 359.00, a2 = -0.2961, RULFmin2 = 1371.00
FC3: Fmin3 = 73.00, Fmax03 = 484.00, Fnom3 = 363.00, a3 = -0.2798, RULFmin3 = 1469.00
FC4: Fmin4 = 74.00, Fmax04 = 493.00, Fnom4 = 370.00, a4 = -0.2479, RULFmin4 = 1690.00
FC5: Fmin5 = 73.00, Fmax05 = 486.00, Fnom5 = 365.00, a5 = -0.2768, RULFmin5 = 1492.00
FC6: Fmin6 = 72.00, Fmax06 = 478.00, Fnom6 = 359.00, a6 = -0.3314, RULFmin6 = 1225.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2486, RULFmin7 = 1774.00
FC8: Fmin8 = 77.00, Fmax08 = 514.00, Fnom8 = 386.00, a8 = -0.2679, RULFmin8 = 1631.00
FC9: Fmin9 = 77.00, Fmax09 = 515.00, Fnom9 = 386.00, a9 = -0.2672, RULFmin9 = 1639.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2744, RULFmin10 = 1585.00
FC11: Fmin11 = 78.00, Fmax011 = 518.00, Fnom11 = 389.00, a11 = -0.2880, RULFmin11 = 1528.00
FC12: Fmin12 = 79.00, Fmax012 = 524.00, Fnom12 = 393.00, a12 = -0.3279, RULFmin12 = 1357.00
FC13: Fmin13 = 75.00, Fmax013 = 500.00, Fnom13 = 375.00, a13 = -0.2465, RULFmin13 = 1724.00
FC14: Fmin14 = 74.00, Fmax014 = 495.00, Fnom14 = 371.00, a14 = -0.2818, RULFmin14 = 1494.00
FC15: Fmin15 = 74.00, Fmax015 = 493.00, Fnom15 = 370.00, a15 = -0.2984, RULFmin15 = 1404.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2487, RULFmin16 = 1773.00
FC17: Fmin17 = 75.00, Fmax017 = 500.00, Fnom17 = 375.00, a17 = -0.3215, RULFmin17 = 1322.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2825, RULFmin18 = 1444.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2740, RULFmin19 = 1544.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2789, RULFmin20 = 1481.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3379, RULFmin21 = 1243.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3476, RULFmin22 = 1237.00
FC23: Fmin23 = 76.00, Fmax023 = 504.00, Fnom23 = 378.00, a23 = -0.3477, RULFmin23 = 1231.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2676, RULFmin24 = 1629.00
FC25: Fmin25 = 78.00, Fmax025 = 519.00, Fnom25 = 389.00, a25 = -0.3196, RULFmin25 = 1380.00
FC26: Fmin26 = 78.00, Fmax026 = 518.00, Fnom26 = 389.00, a26 = -0.2947, RULFmin26 = 1493.00
FC27: Fmin27 = 74.00, Fmax027 = 495.00, Fnom27 = 371.00, a27 = -0.3259, RULFmin27 = 1292.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3049, RULFmin28 = 1430.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2421, RULFmin29 = 1673.00
FC30: Fmin30 = 77.00, Fmax030 = 513.00, Fnom30 = 385.00, a30 = -0.3438, RULFmin30 = 1268.00
FC31: Fmin31 = 73.00, Fmax031 = 484.00, Fnom31 = 363.00, a31 = -0.2494, RULFmin31 = 1648.00
FC32: Fmin32 = 78.00, Fmax032 = 519.00, Fnom32 = 389.00, a32 = -0.2507, RULFmin32 = 1759.00
FC33: Fmin33 = 75.00, Fmax033 = 499.00, Fnom33 = 374.00, a33 = -0.3464, RULFmin33 = 1224.00
FC34: Fmin34 = 77.00, Fmax034 = 511.00, Fnom34 = 383.00, a34 = -0.2421, RULFmin34 = 1793.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2700, RULFmin35 = 1537.00
FC36: Fmin36 = 72.00, Fmax036 = 481.00, Fnom36 = 361.00, a36 = -0.2639, RULFmin36 = 1550.00
FC37: Fmin37 = 72.00, Fmax037 = 482.00, Fnom37 = 362.00, a37 = -0.2287, RULFmin37 = 1793.00
FC38: Fmin38 = 77.00, Fmax038 = 511.00, Fnom38 = 383.00, a38 = -0.2640, RULFmin38 = 1644.00
FC39: Fmin39 = 76.00, Fmax039 = 508.00, Fnom39 = 381.00, a39 = -0.2449, RULFmin39 = 1764.00
FC40: Fmin40 = 77.00, Fmax040 = 513.00, Fnom40 = 385.00, a40 = -0.2966, RULFmin40 = 1470.00
FC41: Fmin41 = 78.00, Fmax041 = 519.00, Fnom41 = 389.00, a41 = -0.2634, RULFmin41 = 1674.00
FC42: Fmin42 = 78.00, Fmax042 = 523.00, Fnom42 = 392.00, a42 = -0.2780, RULFmin42 = 1601.00
FC43: Fmin43 = 75.00, Fmax043 = 501.00, Fnom43 = 376.00, a43 = -0.2617, RULFmin43 = 1628.00
FC44: Fmin44 = 78.00, Fmax044 = 521.00, Fnom44 = 391.00, a44 = -0.2762, RULFmin44 = 1604.00
FC45: Fmin45 = 73.00, Fmax045 = 484.00, Fnom45 = 363.00, a45 = -0.3159, RULFmin45 = 1301.00
FC46: Fmin46 = 75.00, Fmax046 = 502.00, Fnom46 = 377.00, a46 = -0.3189, RULFmin46 = 1339.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.3046, RULFmin47 = 1346.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2981, RULFmin48 = 1456.00
FC49: Fmin49 = 74.00, Fmax049 = 492.00, Fnom49 = 369.00, a49 = -0.3273, RULFmin49 = 1277.00
FC50: Fmin50 = 74.00, Fmax050 = 492.00, Fnom50 = 369.00, a50 = -0.2611, RULFmin50 = 1601.00
Test 15:
FC1: Fmin1 = 79.00, Fmax01 = 525.00, Fnom1 = 394.00, a1 = -0.3674, RULFmin1 = 1214.00
FC2: Fmin2 = 78.00, Fmax02 = 521.00, Fnom2 = 391.00, a2 = -0.3333, RULFmin2 = 1329.00
FC3: Fmin3 = 77.00, Fmax03 = 513.00, Fnom3 = 385.00, a3 = -0.2662, RULFmin3 = 1638.00
FC4: Fmin4 = 72.00, Fmax04 = 483.00, Fnom4 = 362.00, a4 = -0.2860, RULFmin4 = 1437.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.3161, RULFmin5 = 1373.00
FC6: Fmin6 = 76.00, Fmax06 = 509.00, Fnom6 = 382.00, a6 = -0.3331, RULFmin6 = 1300.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.3587, RULFmin7 = 1224.00
FC8: Fmin8 = 76.00, Fmax08 = 508.00, Fnom8 = 381.00, a8 = -0.2532, RULFmin8 = 1706.00
FC9: Fmin9 = 74.00, Fmax09 = 492.00, Fnom9 = 369.00, a9 = -0.3460, RULFmin9 = 1208.00
FC10: Fmin10 = 78.00, Fmax010 = 517.00, Fnom10 = 388.00, a10 = -0.3298, RULFmin10 = 1331.00
FC11: Fmin11 = 77.00, Fmax011 = 513.00, Fnom11 = 385.00, a11 = -0.2840, RULFmin11 = 1535.00
FC12: Fmin12 = 74.00, Fmax012 = 491.00, Fnom12 = 368.00, a12 = -0.2870, RULFmin12 = 1453.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2513, RULFmin13 = 1675.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2782, RULFmin14 = 1452.00
FC15: Fmin15 = 77.00, Fmax015 = 512.00, Fnom15 = 384.00, a15 = -0.2971, RULFmin15 = 1464.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.3551, RULFmin16 = 1242.00
FC17: Fmin17 = 72.00, Fmax017 = 477.00, Fnom17 = 358.00, a17 = -0.2933, RULFmin17 = 1381.00
FC18: Fmin18 = 75.00, Fmax018 = 499.00, Fnom18 = 374.00, a18 = -0.3453, RULFmin18 = 1228.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2371, RULFmin19 = 1750.00
FC20: Fmin20 = 73.00, Fmax020 = 488.00, Fnom20 = 366.00, a20 = -0.2734, RULFmin20 = 1518.00
FC21: Fmin21 = 75.00, Fmax021 = 500.00, Fnom21 = 375.00, a21 = -0.3458, RULFmin21 = 1229.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.2461, RULFmin22 = 1784.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.2811, RULFmin23 = 1505.00
FC24: Fmin24 = 75.00, Fmax024 = 503.00, Fnom24 = 377.00, a24 = -0.3333, RULFmin24 = 1284.00
FC25: Fmin25 = 79.00, Fmax025 = 525.00, Fnom25 = 394.00, a25 = -0.3410, RULFmin25 = 1308.00
FC26: Fmin26 = 73.00, Fmax026 = 489.00, Fnom26 = 367.00, a26 = -0.3198, RULFmin26 = 1301.00
FC27: Fmin27 = 71.00, Fmax027 = 475.00, Fnom27 = 356.00, a27 = -0.2303, RULFmin27 = 1754.00
FC28: Fmin28 = 72.00, Fmax028 = 479.00, Fnom28 = 359.00, a28 = -0.2984, RULFmin28 = 1364.00
FC29: Fmin29 = 74.00, Fmax029 = 494.00, Fnom29 = 371.00, a29 = -0.2731, RULFmin29 = 1538.00
FC30: Fmin30 = 77.00, Fmax030 = 515.00, Fnom30 = 386.00, a30 = -0.2490, RULFmin30 = 1759.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.2477, RULFmin31 = 1708.00
FC32: Fmin32 = 73.00, Fmax032 = 484.00, Fnom32 = 363.00, a32 = -0.2593, RULFmin32 = 1585.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.3064, RULFmin33 = 1410.00
FC34: Fmin34 = 73.00, Fmax034 = 488.00, Fnom34 = 366.00, a34 = -0.2693, RULFmin34 = 1541.00
FC35: Fmin35 = 73.00, Fmax035 = 485.00, Fnom35 = 364.00, a35 = -0.2693, RULFmin35 = 1530.00
FC36: Fmin36 = 75.00, Fmax036 = 499.00, Fnom36 = 374.00, a36 = -0.3360, RULFmin36 = 1262.00
FC37: Fmin37 = 73.00, Fmax037 = 484.00, Fnom37 = 363.00, a37 = -0.2482, RULFmin37 = 1656.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2477, RULFmin38 = 1651.00
FC39: Fmin39 = 75.00, Fmax039 = 503.00, Fnom39 = 377.00, a39 = -0.2388, RULFmin39 = 1792.00
FC40: Fmin40 = 78.00, Fmax040 = 522.00, Fnom40 = 392.00, a40 = -0.3423, RULFmin40 = 1297.00
FC41: Fmin41 = 72.00, Fmax041 = 478.00, Fnom41 = 359.00, a41 = -0.3012, RULFmin41 = 1348.00
FC42: Fmin42 = 75.00, Fmax042 = 503.00, Fnom42 = 377.00, a42 = -0.2599, RULFmin42 = 1647.00
FC43: Fmin43 = 77.00, Fmax043 = 511.00, Fnom43 = 383.00, a43 = -0.3554, RULFmin43 = 1221.00
FC44: Fmin44 = 73.00, Fmax044 = 486.00, Fnom44 = 365.00, a44 = -0.2457, RULFmin44 = 1681.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.2330, RULFmin45 = 1781.00
FC46: Fmin46 = 75.00, Fmax046 = 498.00, Fnom46 = 374.00, a46 = -0.2351, RULFmin46 = 1799.00
FC47: Fmin47 = 73.00, Fmax047 = 489.00, Fnom47 = 367.00, a47 = -0.3163, RULFmin47 = 1315.00
FC48: Fmin48 = 72.00, Fmax048 = 479.00, Fnom48 = 359.00, a48 = -0.3165, RULFmin48 = 1286.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2375, RULFmin49 = 1735.00
FC50: Fmin50 = 75.00, Fmax050 = 499.00, Fnom50 = 374.00, a50 = -0.2786, RULFmin50 = 1522.00
Test 16:
FC1: Fmin1 = 74.00, Fmax01 = 490.00, Fnom1 = 368.00, a1 = -0.2325, RULFmin1 = 1789.00
FC2: Fmin2 = 72.00, Fmax02 = 477.00, Fnom2 = 358.00, a2 = -0.2840, RULFmin2 = 1426.00
FC3: Fmin3 = 79.00, Fmax03 = 524.00, Fnom3 = 393.00, a3 = -0.2534, RULFmin3 = 1756.00
FC4: Fmin4 = 77.00, Fmax04 = 512.00, Fnom4 = 384.00, a4 = -0.3500, RULFmin4 = 1243.00
FC5: Fmin5 = 76.00, Fmax05 = 507.00, Fnom5 = 380.00, a5 = -0.2452, RULFmin5 = 1758.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3040, RULFmin6 = 1411.00
FC7: Fmin7 = 76.00, Fmax07 = 504.00, Fnom7 = 378.00, a7 = -0.2534, RULFmin7 = 1689.00
FC8: Fmin8 = 74.00, Fmax08 = 491.00, Fnom8 = 368.00, a8 = -0.2994, RULFmin8 = 1393.00
FC9: Fmin9 = 73.00, Fmax09 = 489.00, Fnom9 = 367.00, a9 = -0.3240, RULFmin9 = 1284.00
FC10: Fmin10 = 74.00, Fmax010 = 492.00, Fnom10 = 369.00, a10 = -0.2958, RULFmin10 = 1413.00
FC11: Fmin11 = 71.00, Fmax011 = 476.00, Fnom11 = 357.00, a11 = -0.3279, RULFmin11 = 1235.00
FC12: Fmin12 = 73.00, Fmax012 = 488.00, Fnom12 = 366.00, a12 = -0.3045, RULFmin12 = 1363.00
FC13: Fmin13 = 78.00, Fmax013 = 518.00, Fnom13 = 389.00, a13 = -0.2953, RULFmin13 = 1490.00
FC14: Fmin14 = 73.00, Fmax014 = 488.00, Fnom14 = 366.00, a14 = -0.2795, RULFmin14 = 1485.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3168, RULFmin15 = 1395.00
FC16: Fmin16 = 74.00, Fmax016 = 493.00, Fnom16 = 370.00, a16 = -0.2790, RULFmin16 = 1502.00
FC17: Fmin17 = 76.00, Fmax017 = 507.00, Fnom17 = 380.00, a17 = -0.3020, RULFmin17 = 1427.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.2334, RULFmin18 = 1791.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3174, RULFmin19 = 1402.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.3231, RULFmin20 = 1306.00
FC21: Fmin21 = 73.00, Fmax021 = 487.00, Fnom21 = 365.00, a21 = -0.2346, RULFmin21 = 1765.00
FC22: Fmin22 = 78.00, Fmax022 = 523.00, Fnom22 = 392.00, a22 = -0.2679, RULFmin22 = 1661.00
FC23: Fmin23 = 76.00, Fmax023 = 507.00, Fnom23 = 380.00, a23 = -0.2483, RULFmin23 = 1736.00
FC24: Fmin24 = 75.00, Fmax024 = 500.00, Fnom24 = 375.00, a24 = -0.3542, RULFmin24 = 1200.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.2707, RULFmin25 = 1622.00
FC26: Fmin26 = 72.00, Fmax026 = 483.00, Fnom26 = 362.00, a26 = -0.3374, RULFmin26 = 1218.00
FC27: Fmin27 = 73.00, Fmax027 = 487.00, Fnom27 = 365.00, a27 = -0.3055, RULFmin27 = 1355.00
FC28: Fmin28 = 78.00, Fmax028 = 517.00, Fnom28 = 388.00, a28 = -0.3338, RULFmin28 = 1315.00
FC29: Fmin29 = 76.00, Fmax029 = 508.00, Fnom29 = 381.00, a29 = -0.2899, RULFmin29 = 1490.00
FC30: Fmin30 = 74.00, Fmax030 = 494.00, Fnom30 = 371.00, a30 = -0.3406, RULFmin30 = 1233.00
FC31: Fmin31 = 78.00, Fmax031 = 522.00, Fnom31 = 392.00, a31 = -0.2640, RULFmin31 = 1682.00
FC32: Fmin32 = 77.00, Fmax032 = 516.00, Fnom32 = 387.00, a32 = -0.2784, RULFmin32 = 1577.00
FC33: Fmin33 = 76.00, Fmax033 = 505.00, Fnom33 = 379.00, a33 = -0.2606, RULFmin33 = 1646.00
FC34: Fmin34 = 78.00, Fmax034 = 517.00, Fnom34 = 388.00, a34 = -0.2582, RULFmin34 = 1700.00
FC35: Fmin35 = 75.00, Fmax035 = 500.00, Fnom35 = 375.00, a35 = -0.2661, RULFmin35 = 1597.00
FC36: Fmin36 = 75.00, Fmax036 = 497.00, Fnom36 = 373.00, a36 = -0.2439, RULFmin36 = 1730.00
FC37: Fmin37 = 77.00, Fmax037 = 512.00, Fnom37 = 384.00, a37 = -0.3560, RULFmin37 = 1222.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.2853, RULFmin38 = 1563.00
FC39: Fmin39 = 78.00, Fmax039 = 519.00, Fnom39 = 389.00, a39 = -0.3451, RULFmin39 = 1278.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2401, RULFmin40 = 1762.00
FC41: Fmin41 = 72.00, Fmax041 = 479.00, Fnom41 = 359.00, a41 = -0.3277, RULFmin41 = 1242.00
FC42: Fmin42 = 76.00, Fmax042 = 508.00, Fnom42 = 381.00, a42 = -0.2520, RULFmin42 = 1714.00
FC43: Fmin43 = 74.00, Fmax043 = 490.00, Fnom43 = 368.00, a43 = -0.2529, RULFmin43 = 1645.00
FC44: Fmin44 = 77.00, Fmax044 = 511.00, Fnom44 = 383.00, a44 = -0.3420, RULFmin44 = 1269.00
FC45: Fmin45 = 74.00, Fmax045 = 495.00, Fnom45 = 371.00, a45 = -0.3505, RULFmin45 = 1201.00
FC46: Fmin46 = 75.00, Fmax046 = 499.00, Fnom46 = 374.00, a46 = -0.3331, RULFmin46 = 1273.00
FC47: Fmin47 = 71.00, Fmax047 = 476.00, Fnom47 = 357.00, a47 = -0.2465, RULFmin47 = 1643.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.3321, RULFmin48 = 1307.00
FC49: Fmin49 = 73.00, Fmax049 = 488.00, Fnom49 = 366.00, a49 = -0.2615, RULFmin49 = 1587.00
FC50: Fmin50 = 72.00, Fmax050 = 481.00, Fnom50 = 361.00, a50 = -0.2707, RULFmin50 = 1511.00
Test 17:
FC1: Fmin1 = 78.00, Fmax01 = 517.00, Fnom1 = 388.00, a1 = -0.3572, RULFmin1 = 1229.00
FC2: Fmin2 = 75.00, Fmax02 = 503.00, Fnom2 = 377.00, a2 = -0.2850, RULFmin2 = 1502.00
FC3: Fmin3 = 72.00, Fmax03 = 479.00, Fnom3 = 359.00, a3 = -0.2868, RULFmin3 = 1419.00
FC4: Fmin4 = 74.00, Fmax04 = 494.00, Fnom4 = 371.00, a4 = -0.3368, RULFmin4 = 1247.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3269, RULFmin5 = 1352.00
FC6: Fmin6 = 72.00, Fmax06 = 481.00, Fnom6 = 361.00, a6 = -0.2911, RULFmin6 = 1405.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.2786, RULFmin7 = 1576.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2688, RULFmin8 = 1514.00
FC9: Fmin9 = 78.00, Fmax09 = 517.00, Fnom9 = 388.00, a9 = -0.3216, RULFmin9 = 1365.00
FC10: Fmin10 = 77.00, Fmax010 = 511.00, Fnom10 = 383.00, a10 = -0.2666, RULFmin10 = 1628.00
FC11: Fmin11 = 76.00, Fmax011 = 507.00, Fnom11 = 380.00, a11 = -0.2652, RULFmin11 = 1625.00
FC12: Fmin12 = 77.00, Fmax012 = 510.00, Fnom12 = 383.00, a12 = -0.2806, RULFmin12 = 1543.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3295, RULFmin13 = 1305.00
FC14: Fmin14 = 73.00, Fmax014 = 489.00, Fnom14 = 367.00, a14 = -0.2726, RULFmin14 = 1526.00
FC15: Fmin15 = 76.00, Fmax015 = 506.00, Fnom15 = 380.00, a15 = -0.2581, RULFmin15 = 1666.00
FC16: Fmin16 = 78.00, Fmax016 = 517.00, Fnom16 = 388.00, a16 = -0.3001, RULFmin16 = 1463.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2628, RULFmin17 = 1693.00
FC18: Fmin18 = 77.00, Fmax018 = 514.00, Fnom18 = 386.00, a18 = -0.2480, RULFmin18 = 1762.00
FC19: Fmin19 = 72.00, Fmax019 = 478.00, Fnom19 = 359.00, a19 = -0.2896, RULFmin19 = 1402.00
FC20: Fmin20 = 77.00, Fmax020 = 516.00, Fnom20 = 387.00, a20 = -0.3333, RULFmin20 = 1317.00
FC21: Fmin21 = 73.00, Fmax021 = 489.00, Fnom21 = 367.00, a21 = -0.2698, RULFmin21 = 1542.00
FC22: Fmin22 = 77.00, Fmax022 = 512.00, Fnom22 = 384.00, a22 = -0.2616, RULFmin22 = 1663.00
FC23: Fmin23 = 72.00, Fmax023 = 480.00, Fnom23 = 360.00, a23 = -0.2939, RULFmin23 = 1388.00
FC24: Fmin24 = 75.00, Fmax024 = 502.00, Fnom24 = 377.00, a24 = -0.3472, RULFmin24 = 1230.00
FC25: Fmin25 = 74.00, Fmax025 = 494.00, Fnom25 = 371.00, a25 = -0.2756, RULFmin25 = 1524.00
FC26: Fmin26 = 73.00, Fmax026 = 488.00, Fnom26 = 366.00, a26 = -0.2322, RULFmin26 = 1787.00
FC27: Fmin27 = 72.00, Fmax027 = 479.00, Fnom27 = 359.00, a27 = -0.3389, RULFmin27 = 1201.00
FC28: Fmin28 = 73.00, Fmax028 = 484.00, Fnom28 = 363.00, a28 = -0.2535, RULFmin28 = 1621.00
FC29: Fmin29 = 78.00, Fmax029 = 520.00, Fnom29 = 390.00, a29 = -0.2492, RULFmin29 = 1774.00
FC30: Fmin30 = 74.00, Fmax030 = 496.00, Fnom30 = 372.00, a30 = -0.3505, RULFmin30 = 1204.00
FC31: Fmin31 = 79.00, Fmax031 = 525.00, Fnom31 = 394.00, a31 = -0.2595, RULFmin31 = 1719.00
FC32: Fmin32 = 75.00, Fmax032 = 501.00, Fnom32 = 376.00, a32 = -0.3486, RULFmin32 = 1222.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.3132, RULFmin33 = 1309.00
FC34: Fmin34 = 72.00, Fmax034 = 477.00, Fnom34 = 358.00, a34 = -0.2483, RULFmin34 = 1631.00
FC35: Fmin35 = 76.00, Fmax035 = 508.00, Fnom35 = 381.00, a35 = -0.3275, RULFmin35 = 1319.00
FC36: Fmin36 = 73.00, Fmax036 = 488.00, Fnom36 = 366.00, a36 = -0.3255, RULFmin36 = 1275.00
FC37: Fmin37 = 78.00, Fmax037 = 519.00, Fnom37 = 389.00, a37 = -0.3291, RULFmin37 = 1340.00
FC38: Fmin38 = 76.00, Fmax038 = 504.00, Fnom38 = 378.00, a38 = -0.2777, RULFmin38 = 1541.00
FC39: Fmin39 = 78.00, Fmax039 = 523.00, Fnom39 = 392.00, a39 = -0.3046, RULFmin39 = 1461.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2473, RULFmin40 = 1642.00
FC41: Fmin41 = 78.00, Fmax041 = 521.00, Fnom41 = 391.00, a41 = -0.2462, RULFmin41 = 1799.00
FC42: Fmin42 = 73.00, Fmax042 = 488.00, Fnom42 = 366.00, a42 = -0.2543, RULFmin42 = 1632.00
FC43: Fmin43 = 77.00, Fmax043 = 516.00, Fnom43 = 387.00, a43 = -0.2529, RULFmin43 = 1736.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.3367, RULFmin44 = 1206.00
FC45: Fmin45 = 74.00, Fmax045 = 490.00, Fnom45 = 368.00, a45 = -0.2514, RULFmin45 = 1655.00
FC46: Fmin46 = 72.00, Fmax046 = 480.00, Fnom46 = 360.00, a46 = -0.2421, RULFmin46 = 1685.00
FC47: Fmin47 = 78.00, Fmax047 = 520.00, Fnom47 = 390.00, a47 = -0.2473, RULFmin47 = 1787.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.2755, RULFmin48 = 1597.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.3376, RULFmin49 = 1315.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3193, RULFmin50 = 1350.00
Test 18:
FC1: Fmin1 = 77.00, Fmax01 = 511.00, Fnom1 = 383.00, a1 = -0.2915, RULFmin1 = 1489.00
FC2: Fmin2 = 76.00, Fmax02 = 509.00, Fnom2 = 382.00, a2 = -0.2894, RULFmin2 = 1496.00
FC3: Fmin3 = 73.00, Fmax03 = 486.00, Fnom3 = 365.00, a3 = -0.2447, RULFmin3 = 1688.00
FC4: Fmin4 = 72.00, Fmax04 = 477.00, Fnom4 = 358.00, a4 = -0.2881, RULFmin4 = 1406.00
FC5: Fmin5 = 76.00, Fmax05 = 508.00, Fnom5 = 381.00, a5 = -0.3217, RULFmin5 = 1343.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2675, RULFmin6 = 1641.00
FC7: Fmin7 = 78.00, Fmax07 = 522.00, Fnom7 = 392.00, a7 = -0.2830, RULFmin7 = 1569.00
FC8: Fmin8 = 78.00, Fmax08 = 522.00, Fnom8 = 392.00, a8 = -0.3521, RULFmin8 = 1261.00
FC9: Fmin9 = 79.00, Fmax09 = 524.00, Fnom9 = 393.00, a9 = -0.3341, RULFmin9 = 1332.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2708, RULFmin10 = 1547.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.3239, RULFmin11 = 1278.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2277, RULFmin12 = 1779.00
FC13: Fmin13 = 77.00, Fmax013 = 515.00, Fnom13 = 386.00, a13 = -0.3561, RULFmin13 = 1230.00
FC14: Fmin14 = 78.00, Fmax014 = 521.00, Fnom14 = 391.00, a14 = -0.3450, RULFmin14 = 1284.00
FC15: Fmin15 = 72.00, Fmax015 = 483.00, Fnom15 = 362.00, a15 = -0.2353, RULFmin15 = 1747.00
FC16: Fmin16 = 73.00, Fmax016 = 485.00, Fnom16 = 364.00, a16 = -0.2461, RULFmin16 = 1674.00
FC17: Fmin17 = 72.00, Fmax017 = 481.00, Fnom17 = 361.00, a17 = -0.2430, RULFmin17 = 1683.00
FC18: Fmin18 = 75.00, Fmax018 = 498.00, Fnom18 = 374.00, a18 = -0.2350, RULFmin18 = 1800.00
FC19: Fmin19 = 75.00, Fmax019 = 499.00, Fnom19 = 374.00, a19 = -0.2859, RULFmin19 = 1483.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2888, RULFmin20 = 1430.00
FC21: Fmin21 = 71.00, Fmax021 = 475.00, Fnom21 = 356.00, a21 = -0.2256, RULFmin21 = 1791.00
FC22: Fmin22 = 75.00, Fmax022 = 501.00, Fnom22 = 376.00, a22 = -0.3360, RULFmin22 = 1268.00
FC23: Fmin23 = 78.00, Fmax023 = 521.00, Fnom23 = 391.00, a23 = -0.3524, RULFmin23 = 1257.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2452, RULFmin24 = 1713.00
FC25: Fmin25 = 73.00, Fmax025 = 488.00, Fnom25 = 366.00, a25 = -0.2732, RULFmin25 = 1519.00
FC26: Fmin26 = 74.00, Fmax026 = 493.00, Fnom26 = 370.00, a26 = -0.3279, RULFmin26 = 1278.00
FC27: Fmin27 = 78.00, Fmax027 = 517.00, Fnom27 = 388.00, a27 = -0.3061, RULFmin27 = 1434.00
FC28: Fmin28 = 75.00, Fmax028 = 497.00, Fnom28 = 373.00, a28 = -0.2935, RULFmin28 = 1438.00
FC29: Fmin29 = 74.00, Fmax029 = 495.00, Fnom29 = 371.00, a29 = -0.3412, RULFmin29 = 1234.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.2956, RULFmin30 = 1468.00
FC31: Fmin31 = 74.00, Fmax031 = 496.00, Fnom31 = 372.00, a31 = -0.2731, RULFmin31 = 1545.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2509, RULFmin32 = 1614.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3168, RULFmin33 = 1348.00
FC34: Fmin34 = 72.00, Fmax034 = 479.00, Fnom34 = 359.00, a34 = -0.2298, RULFmin34 = 1771.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.3045, RULFmin35 = 1422.00
FC36: Fmin36 = 74.00, Fmax036 = 493.00, Fnom36 = 370.00, a36 = -0.2816, RULFmin36 = 1488.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.3095, RULFmin37 = 1441.00
FC38: Fmin38 = 72.00, Fmax038 = 483.00, Fnom38 = 362.00, a38 = -0.3386, RULFmin38 = 1214.00
FC39: Fmin39 = 74.00, Fmax039 = 496.00, Fnom39 = 372.00, a39 = -0.2587, RULFmin39 = 1631.00
FC40: Fmin40 = 76.00, Fmax040 = 508.00, Fnom40 = 381.00, a40 = -0.3146, RULFmin40 = 1373.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2596, RULFmin41 = 1587.00
FC42: Fmin42 = 78.00, Fmax042 = 519.00, Fnom42 = 389.00, a42 = -0.3259, RULFmin42 = 1353.00
FC43: Fmin43 = 74.00, Fmax043 = 493.00, Fnom43 = 370.00, a43 = -0.2465, RULFmin43 = 1700.00
FC44: Fmin44 = 73.00, Fmax044 = 489.00, Fnom44 = 367.00, a44 = -0.3363, RULFmin44 = 1237.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.2910, RULFmin45 = 1450.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.3108, RULFmin46 = 1435.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.3125, RULFmin47 = 1296.00
FC48: Fmin48 = 78.00, Fmax048 = 522.00, Fnom48 = 392.00, a48 = -0.2528, RULFmin48 = 1756.00
FC49: Fmin49 = 75.00, Fmax049 = 502.00, Fnom49 = 377.00, a49 = -0.2646, RULFmin49 = 1614.00
FC50: Fmin50 = 75.00, Fmax050 = 498.00, Fnom50 = 374.00, a50 = -0.2484, RULFmin50 = 1703.00
Test 19:
FC1: Fmin1 = 76.00, Fmax01 = 508.00, Fnom1 = 381.00, a1 = -0.3310, RULFmin1 = 1305.00
FC2: Fmin2 = 74.00, Fmax02 = 496.00, Fnom2 = 372.00, a2 = -0.3021, RULFmin2 = 1397.00
FC3: Fmin3 = 75.00, Fmax03 = 501.00, Fnom3 = 376.00, a3 = -0.2965, RULFmin3 = 1437.00
FC4: Fmin4 = 77.00, Fmax04 = 510.00, Fnom4 = 383.00, a4 = -0.2841, RULFmin4 = 1524.00
FC5: Fmin5 = 72.00, Fmax05 = 483.00, Fnom5 = 362.00, a5 = -0.3196, RULFmin5 = 1286.00
FC6: Fmin6 = 73.00, Fmax06 = 484.00, Fnom6 = 363.00, a6 = -0.2583, RULFmin6 = 1591.00
FC7: Fmin7 = 79.00, Fmax07 = 524.00, Fnom7 = 393.00, a7 = -0.3088, RULFmin7 = 1441.00
FC8: Fmin8 = 73.00, Fmax08 = 484.00, Fnom8 = 363.00, a8 = -0.2679, RULFmin8 = 1534.00
FC9: Fmin9 = 74.00, Fmax09 = 496.00, Fnom9 = 372.00, a9 = -0.2459, RULFmin9 = 1716.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2468, RULFmin10 = 1665.00
FC11: Fmin11 = 73.00, Fmax011 = 485.00, Fnom11 = 364.00, a11 = -0.2723, RULFmin11 = 1513.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2691, RULFmin12 = 1535.00
FC13: Fmin13 = 72.00, Fmax013 = 481.00, Fnom13 = 361.00, a13 = -0.2280, RULFmin13 = 1794.00
FC14: Fmin14 = 78.00, Fmax014 = 523.00, Fnom14 = 392.00, a14 = -0.3248, RULFmin14 = 1370.00
FC15: Fmin15 = 78.00, Fmax015 = 517.00, Fnom15 = 388.00, a15 = -0.3298, RULFmin15 = 1331.00
FC16: Fmin16 = 78.00, Fmax016 = 521.00, Fnom16 = 391.00, a16 = -0.2500, RULFmin16 = 1772.00
FC17: Fmin17 = 74.00, Fmax017 = 491.00, Fnom17 = 368.00, a17 = -0.3344, RULFmin17 = 1247.00
FC18: Fmin18 = 72.00, Fmax018 = 481.00, Fnom18 = 361.00, a18 = -0.2494, RULFmin18 = 1640.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2551, RULFmin19 = 1627.00
FC20: Fmin20 = 77.00, Fmax020 = 515.00, Fnom20 = 386.00, a20 = -0.2616, RULFmin20 = 1674.00
FC21: Fmin21 = 75.00, Fmax021 = 497.00, Fnom21 = 373.00, a21 = -0.3266, RULFmin21 = 1292.00
FC22: Fmin22 = 75.00, Fmax022 = 502.00, Fnom22 = 377.00, a22 = -0.2588, RULFmin22 = 1650.00
FC23: Fmin23 = 73.00, Fmax023 = 488.00, Fnom23 = 366.00, a23 = -0.3144, RULFmin23 = 1320.00
FC24: Fmin24 = 78.00, Fmax024 = 522.00, Fnom24 = 392.00, a24 = -0.3158, RULFmin24 = 1406.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2471, RULFmin25 = 1793.00
FC26: Fmin26 = 73.00, Fmax026 = 487.00, Fnom26 = 365.00, a26 = -0.2549, RULFmin26 = 1624.00
FC27: Fmin27 = 76.00, Fmax027 = 504.00, Fnom27 = 378.00, a27 = -0.3077, RULFmin27 = 1391.00
FC28: Fmin28 = 76.00, Fmax028 = 506.00, Fnom28 = 380.00, a28 = -0.3323, RULFmin28 = 1294.00
FC29: Fmin29 = 76.00, Fmax029 = 507.00, Fnom29 = 380.00, a29 = -0.2646, RULFmin29 = 1629.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2415, RULFmin30 = 1714.00
FC31: Fmin31 = 77.00, Fmax031 = 513.00, Fnom31 = 385.00, a31 = -0.3414, RULFmin31 = 1277.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2945, RULFmin32 = 1450.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.3093, RULFmin33 = 1413.00
FC34: Fmin34 = 76.00, Fmax034 = 509.00, Fnom34 = 382.00, a34 = -0.3084, RULFmin34 = 1404.00
FC35: Fmin35 = 77.00, Fmax035 = 514.00, Fnom35 = 386.00, a35 = -0.2660, RULFmin35 = 1643.00
FC36: Fmin36 = 73.00, Fmax036 = 485.00, Fnom36 = 364.00, a36 = -0.2454, RULFmin36 = 1679.00
FC37: Fmin37 = 78.00, Fmax037 = 521.00, Fnom37 = 391.00, a37 = -0.2624, RULFmin37 = 1688.00
FC38: Fmin38 = 75.00, Fmax038 = 502.00, Fnom38 = 377.00, a38 = -0.2828, RULFmin38 = 1510.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.3094, RULFmin39 = 1335.00
FC40: Fmin40 = 73.00, Fmax040 = 484.00, Fnom40 = 363.00, a40 = -0.2740, RULFmin40 = 1500.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2928, RULFmin41 = 1407.00
FC42: Fmin42 = 77.00, Fmax042 = 510.00, Fnom42 = 383.00, a42 = -0.2954, RULFmin42 = 1466.00
FC43: Fmin43 = 78.00, Fmax043 = 517.00, Fnom43 = 388.00, a43 = -0.2619, RULFmin43 = 1676.00
FC44: Fmin44 = 75.00, Fmax044 = 503.00, Fnom44 = 377.00, a44 = -0.3129, RULFmin44 = 1368.00
FC45: Fmin45 = 73.00, Fmax045 = 487.00, Fnom45 = 365.00, a45 = -0.3046, RULFmin45 = 1359.00
FC46: Fmin46 = 78.00, Fmax046 = 518.00, Fnom46 = 389.00, a46 = -0.2543, RULFmin46 = 1730.00
FC47: Fmin47 = 77.00, Fmax047 = 515.00, Fnom47 = 386.00, a47 = -0.2439, RULFmin47 = 1796.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2768, RULFmin48 = 1568.00
FC49: Fmin49 = 72.00, Fmax049 = 482.00, Fnom49 = 362.00, a49 = -0.2606, RULFmin49 = 1573.00
FC50: Fmin50 = 74.00, Fmax050 = 496.00, Fnom50 = 372.00, a50 = -0.2804, RULFmin50 = 1505.00
Test 20:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2386, RULFmin1 = 1739.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2881, RULFmin2 = 1465.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.2542, RULFmin3 = 1660.00
FC4: Fmin4 = 72.00, Fmax04 = 480.00, Fnom4 = 360.00, a4 = -0.3175, RULFmin4 = 1285.00
FC5: Fmin5 = 72.00, Fmax05 = 482.00, Fnom5 = 362.00, a5 = -0.2448, RULFmin5 = 1675.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2903, RULFmin6 = 1512.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.3168, RULFmin7 = 1392.00
FC8: Fmin8 = 75.00, Fmax08 = 503.00, Fnom8 = 377.00, a8 = -0.3201, RULFmin8 = 1337.00
FC9: Fmin9 = 72.00, Fmax09 = 481.00, Fnom9 = 361.00, a9 = -0.2727, RULFmin9 = 1500.00
FC10: Fmin10 = 77.00, Fmax010 = 516.00, Fnom10 = 387.00, a10 = -0.2653, RULFmin10 = 1655.00
FC11: Fmin11 = 79.00, Fmax011 = 524.00, Fnom11 = 393.00, a11 = -0.2804, RULFmin11 = 1587.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.3323, RULFmin12 = 1243.00
FC13: Fmin13 = 78.00, Fmax013 = 519.00, Fnom13 = 389.00, a13 = -0.2602, RULFmin13 = 1695.00
FC14: Fmin14 = 77.00, Fmax014 = 511.00, Fnom14 = 383.00, a14 = -0.2520, RULFmin14 = 1722.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3244, RULFmin15 = 1301.00
FC16: Fmin16 = 74.00, Fmax016 = 494.00, Fnom16 = 371.00, a16 = -0.3423, RULFmin16 = 1227.00
FC17: Fmin17 = 73.00, Fmax017 = 484.00, Fnom17 = 363.00, a17 = -0.2846, RULFmin17 = 1444.00
FC18: Fmin18 = 75.00, Fmax018 = 502.00, Fnom18 = 377.00, a18 = -0.3517, RULFmin18 = 1214.00
FC19: Fmin19 = 72.00, Fmax019 = 479.00, Fnom19 = 359.00, a19 = -0.2290, RULFmin19 = 1777.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.3043, RULFmin20 = 1387.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3514, RULFmin21 = 1258.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3257, RULFmin22 = 1314.00
FC23: Fmin23 = 75.00, Fmax023 = 502.00, Fnom23 = 377.00, a23 = -0.2943, RULFmin23 = 1451.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3137, RULFmin24 = 1339.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2518, RULFmin25 = 1660.00
FC26: Fmin26 = 75.00, Fmax026 = 497.00, Fnom26 = 373.00, a26 = -0.2894, RULFmin26 = 1458.00
FC27: Fmin27 = 75.00, Fmax027 = 501.00, Fnom27 = 376.00, a27 = -0.3419, RULFmin27 = 1246.00
FC28: Fmin28 = 72.00, Fmax028 = 480.00, Fnom28 = 360.00, a28 = -0.2795, RULFmin28 = 1460.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2391, RULFmin29 = 1694.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.3198, RULFmin30 = 1357.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3588, RULFmin31 = 1218.00
FC32: Fmin32 = 76.00, Fmax032 = 506.00, Fnom32 = 380.00, a32 = -0.3397, RULFmin32 = 1266.00
FC33: Fmin33 = 72.00, Fmax033 = 480.00, Fnom33 = 360.00, a33 = -0.2637, RULFmin33 = 1547.00
FC34: Fmin34 = 78.00, Fmax034 = 522.00, Fnom34 = 392.00, a34 = -0.3651, RULFmin34 = 1216.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.3032, RULFmin35 = 1418.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2859, RULFmin36 = 1476.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.2586, RULFmin37 = 1659.00
FC38: Fmin38 = 72.00, Fmax038 = 480.00, Fnom38 = 360.00, a38 = -0.2376, RULFmin38 = 1717.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.3194, RULFmin39 = 1271.00
FC40: Fmin40 = 72.00, Fmax040 = 483.00, Fnom40 = 362.00, a40 = -0.2299, RULFmin40 = 1788.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.3079, RULFmin41 = 1338.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.3502, RULFmin42 = 1225.00
FC43: Fmin43 = 75.00, Fmax043 = 499.00, Fnom43 = 374.00, a43 = -0.2441, RULFmin43 = 1737.00
FC44: Fmin44 = 74.00, Fmax044 = 496.00, Fnom44 = 372.00, a44 = -0.2830, RULFmin44 = 1491.00
FC45: Fmin45 = 76.00, Fmax045 = 504.00, Fnom45 = 378.00, a45 = -0.3275, RULFmin45 = 1307.00
FC46: Fmin46 = 71.00, Fmax046 = 475.00, Fnom46 = 356.00, a46 = -0.2851, RULFmin46 = 1417.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.3045, RULFmin47 = 1330.00
FC48: Fmin48 = 75.00, Fmax048 = 503.00, Fnom48 = 377.00, a48 = -0.3336, RULFmin48 = 1283.00
FC49: Fmin49 = 76.00, Fmax049 = 506.00, Fnom49 = 380.00, a49 = -0.2704, RULFmin49 = 1590.00
FC50: Fmin50 = 77.00, Fmax050 = 511.00, Fnom50 = 383.00, a50 = -0.3154, RULFmin50 = 1376.00


==> Resultats_JRR/ProgFCContinu_MPSPgradientRULgrands_meth0_tri1/M-50/Synthese_M-50.txt <==
#	 M=50	 methode=3	 tri=1	 deltaT=50.000000	 rho=0.000050	 mu=10000.000000	 lambslope=100.000000	 lambdem=100.000000	 pdsF=1.000000	 pdsfmax=1.000000	 coefalph=1.000000	 bet=100.000000	 gam=100.000000	 coeferreursigma=0.010000Sigma	 coeferreursigmasol=0.100000Sigma	 evolfmax=0.100000	 nbtests=20	 ITmain=100000000
Test	Load	Sigma	Tmax	Tinit	Tadapt	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	5630.70	3907.00	2954	2954	2954	75.61	1230.4347	871	258	
1	40	7507.60	2930.00	2102	2102	2102	71.74	743.5549	610	191	
1	50	9384.50	2344.00	1593	1593	1593	67.96	498.6711	461	142	
1	60	11261.40	1953.00	1267	1267	1267	64.87	378.9149	385	101	
1	70	13138.30	1674.00	1018	1018	1018	60.81	294.0200	332	66	
1	80	15015.20	1465.00	815	815	815	55.63	240.5530	286	50	
1	90	16892.10	1302.00	643	645	645	49.54	208.4637	249	50	
2	30	5615.70	4017.00	3063	3063	3063	76.25	1299.4546	886	247	
2	40	7487.60	3012.00	2189	2189	2189	72.68	770.7872	614	185	
2	50	9359.50	2410.00	1667	1667	1667	69.17	520.7438	471	145	
2	60	11231.40	2008.00	1322	1322	1322	65.84	391.7755	394	91	
2	70	13103.30	1721.00	1060	1060	1060	61.59	303.4404	337	70	
2	80	14975.20	1506.00	846	846	846	56.18	248.1555	295	51	
2	90	16847.10	1339.00	668	668	668	49.89	214.8352	253	50	
3	30	5591.40	4112.00	3143	3143	3143	76.43	1318.6495	888	251	
3	40	7455.20	3084.00	2236	2236	2236	72.50	793.2362	621	188	
3	50	9319.00	2467.00	1702	1702	1702	68.99	531.4366	473	140	
3	60	11182.80	2056.00	1352	1352	1352	65.76	403.3898	393	81	
3	70	13046.60	1762.00	1085	1085	1085	61.58	312.2031	338	65	
3	80	14910.40	1542.00	867	867	867	56.23	254.2445	293	50	
3	90	16774.20	1370.00	686	686	686	50.07	220.3205	253	50	
4	30	5607.90	4109.00	3115	3117	3117	75.86	1309.4005	887	249	
4	40	7477.20	3082.00	2211	2211	2211	71.74	785.7271	615	176	
4	50	9346.50	2465.00	1674	1674	1674	67.91	529.0871	467	135	
4	60	11215.80	2054.00	1331	1331	1331	64.80	399.1776	387	103	
4	70	13085.10	1761.00	1070	1070	1070	60.76	310.1369	335	71	
4	80	14954.40	1541.00	857	857	857	55.61	253.5384	289	50	
4	90	16823.70	1369.00	680	680	680	49.67	219.8149	252	50	
5	30	5590.80	3994.00	3052	3052	3052	76.41	1282.4377	887	254	
5	40	7454.40	2995.00	2175	2175	2175	72.62	769.2288	617	176	
5	50	9318.00	2396.00	1660	1660	1660	69.28	513.4974	474	145	
5	60	11181.60	1997.00	1318	1318	1318	66.00	389.8369	395	90	
5	70	13045.20	1711.00	1057	1057	1057	61.78	304.2839	338	61	
5	80	14908.80	1497.00	844	844	844	56.38	248.4131	297	50	
5	90	16772.40	1331.00	666	666	666	50.04	214.7966	256	50	
6	30	5561.70	3920.00	2999	2999	2999	76.51	1267.8566	886	255	
6	40	7415.60	2940.00	2140	2140	2140	72.79	762.8183	617	192	
6	50	9269.50	2352.00	1634	1634	1634	69.47	508.5788	474	137	
6	60	11123.40	1960.00	1299	1299	1299	66.28	383.7026	397	85	
6	70	12977.30	1680.00	1042	1042	1042	62.02	298.2254	340	53	
6	80	14831.20	1470.00	832	832	832	56.60	243.7432	297	50	
6	90	16685.10	1306.00	656	656	656	50.23	211.0072	255	50	
7	30	5620.20	4097.00	3125	3125	3125	76.28	1316.4661	889	271	
7	40	7493.60	3073.00	2216	2216	2216	72.11	784.2377	614	166	
7	50	9367.00	2458.00	1682	1682	1682	68.43	524.5033	469	144	
7	60	11240.40	2048.00	1336	1336	1336	65.23	398.8439	386	103	
7	70	13113.80	1756.00	1073	1073	1073	61.10	309.3476	334	70	
7	80	14987.20	1536.00	859	859	859	55.92	253.2978	290	50	
7	90	16860.60	1365.00	681	681	681	49.89	218.5353	251	50	
8	30	5641.50	3881.00	2966	2966	2966	76.42	1246.6271	869	235	
8	40	7522.00	2910.00	2111	2111	2111	72.54	744.0914	606	163	
8	50	9402.50	2328.00	1598	1598	1598	68.64	502.1963	464	136	
8	60	11283.00	1940.00	1272	1272	1272	65.57	374.2798	384	91	
8	70	13163.50	1663.00	1023	1023	1023	61.52	290.8025	332	68	
8	80	15044.00	1455.00	818	818	818	56.22	238.7946	290	50	
8	90	16924.50	1293.00	647	647	647	50.04	205.8920	250	50	
9	30	5642.70	3897.00	2962	2962	2962	76.01	1234.8986	873	251	
9	40	7523.60	2923.00	2109	2109	2109	72.15	741.0084	609	178	
9	50	9404.50	2338.00	1602	1602	1602	68.52	495.6915	465	140	
9	60	11285.40	1948.00	1272	1274	1274	65.40	381.7322	386	108	
9	70	13166.30	1670.00	1021	1021	1021	61.14	294.3879	333	61	
9	80	15047.20	1461.00	816	816	816	55.85	239.5755	289	50	
9	90	16928.10	1299.00	645	645	645	49.65	207.2837	250	50	
10	30	5625.30	3908.00	2977	2977	2977	76.18	1242.3621	879	242	
10	40	7500.40	2931.00	2121	2121	2121	72.36	739.8224	610	192	
10	50	9375.50	2344.00	1617	1617	1617	68.98	497.8609	467	143	
10	60	11250.60	1954.00	1285	1285	1285	65.76	381.3159	388	98	
10	70	13125.70	1674.00	1030	1030	1030	61.53	294.3661	335	60	
10	80	15000.80	1465.00	822	822	822	56.11	240.5684	290	50	
10	90	16875.90	1302.00	650	650	650	49.92	208.7048	250	50	
11	30	5621.40	3949.00	3010	3010	3010	76.22	1261.4017	879	270	
11	40	7495.20	2962.00	2138	2140	2140	72.25	756.0732	612	182	
11	50	9369.00	2369.00	1629	1629	1629	68.76	509.3776	466	143	
11	60	11242.80	1974.00	1297	1297	1297	65.70	382.7063	389	102	
11	70	13116.60	1692.00	1040	1040	1040	61.47	296.7998	334	60	
11	80	14990.40	1481.00	831	831	831	56.11	242.9491	291	51	
11	90	16864.20	1316.00	658	658	658	50.00	210.7223	252	50	
12	30	5672.40	4088.00	3088	3090	3090	75.59	1294.5580	872	259	
12	40	7563.20	3066.00	2199	2199	2199	71.72	777.0295	605	187	
12	50	9454.00	2452.00	1673	1673	1673	68.23	520.7319	464	154	
12	60	11344.80	2044.00	1330	1330	1330	65.07	393.5919	388	103	
12	70	13235.60	1752.00	1067	1067	1067	60.90	306.4688	334	68	
12	80	15126.40	1533.00	854	854	854	55.71	250.4318	288	50	
12	90	17017.20	1362.00	675	675	675	49.56	217.5948	250	50	
13	30	5615.70	3953.00	3005	3005	3005	76.02	1254.2799	873	257	
13	40	7487.60	2965.00	2145	2145	2145	72.34	751.3892	609	177	
13	50	9359.50	2372.00	1632	1632	1632	68.80	508.5875	467	156	
13	60	11231.40	1976.00	1296	1296	1296	65.59	384.3159	390	94	
13	70	13103.30	1694.00	1040	1040	1040	61.39	298.7448	335	67	
13	80	14975.20	1482.00	832	832	832	56.14	244.5501	292	50	
13	90	16847.10	1317.00	657	659	659	50.04	211.5230	251	50	
14	30	5637.90	4011.00	3026	3026	3026	75.44	1273.8890	872	239	
14	40	7517.20	3008.00	2143	2143	2143	71.24	760.1775	607	180	
14	50	9396.50	2406.00	1624	1624	1624	67.50	507.5434	461	153	
14	60	11275.80	2005.00	1291	1291	1291	64.39	388.2127	383	118	
14	70	13155.10	1719.00	1037	1037	1037	60.33	301.4881	331	72	
14	80	15034.40	1504.00	833	833	833	55.39	246.2215	283	51	
14	90	16913.70	1337.00	660	660	660	49.36	213.6696	249	50	
15	30	5606.70	3945.00	3040	3040	3040	77.06	1272.9833	888	244	
15	40	7475.60	2958.00	2167	2167	2167	73.26	762.3422	619	179	
15	50	9344.50	2367.00	1653	1653	1653	69.84	507.7465	474	154	
15	60	11213.40	1972.00	1315	1315	1315	66.68	384.3833	395	97	
15	70	13082.30	1690.00	1052	1052	1052	62.25	298.7269	339	58	
15	80	14951.20	1479.00	839	839	839	56.73	243.6541	294	50	
15	90	16820.10	1315.00	662	662	662	50.34	212.2138	255	50	
16	30	5640.60	3964.00	3004	3004	3004	75.78	1246.3586	872	261	
16	40	7520.80	2973.00	2137	2137	2137	71.88	748.7607	608	186	
16	50	9401.00	2378.00	1620	1620	1620	68.12	505.5431	464	132	
16	60	11281.20	1982.00	1287	1287	1287	64.93	383.5228	387	98	
16	70	13161.40	1698.00	1034	1034	1034	60.90	297.9080	332	72	
16	80	15041.60	1486.00	827	827	827	55.65	245.4414	289	50	
16	90	16921.80	1321.00	652	652	652	49.36	211.1811	251	50	
17	30	5643.60	3985.00	3002	3002	3002	75.33	1259.6347	871	245	
17	40	7524.80	2988.00	2129	2129	2129	71.25	748.7937	605	185	
17	50	9406.00	2391.00	1616	1616	1616	67.59	506.6299	465	156	
17	60	11287.20	1992.00	1284	1284	1284	64.46	385.0314	383	100	
17	70	13168.40	1707.00	1032	1032	1032	60.46	299.7627	331	74	
17	80	15049.60	1494.00	827	827	827	55.35	244.3331	285	50	
17	90	16930.80	1328.00	654	654	654	49.25	212.5634	249	50	
18	30	5619.90	3968.00	3045	3047	3047	76.79	1265.4777	884	266	
18	40	7493.20	2976.00	2181	2181	2181	73.29	759.6552	617	189	
18	50	9366.50	2381.00	1665	1665	1665	69.93	511.0457	473	137	
18	60	11239.80	1984.00	1320	1320	1320	66.53	386.7534	395	82	
18	70	13113.10	1700.00	1057	1057	1057	62.18	301.6314	338	67	
18	80	14986.40	1488.00	842	842	842	56.59	245.4544	296	50	
18	90	16859.70	1322.00	665	665	665	50.30	212.2009	253	50	
19	30	5634.60	4044.00	3054	3054	3054	75.52	1275.4649	874	258	
19	40	7512.80	3033.00	2172	2172	2172	71.61	764.1138	608	198	
19	50	9391.00	2426.00	1658	1658	1658	68.34	515.8671	465	162	
19	60	11269.20	2022.00	1319	1319	1319	65.23	391.5984	388	97	
19	70	13147.40	1733.00	1058	1058	1058	61.05	303.6662	334	59	
19	80	15025.60	1516.00	846	846	846	55.80	248.4199	288	50	
19	90	16903.80	1348.00	668	670	670	49.70	215.9505	250	50	
20	30	5599.80	3875.00	2950	2950	2950	76.13	1239.1777	880	254	
20	40	7466.40	2906.00	2108	2108	2108	72.54	738.9993	614	190	
20	50	9333.00	2325.00	1608	1608	1608	69.16	497.1748	470	148	
20	60	11199.60	1937.00	1279	1279	1279	66.03	373.3064	392	107	
20	70	13066.20	1660.00	1024	1024	1024	61.69	292.8062	338	59	
20	80	14932.80	1453.00	815	815	815	56.09	240.1038	293	50	
20	90	16799.40	1291.00	645	645	645	49.96	207.0667	252	50	


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-100/InitialData.txt <==
#	 M=100	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2999, RULFmin1 = 1354.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.3172, RULFmin2 = 1384.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.2987, RULFmin3 = 1463.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2751, RULFmin4 = 1512.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.2554, RULFmin5 = 1609.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.2665, RULFmin6 = 1670.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.2422, RULFmin7 = 1738.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.2663, RULFmin8 = 1637.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2741, RULFmin9 = 1485.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.2526, RULFmin10 = 1647.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3536, RULFmin11 = 1216.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2618, RULFmin12 = 1616.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.3265, RULFmin13 = 1265.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.2604, RULFmin14 = 1659.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.3437, RULFmin15 = 1260.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3384, RULFmin16 = 1315.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2541, RULFmin17 = 1637.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2671, RULFmin18 = 1610.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.2911, RULFmin19 = 1443.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2996, RULFmin20 = 1405.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2665, RULFmin21 = 1670.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2984, RULFmin22 = 1488.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2489, RULFmin23 = 1788.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3336, RULFmin24 = 1259.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3344, RULFmin25 = 1250.00
FC26: Fmin26 = 76.00, Fmax026 = 508.00, Fnom26 = 381.00, a26 = -0.2831, RULFmin26 = 1526.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2297, RULFmin27 = 1763.00
FC28: Fmin28 = 73.00, Fmax028 = 486.00, Fnom28 = 365.00, a28 = -0.2888, RULFmin28 = 1430.00
FC29: Fmin29 = 74.00, Fmax029 = 496.00, Fnom29 = 372.00, a29 = -0.2500, RULFmin29 = 1688.00
FC30: Fmin30 = 72.00, Fmax030 = 478.00, Fnom30 = 359.00, a30 = -0.3048, RULFmin30 = 1332.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3460, RULFmin31 = 1263.00
FC32: Fmin32 = 78.00, Fmax032 = 518.00, Fnom32 = 389.00, a32 = -0.2866, RULFmin32 = 1535.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.2933, RULFmin33 = 1398.00
FC34: Fmin34 = 72.00, Fmax034 = 480.00, Fnom34 = 360.00, a34 = -0.2526, RULFmin34 = 1615.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2785, RULFmin35 = 1490.00
FC36: Fmin36 = 71.00, Fmax036 = 476.00, Fnom36 = 357.00, a36 = -0.2864, RULFmin36 = 1414.00
FC37: Fmin37 = 78.00, Fmax037 = 517.00, Fnom37 = 388.00, a37 = -0.3094, RULFmin37 = 1419.00
FC38: Fmin38 = 76.00, Fmax038 = 505.00, Fnom38 = 379.00, a38 = -0.2443, RULFmin38 = 1756.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.3062, RULFmin39 = 1450.00
FC40: Fmin40 = 75.00, Fmax040 = 500.00, Fnom40 = 375.00, a40 = -0.3346, RULFmin40 = 1270.00
FC41: Fmin41 = 74.00, Fmax041 = 494.00, Fnom41 = 371.00, a41 = -0.2376, RULFmin41 = 1768.00
FC42: Fmin42 = 73.00, Fmax042 = 487.00, Fnom42 = 365.00, a42 = -0.3323, RULFmin42 = 1246.00
FC43: Fmin43 = 76.00, Fmax043 = 505.00, Fnom43 = 379.00, a43 = -0.2515, RULFmin43 = 1706.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2321, RULFmin44 = 1797.00
FC45: Fmin45 = 75.00, Fmax045 = 498.00, Fnom45 = 374.00, a45 = -0.3061, RULFmin45 = 1382.00
FC46: Fmin46 = 77.00, Fmax046 = 511.00, Fnom46 = 383.00, a46 = -0.2985, RULFmin46 = 1454.00
FC47: Fmin47 = 77.00, Fmax047 = 516.00, Fnom47 = 387.00, a47 = -0.3435, RULFmin47 = 1278.00
FC48: Fmin48 = 79.00, Fmax048 = 525.00, Fnom48 = 394.00, a48 = -0.3402, RULFmin48 = 1311.00
FC49: Fmin49 = 73.00, Fmax049 = 486.00, Fnom49 = 365.00, a49 = -0.2564, RULFmin49 = 1611.00
FC50: Fmin50 = 75.00, Fmax050 = 503.00, Fnom50 = 377.00, a50 = -0.2513, RULFmin50 = 1703.00
FC51: Fmin51 = 72.00, Fmax051 = 477.00, Fnom51 = 358.00, a51 = -0.2881, RULFmin51 = 1406.00
FC52: Fmin52 = 78.00, Fmax052 = 522.00, Fnom52 = 392.00, a52 = -0.2832, RULFmin52 = 1568.00
FC53: Fmin53 = 73.00, Fmax053 = 488.00, Fnom53 = 366.00, a53 = -0.2904, RULFmin53 = 1429.00
FC54: Fmin54 = 76.00, Fmax054 = 504.00, Fnom54 = 378.00, a54 = -0.2493, RULFmin54 = 1717.00
FC55: Fmin55 = 74.00, Fmax055 = 493.00, Fnom55 = 370.00, a55 = -0.3194, RULFmin55 = 1312.00
FC56: Fmin56 = 73.00, Fmax056 = 488.00, Fnom56 = 366.00, a56 = -0.2454, RULFmin56 = 1691.00
FC57: Fmin57 = 73.00, Fmax057 = 484.00, Fnom57 = 363.00, a57 = -0.2725, RULFmin57 = 1508.00
FC58: Fmin58 = 75.00, Fmax058 = 503.00, Fnom58 = 377.00, a58 = -0.2490, RULFmin58 = 1719.00
FC59: Fmin59 = 78.00, Fmax059 = 520.00, Fnom59 = 390.00, a59 = -0.3585, RULFmin59 = 1233.00
FC60: Fmin60 = 72.00, Fmax060 = 477.00, Fnom60 = 358.00, a60 = -0.2399, RULFmin60 = 1688.00
FC61: Fmin61 = 72.00, Fmax061 = 479.00, Fnom61 = 359.00, a61 = -0.2868, RULFmin61 = 1419.00
FC62: Fmin62 = 72.00, Fmax062 = 479.00, Fnom62 = 359.00, a62 = -0.2639, RULFmin62 = 1542.00
FC63: Fmin63 = 73.00, Fmax063 = 489.00, Fnom63 = 367.00, a63 = -0.3407, RULFmin63 = 1221.00
FC64: Fmin64 = 74.00, Fmax064 = 490.00, Fnom64 = 368.00, a64 = -0.2321, RULFmin64 = 1792.00
FC65: Fmin65 = 73.00, Fmax065 = 484.00, Fnom65 = 363.00, a65 = -0.2993, RULFmin65 = 1373.00
FC66: Fmin66 = 74.00, Fmax066 = 496.00, Fnom66 = 372.00, a66 = -0.3339, RULFmin66 = 1264.00
FC67: Fmin67 = 75.00, Fmax067 = 501.00, Fnom67 = 376.00, a67 = -0.3043, RULFmin67 = 1400.00
FC68: Fmin68 = 77.00, Fmax068 = 510.00, Fnom68 = 383.00, a68 = -0.2847, RULFmin68 = 1521.00
FC69: Fmin69 = 71.00, Fmax069 = 476.00, Fnom69 = 357.00, a69 = -0.2830, RULFmin69 = 1431.00
FC70: Fmin70 = 79.00, Fmax070 = 524.00, Fnom70 = 393.00, a70 = -0.2540, RULFmin70 = 1752.00
FC71: Fmin71 = 76.00, Fmax071 = 509.00, Fnom71 = 382.00, a71 = -0.2708, RULFmin71 = 1599.00
FC72: Fmin72 = 78.00, Fmax072 = 522.00, Fnom72 = 392.00, a72 = -0.3039, RULFmin72 = 1461.00
FC73: Fmin73 = 77.00, Fmax073 = 510.00, Fnom73 = 383.00, a73 = -0.3106, RULFmin73 = 1394.00
FC74: Fmin74 = 72.00, Fmax074 = 483.00, Fnom74 = 362.00, a74 = -0.2520, RULFmin74 = 1631.00
FC75: Fmin75 = 73.00, Fmax075 = 486.00, Fnom75 = 365.00, a75 = -0.3374, RULFmin75 = 1224.00
FC76: Fmin76 = 78.00, Fmax076 = 523.00, Fnom76 = 392.00, a76 = -0.3082, RULFmin76 = 1444.00
FC77: Fmin77 = 75.00, Fmax077 = 501.00, Fnom77 = 376.00, a77 = -0.3346, RULFmin77 = 1273.00
FC78: Fmin78 = 75.00, Fmax078 = 503.00, Fnom78 = 377.00, a78 = -0.3265, RULFmin78 = 1311.00
FC79: Fmin79 = 78.00, Fmax079 = 522.00, Fnom79 = 392.00, a79 = -0.2706, RULFmin79 = 1641.00
FC80: Fmin80 = 73.00, Fmax080 = 487.00, Fnom80 = 365.00, a80 = -0.2430, RULFmin80 = 1704.00
FC81: Fmin81 = 73.00, Fmax081 = 489.00, Fnom81 = 367.00, a81 = -0.2796, RULFmin81 = 1488.00
FC82: Fmin82 = 77.00, Fmax082 = 514.00, Fnom82 = 386.00, a82 = -0.2733, RULFmin82 = 1599.00
FC83: Fmin83 = 72.00, Fmax083 = 480.00, Fnom83 = 360.00, a83 = -0.2292, RULFmin83 = 1780.00
FC84: Fmin84 = 72.00, Fmax084 = 483.00, Fnom84 = 362.00, a84 = -0.2291, RULFmin84 = 1794.00
FC85: Fmin85 = 75.00, Fmax085 = 499.00, Fnom85 = 374.00, a85 = -0.2708, RULFmin85 = 1566.00
FC86: Fmin86 = 72.00, Fmax086 = 483.00, Fnom86 = 362.00, a86 = -0.2444, RULFmin86 = 1682.00
FC87: Fmin87 = 74.00, Fmax087 = 491.00, Fnom87 = 368.00, a87 = -0.2892, RULFmin87 = 1442.00
FC88: Fmin88 = 76.00, Fmax088 = 508.00, Fnom88 = 381.00, a88 = -0.2467, RULFmin88 = 1751.00
FC89: Fmin89 = 74.00, Fmax089 = 492.00, Fnom89 = 369.00, a89 = -0.2815, RULFmin89 = 1485.00
FC90: Fmin90 = 75.00, Fmax090 = 497.00, Fnom90 = 373.00, a90 = -0.2541, RULFmin90 = 1661.00
FC91: Fmin91 = 75.00, Fmax091 = 503.00, Fnom91 = 377.00, a91 = -0.2908, RULFmin91 = 1472.00
FC92: Fmin92 = 77.00, Fmax092 = 514.00, Fnom92 = 386.00, a92 = -0.2867, RULFmin92 = 1524.00
FC93: Fmin93 = 72.00, Fmax093 = 478.00, Fnom93 = 359.00, a93 = -0.2968, RULFmin93 = 1368.00
FC94: Fmin94 = 72.00, Fmax094 = 483.00, Fnom94 = 362.00, a94 = -0.3267, RULFmin94 = 1258.00
FC95: Fmin95 = 77.00, Fmax095 = 512.00, Fnom95 = 384.00, a95 = -0.3132, RULFmin95 = 1389.00
FC96: Fmin96 = 74.00, Fmax096 = 490.00, Fnom96 = 368.00, a96 = -0.2574, RULFmin96 = 1616.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2766, RULFmin97 = 1464.00
FC98: Fmin98 = 77.00, Fmax098 = 510.00, Fnom98 = 383.00, a98 = -0.3020, RULFmin98 = 1434.00
FC99: Fmin99 = 77.00, Fmax099 = 515.00, Fnom99 = 386.00, a99 = -0.2666, RULFmin99 = 1643.00
FC100: Fmin100 = 76.00, Fmax0100 = 504.00, Fnom100 = 378.00, a100 = -0.2978, RULFmin100 = 1437.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.3003, RULFmin1 = 1352.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.3048, RULFmin2 = 1365.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2884, RULFmin3 = 1491.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.2988, RULFmin4 = 1369.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.2883, RULFmin5 = 1481.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2616, RULFmin6 = 1548.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2711, RULFmin7 = 1549.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.3315, RULFmin8 = 1279.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.2567, RULFmin9 = 1675.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.3519, RULFmin10 = 1219.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.2657, RULFmin11 = 1660.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2942, RULFmin12 = 1438.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2739, RULFmin13 = 1559.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.3282, RULFmin14 = 1243.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3287, RULFmin15 = 1284.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3016, RULFmin16 = 1356.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.3519, RULFmin17 = 1222.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.2339, RULFmin18 = 1770.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2630, RULFmin19 = 1582.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2735, RULFmin20 = 1481.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2672, RULFmin21 = 1643.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3090, RULFmin22 = 1330.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.3272, RULFmin23 = 1363.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.3403, RULFmin24 = 1284.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.2760, RULFmin25 = 1587.00
FC26: Fmin26 = 74.00, Fmax026 = 490.00, Fnom26 = 368.00, a26 = -0.2830, RULFmin26 = 1470.00
FC27: Fmin27 = 76.00, Fmax027 = 508.00, Fnom27 = 381.00, a27 = -0.2529, RULFmin27 = 1708.00
FC28: Fmin28 = 78.00, Fmax028 = 521.00, Fnom28 = 391.00, a28 = -0.3643, RULFmin28 = 1216.00
FC29: Fmin29 = 72.00, Fmax029 = 480.00, Fnom29 = 360.00, a29 = -0.2859, RULFmin29 = 1427.00
FC30: Fmin30 = 74.00, Fmax030 = 491.00, Fnom30 = 368.00, a30 = -0.2500, RULFmin30 = 1668.00
FC31: Fmin31 = 76.00, Fmax031 = 506.00, Fnom31 = 380.00, a31 = -0.2523, RULFmin31 = 1704.00
FC32: Fmin32 = 79.00, Fmax032 = 524.00, Fnom32 = 393.00, a32 = -0.2840, RULFmin32 = 1567.00
FC33: Fmin33 = 74.00, Fmax033 = 490.00, Fnom33 = 368.00, a33 = -0.2963, RULFmin33 = 1404.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.2441, RULFmin34 = 1696.00
FC35: Fmin35 = 76.00, Fmax035 = 505.00, Fnom35 = 379.00, a35 = -0.2839, RULFmin35 = 1511.00
FC36: Fmin36 = 74.00, Fmax036 = 490.00, Fnom36 = 368.00, a36 = -0.2517, RULFmin36 = 1653.00
FC37: Fmin37 = 75.00, Fmax037 = 503.00, Fnom37 = 377.00, a37 = -0.2983, RULFmin37 = 1435.00
FC38: Fmin38 = 76.00, Fmax038 = 509.00, Fnom38 = 382.00, a38 = -0.3067, RULFmin38 = 1412.00
FC39: Fmin39 = 73.00, Fmax039 = 489.00, Fnom39 = 367.00, a39 = -0.2723, RULFmin39 = 1528.00
FC40: Fmin40 = 75.00, Fmax040 = 501.00, Fnom40 = 376.00, a40 = -0.3267, RULFmin40 = 1304.00
FC41: Fmin41 = 73.00, Fmax041 = 488.00, Fnom41 = 366.00, a41 = -0.2999, RULFmin41 = 1384.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2906, RULFmin42 = 1528.00
FC43: Fmin43 = 79.00, Fmax043 = 525.00, Fnom43 = 394.00, a43 = -0.3022, RULFmin43 = 1476.00
FC44: Fmin44 = 79.00, Fmax044 = 524.00, Fnom44 = 393.00, a44 = -0.2740, RULFmin44 = 1624.00
FC45: Fmin45 = 74.00, Fmax045 = 491.00, Fnom45 = 368.00, a45 = -0.3103, RULFmin45 = 1344.00
FC46: Fmin46 = 77.00, Fmax046 = 514.00, Fnom46 = 386.00, a46 = -0.2931, RULFmin46 = 1491.00
FC47: Fmin47 = 73.00, Fmax047 = 485.00, Fnom47 = 364.00, a47 = -0.2797, RULFmin47 = 1473.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.3043, RULFmin48 = 1357.00
FC49: Fmin49 = 77.00, Fmax049 = 514.00, Fnom49 = 386.00, a49 = -0.2428, RULFmin49 = 1800.00
FC50: Fmin50 = 71.00, Fmax050 = 476.00, Fnom50 = 357.00, a50 = -0.3031, RULFmin50 = 1336.00
FC51: Fmin51 = 76.00, Fmax051 = 505.00, Fnom51 = 379.00, a51 = -0.2719, RULFmin51 = 1578.00
FC52: Fmin52 = 75.00, Fmax052 = 499.00, Fnom52 = 374.00, a52 = -0.2430, RULFmin52 = 1745.00
FC53: Fmin53 = 73.00, Fmax053 = 487.00, Fnom53 = 365.00, a53 = -0.2865, RULFmin53 = 1445.00
FC54: Fmin54 = 78.00, Fmax054 = 523.00, Fnom54 = 392.00, a54 = -0.3132, RULFmin54 = 1421.00
FC55: Fmin55 = 76.00, Fmax055 = 505.00, Fnom55 = 379.00, a55 = -0.2743, RULFmin55 = 1564.00
FC56: Fmin56 = 79.00, Fmax056 = 524.00, Fnom56 = 393.00, a56 = -0.3105, RULFmin56 = 1433.00
FC57: Fmin57 = 75.00, Fmax057 = 498.00, Fnom57 = 374.00, a57 = -0.2442, RULFmin57 = 1732.00
FC58: Fmin58 = 74.00, Fmax058 = 494.00, Fnom58 = 371.00, a58 = -0.2907, RULFmin58 = 1445.00
FC59: Fmin59 = 72.00, Fmax059 = 480.00, Fnom59 = 360.00, a59 = -0.2686, RULFmin59 = 1519.00
FC60: Fmin60 = 78.00, Fmax060 = 520.00, Fnom60 = 390.00, a60 = -0.3432, RULFmin60 = 1288.00
FC61: Fmin61 = 71.00, Fmax061 = 476.00, Fnom61 = 357.00, a61 = -0.2341, RULFmin61 = 1730.00
FC62: Fmin62 = 73.00, Fmax062 = 484.00, Fnom62 = 363.00, a62 = -0.2733, RULFmin62 = 1504.00
FC63: Fmin63 = 78.00, Fmax063 = 520.00, Fnom63 = 390.00, a63 = -0.3371, RULFmin63 = 1311.00
FC64: Fmin64 = 76.00, Fmax064 = 506.00, Fnom64 = 380.00, a64 = -0.3557, RULFmin64 = 1209.00
FC65: Fmin65 = 78.00, Fmax065 = 517.00, Fnom65 = 388.00, a65 = -0.2777, RULFmin65 = 1581.00
FC66: Fmin66 = 71.00, Fmax066 = 476.00, Fnom66 = 357.00, a66 = -0.2274, RULFmin66 = 1781.00
FC67: Fmin67 = 77.00, Fmax067 = 515.00, Fnom67 = 386.00, a67 = -0.2865, RULFmin67 = 1529.00
FC68: Fmin68 = 71.00, Fmax068 = 476.00, Fnom68 = 357.00, a68 = -0.3295, RULFmin68 = 1229.00
FC69: Fmin69 = 79.00, Fmax069 = 525.00, Fnom69 = 394.00, a69 = -0.2906, RULFmin69 = 1535.00
FC70: Fmin70 = 78.00, Fmax070 = 517.00, Fnom70 = 388.00, a70 = -0.3552, RULFmin70 = 1236.00
FC71: Fmin71 = 75.00, Fmax071 = 502.00, Fnom71 = 377.00, a71 = -0.3435, RULFmin71 = 1243.00
FC72: Fmin72 = 73.00, Fmax072 = 484.00, Fnom72 = 363.00, a72 = -0.2882, RULFmin72 = 1426.00
FC73: Fmin73 = 77.00, Fmax073 = 512.00, Fnom73 = 384.00, a73 = -0.3566, RULFmin73 = 1220.00
FC74: Fmin74 = 76.00, Fmax074 = 504.00, Fnom74 = 378.00, a74 = -0.2592, RULFmin74 = 1651.00
FC75: Fmin75 = 76.00, Fmax075 = 505.00, Fnom75 = 379.00, a75 = -0.2713, RULFmin75 = 1581.00
FC76: Fmin76 = 77.00, Fmax076 = 514.00, Fnom76 = 386.00, a76 = -0.2523, RULFmin76 = 1732.00
FC77: Fmin77 = 72.00, Fmax077 = 478.00, Fnom77 = 359.00, a77 = -0.2955, RULFmin77 = 1374.00
FC78: Fmin78 = 71.00, Fmax078 = 476.00, Fnom78 = 357.00, a78 = -0.2606, RULFmin78 = 1554.00
FC79: Fmin79 = 72.00, Fmax079 = 479.00, Fnom79 = 359.00, a79 = -0.2511, RULFmin79 = 1621.00
FC80: Fmin80 = 75.00, Fmax080 = 502.00, Fnom80 = 377.00, a80 = -0.3419, RULFmin80 = 1249.00
FC81: Fmin81 = 78.00, Fmax081 = 517.00, Fnom81 = 388.00, a81 = -0.3560, RULFmin81 = 1233.00
FC82: Fmin82 = 76.00, Fmax082 = 505.00, Fnom82 = 379.00, a82 = -0.2775, RULFmin82 = 1546.00
FC83: Fmin83 = 79.00, Fmax083 = 525.00, Fnom83 = 394.00, a83 = -0.3091, RULFmin83 = 1443.00
FC84: Fmin84 = 72.00, Fmax084 = 482.00, Fnom84 = 362.00, a84 = -0.3312, RULFmin84 = 1238.00
FC85: Fmin85 = 76.00, Fmax085 = 507.00, Fnom85 = 380.00, a85 = -0.3533, RULFmin85 = 1220.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.2925, RULFmin86 = 1395.00
FC87: Fmin87 = 77.00, Fmax087 = 514.00, Fnom87 = 386.00, a87 = -0.2752, RULFmin87 = 1588.00
FC88: Fmin88 = 72.00, Fmax088 = 479.00, Fnom88 = 359.00, a88 = -0.3019, RULFmin88 = 1348.00
FC89: Fmin89 = 79.00, Fmax089 = 524.00, Fnom89 = 393.00, a89 = -0.2689, RULFmin89 = 1655.00
FC90: Fmin90 = 74.00, Fmax090 = 491.00, Fnom90 = 368.00, a90 = -0.3110, RULFmin90 = 1341.00
FC91: Fmin91 = 74.00, Fmax091 = 490.00, Fnom91 = 368.00, a91 = -0.3294, RULFmin91 = 1263.00
FC92: Fmin92 = 72.00, Fmax092 = 478.00, Fnom92 = 359.00, a92 = -0.2550, RULFmin92 = 1592.00
FC93: Fmin93 = 76.00, Fmax093 = 508.00, Fnom93 = 381.00, a93 = -0.2714, RULFmin93 = 1592.00
FC94: Fmin94 = 79.00, Fmax094 = 525.00, Fnom94 = 394.00, a94 = -0.3034, RULFmin94 = 1470.00
FC95: Fmin95 = 75.00, Fmax095 = 503.00, Fnom95 = 377.00, a95 = -0.3220, RULFmin95 = 1329.00
FC96: Fmin96 = 76.00, Fmax096 = 506.00, Fnom96 = 380.00, a96 = -0.2476, RULFmin96 = 1737.00
FC97: Fmin97 = 77.00, Fmax097 = 512.00, Fnom97 = 384.00, a97 = -0.3431, RULFmin97 = 1268.00
FC98: Fmin98 = 75.00, Fmax098 = 498.00, Fnom98 = 374.00, a98 = -0.2713, RULFmin98 = 1559.00
FC99: Fmin99 = 74.00, Fmax099 = 490.00, Fnom99 = 368.00, a99 = -0.2934, RULFmin99 = 1418.00
FC100: Fmin100 = 74.00, Fmax0100 = 495.00, Fnom100 = 371.00, a100 = -0.2727, RULFmin100 = 1544.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2795, RULFmin1 = 1510.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.2386, RULFmin2 = 1748.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2707, RULFmin3 = 1496.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3467, RULFmin4 = 1223.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.3344, RULFmin5 = 1247.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.3417, RULFmin6 = 1282.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2862, RULFmin7 = 1506.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.3192, RULFmin8 = 1275.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.2959, RULFmin9 = 1406.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.2455, RULFmin10 = 1682.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.2827, RULFmin11 = 1553.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.3220, RULFmin12 = 1261.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3204, RULFmin13 = 1342.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.3228, RULFmin14 = 1270.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.3408, RULFmin15 = 1200.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.2580, RULFmin16 = 1713.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3091, RULFmin17 = 1346.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.2954, RULFmin18 = 1486.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2969, RULFmin19 = 1364.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2509, RULFmin20 = 1694.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.2959, RULFmin21 = 1379.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3634, RULFmin22 = 1208.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.2580, RULFmin23 = 1678.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.2312, RULFmin24 = 1799.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3167, RULFmin25 = 1386.00
FC26: Fmin26 = 79.00, Fmax026 = 525.00, Fnom26 = 394.00, a26 = -0.2592, RULFmin26 = 1721.00
FC27: Fmin27 = 73.00, Fmax027 = 485.00, Fnom27 = 364.00, a27 = -0.3079, RULFmin27 = 1338.00
FC28: Fmin28 = 73.00, Fmax028 = 489.00, Fnom28 = 367.00, a28 = -0.2466, RULFmin28 = 1687.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.3041, RULFmin29 = 1332.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2996, RULFmin30 = 1382.00
FC31: Fmin31 = 78.00, Fmax031 = 518.00, Fnom31 = 389.00, a31 = -0.2959, RULFmin31 = 1487.00
FC32: Fmin32 = 75.00, Fmax032 = 500.00, Fnom32 = 375.00, a32 = -0.2719, RULFmin32 = 1563.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.2785, RULFmin33 = 1551.00
FC34: Fmin34 = 73.00, Fmax034 = 486.00, Fnom34 = 365.00, a34 = -0.3286, RULFmin34 = 1257.00
FC35: Fmin35 = 75.00, Fmax035 = 498.00, Fnom35 = 374.00, a35 = -0.3079, RULFmin35 = 1374.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2363, RULFmin36 = 1786.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3042, RULFmin37 = 1338.00
FC38: Fmin38 = 73.00, Fmax038 = 489.00, Fnom38 = 367.00, a38 = -0.2773, RULFmin38 = 1500.00
FC39: Fmin39 = 77.00, Fmax039 = 511.00, Fnom39 = 383.00, a39 = -0.2512, RULFmin39 = 1728.00
FC40: Fmin40 = 76.00, Fmax040 = 504.00, Fnom40 = 378.00, a40 = -0.3362, RULFmin40 = 1273.00
FC41: Fmin41 = 78.00, Fmax041 = 517.00, Fnom41 = 388.00, a41 = -0.3207, RULFmin41 = 1369.00
FC42: Fmin42 = 72.00, Fmax042 = 482.00, Fnom42 = 362.00, a42 = -0.2950, RULFmin42 = 1390.00
FC43: Fmin43 = 72.00, Fmax043 = 478.00, Fnom43 = 359.00, a43 = -0.2486, RULFmin43 = 1633.00
FC44: Fmin44 = 78.00, Fmax044 = 523.00, Fnom44 = 392.00, a44 = -0.2557, RULFmin44 = 1740.00
FC45: Fmin45 = 77.00, Fmax045 = 513.00, Fnom45 = 385.00, a45 = -0.2603, RULFmin45 = 1675.00
FC46: Fmin46 = 77.00, Fmax046 = 512.00, Fnom46 = 384.00, a46 = -0.3351, RULFmin46 = 1298.00
FC47: Fmin47 = 74.00, Fmax047 = 494.00, Fnom47 = 371.00, a47 = -0.3423, RULFmin47 = 1227.00
FC48: Fmin48 = 74.00, Fmax048 = 494.00, Fnom48 = 371.00, a48 = -0.2400, RULFmin48 = 1750.00
FC49: Fmin49 = 72.00, Fmax049 = 477.00, Fnom49 = 358.00, a49 = -0.2522, RULFmin49 = 1606.00
FC50: Fmin50 = 73.00, Fmax050 = 488.00, Fnom50 = 366.00, a50 = -0.2683, RULFmin50 = 1547.00
FC51: Fmin51 = 77.00, Fmax051 = 516.00, Fnom51 = 387.00, a51 = -0.2607, RULFmin51 = 1684.00
FC52: Fmin52 = 76.00, Fmax052 = 507.00, Fnom52 = 380.00, a52 = -0.2466, RULFmin52 = 1748.00
FC53: Fmin53 = 76.00, Fmax053 = 506.00, Fnom53 = 380.00, a53 = -0.2693, RULFmin53 = 1597.00
FC54: Fmin54 = 73.00, Fmax054 = 487.00, Fnom54 = 365.00, a54 = -0.2708, RULFmin54 = 1529.00
FC55: Fmin55 = 76.00, Fmax055 = 504.00, Fnom55 = 378.00, a55 = -0.2680, RULFmin55 = 1597.00
FC56: Fmin56 = 75.00, Fmax056 = 502.00, Fnom56 = 377.00, a56 = -0.2411, RULFmin56 = 1771.00
FC57: Fmin57 = 72.00, Fmax057 = 477.00, Fnom57 = 358.00, a57 = -0.2324, RULFmin57 = 1743.00
FC58: Fmin58 = 74.00, Fmax058 = 496.00, Fnom58 = 372.00, a58 = -0.2456, RULFmin58 = 1718.00
FC59: Fmin59 = 77.00, Fmax059 = 514.00, Fnom59 = 386.00, a59 = -0.2455, RULFmin59 = 1780.00
FC60: Fmin60 = 71.00, Fmax060 = 476.00, Fnom60 = 357.00, a60 = -0.3169, RULFmin60 = 1278.00
FC61: Fmin61 = 77.00, Fmax061 = 512.00, Fnom61 = 384.00, a61 = -0.2908, RULFmin61 = 1496.00
FC62: Fmin62 = 74.00, Fmax062 = 492.00, Fnom62 = 369.00, a62 = -0.2772, RULFmin62 = 1508.00
FC63: Fmin63 = 76.00, Fmax063 = 505.00, Fnom63 = 379.00, a63 = -0.2391, RULFmin63 = 1794.00
FC64: Fmin64 = 76.00, Fmax064 = 507.00, Fnom64 = 380.00, a64 = -0.3547, RULFmin64 = 1215.00
FC65: Fmin65 = 76.00, Fmax065 = 508.00, Fnom65 = 381.00, a65 = -0.3283, RULFmin65 = 1316.00
FC66: Fmin66 = 72.00, Fmax066 = 477.00, Fnom66 = 358.00, a66 = -0.2746, RULFmin66 = 1475.00
FC67: Fmin67 = 73.00, Fmax067 = 489.00, Fnom67 = 367.00, a67 = -0.2911, RULFmin67 = 1429.00
FC68: Fmin68 = 77.00, Fmax068 = 510.00, Fnom68 = 383.00, a68 = -0.2906, RULFmin68 = 1490.00
FC69: Fmin69 = 77.00, Fmax069 = 512.00, Fnom69 = 384.00, a69 = -0.3486, RULFmin69 = 1248.00
FC70: Fmin70 = 75.00, Fmax070 = 502.00, Fnom70 = 377.00, a70 = -0.3270, RULFmin70 = 1306.00
FC71: Fmin71 = 73.00, Fmax071 = 488.00, Fnom71 = 366.00, a71 = -0.2864, RULFmin71 = 1449.00
FC72: Fmin72 = 78.00, Fmax072 = 520.00, Fnom72 = 390.00, a72 = -0.3328, RULFmin72 = 1328.00
FC73: Fmin73 = 79.00, Fmax073 = 524.00, Fnom73 = 393.00, a73 = -0.3447, RULFmin73 = 1291.00
FC74: Fmin74 = 78.00, Fmax074 = 519.00, Fnom74 = 389.00, a74 = -0.3624, RULFmin74 = 1217.00
FC75: Fmin75 = 78.00, Fmax075 = 517.00, Fnom75 = 388.00, a75 = -0.3487, RULFmin75 = 1259.00
FC76: Fmin76 = 72.00, Fmax076 = 477.00, Fnom76 = 358.00, a76 = -0.2250, RULFmin76 = 1800.00
FC77: Fmin77 = 77.00, Fmax077 = 513.00, Fnom77 = 385.00, a77 = -0.3032, RULFmin77 = 1438.00
FC78: Fmin78 = 72.00, Fmax078 = 481.00, Fnom78 = 361.00, a78 = -0.2576, RULFmin78 = 1588.00
FC79: Fmin79 = 78.00, Fmax079 = 517.00, Fnom79 = 388.00, a79 = -0.3382, RULFmin79 = 1298.00
FC80: Fmin80 = 76.00, Fmax080 = 505.00, Fnom80 = 379.00, a80 = -0.3150, RULFmin80 = 1362.00
FC81: Fmin81 = 74.00, Fmax081 = 496.00, Fnom81 = 372.00, a81 = -0.2791, RULFmin81 = 1512.00
FC82: Fmin82 = 78.00, Fmax082 = 519.00, Fnom82 = 389.00, a82 = -0.3508, RULFmin82 = 1257.00
FC83: Fmin83 = 77.00, Fmax083 = 512.00, Fnom83 = 384.00, a83 = -0.3021, RULFmin83 = 1440.00
FC84: Fmin84 = 77.00, Fmax084 = 514.00, Fnom84 = 386.00, a84 = -0.2761, RULFmin84 = 1583.00
FC85: Fmin85 = 74.00, Fmax085 = 493.00, Fnom85 = 370.00, a85 = -0.2439, RULFmin85 = 1718.00
FC86: Fmin86 = 77.00, Fmax086 = 516.00, Fnom86 = 387.00, a86 = -0.2527, RULFmin86 = 1737.00
FC87: Fmin87 = 77.00, Fmax087 = 512.00, Fnom87 = 384.00, a87 = -0.2559, RULFmin87 = 1700.00
FC88: Fmin88 = 73.00, Fmax088 = 485.00, Fnom88 = 364.00, a88 = -0.2356, RULFmin88 = 1749.00
FC89: Fmin89 = 73.00, Fmax089 = 485.00, Fnom89 = 364.00, a89 = -0.2723, RULFmin89 = 1513.00
FC90: Fmin90 = 76.00, Fmax090 = 506.00, Fnom90 = 380.00, a90 = -0.2579, RULFmin90 = 1667.00
FC91: Fmin91 = 76.00, Fmax091 = 507.00, Fnom91 = 380.00, a91 = -0.3090, RULFmin91 = 1395.00
FC92: Fmin92 = 76.00, Fmax092 = 509.00, Fnom92 = 382.00, a92 = -0.3001, RULFmin92 = 1443.00
FC93: Fmin93 = 78.00, Fmax093 = 519.00, Fnom93 = 389.00, a93 = -0.2558, RULFmin93 = 1724.00
FC94: Fmin94 = 78.00, Fmax094 = 519.00, Fnom94 = 389.00, a94 = -0.2888, RULFmin94 = 1527.00
FC95: Fmin95 = 78.00, Fmax095 = 523.00, Fnom95 = 392.00, a95 = -0.3460, RULFmin95 = 1286.00
FC96: Fmin96 = 77.00, Fmax096 = 515.00, Fnom96 = 386.00, a96 = -0.2687, RULFmin96 = 1630.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2313, RULFmin97 = 1751.00
FC98: Fmin98 = 77.00, Fmax098 = 512.00, Fnom98 = 384.00, a98 = -0.3059, RULFmin98 = 1422.00
FC99: Fmin99 = 79.00, Fmax099 = 524.00, Fnom99 = 393.00, a99 = -0.2723, RULFmin99 = 1634.00
FC100: Fmin100 = 72.00, Fmax0100 = 480.00, Fnom100 = 360.00, a100 = -0.2677, RULFmin100 = 1524.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2923, RULFmin1 = 1454.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2626, RULFmin2 = 1649.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2863, RULFmin3 = 1481.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.3455, RULFmin4 = 1207.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2806, RULFmin5 = 1454.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3485, RULFmin6 = 1231.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.3249, RULFmin7 = 1305.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2517, RULFmin8 = 1617.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2707, RULFmin9 = 1496.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.3058, RULFmin10 = 1321.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2747, RULFmin11 = 1511.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2855, RULFmin12 = 1478.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2822, RULFmin13 = 1492.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.2471, RULFmin14 = 1696.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.3411, RULFmin15 = 1237.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2339, RULFmin16 = 1744.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2404, RULFmin17 = 1685.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.2396, RULFmin18 = 1761.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.3264, RULFmin19 = 1290.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.3477, RULFmin20 = 1280.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.2499, RULFmin21 = 1717.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.2513, RULFmin22 = 1703.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2521, RULFmin23 = 1761.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.2536, RULFmin24 = 1613.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2806, RULFmin25 = 1579.00
FC26: Fmin26 = 77.00, Fmax026 = 514.00, Fnom26 = 386.00, a26 = -0.2463, RULFmin26 = 1774.00
FC27: Fmin27 = 77.00, Fmax027 = 510.00, Fnom27 = 383.00, a27 = -0.3543, RULFmin27 = 1222.00
FC28: Fmin28 = 74.00, Fmax028 = 494.00, Fnom28 = 371.00, a28 = -0.2366, RULFmin28 = 1775.00
FC29: Fmin29 = 76.00, Fmax029 = 504.00, Fnom29 = 378.00, a29 = -0.2728, RULFmin29 = 1569.00
FC30: Fmin30 = 76.00, Fmax030 = 504.00, Fnom30 = 378.00, a30 = -0.3290, RULFmin30 = 1301.00
FC31: Fmin31 = 72.00, Fmax031 = 483.00, Fnom31 = 362.00, a31 = -0.2683, RULFmin31 = 1532.00
FC32: Fmin32 = 76.00, Fmax032 = 505.00, Fnom32 = 379.00, a32 = -0.2603, RULFmin32 = 1648.00
FC33: Fmin33 = 74.00, Fmax033 = 493.00, Fnom33 = 370.00, a33 = -0.2766, RULFmin33 = 1515.00
FC34: Fmin34 = 75.00, Fmax034 = 500.00, Fnom34 = 375.00, a34 = -0.2397, RULFmin34 = 1773.00
FC35: Fmin35 = 77.00, Fmax035 = 512.00, Fnom35 = 384.00, a35 = -0.2577, RULFmin35 = 1688.00
FC36: Fmin36 = 77.00, Fmax036 = 512.00, Fnom36 = 384.00, a36 = -0.2743, RULFmin36 = 1586.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.2870, RULFmin37 = 1554.00
FC38: Fmin38 = 76.00, Fmax038 = 507.00, Fnom38 = 380.00, a38 = -0.3305, RULFmin38 = 1304.00
FC39: Fmin39 = 74.00, Fmax039 = 491.00, Fnom39 = 368.00, a39 = -0.3225, RULFmin39 = 1293.00
FC40: Fmin40 = 74.00, Fmax040 = 496.00, Fnom40 = 372.00, a40 = -0.2448, RULFmin40 = 1724.00
FC41: Fmin41 = 76.00, Fmax041 = 505.00, Fnom41 = 379.00, a41 = -0.3185, RULFmin41 = 1347.00
FC42: Fmin42 = 75.00, Fmax042 = 501.00, Fnom42 = 376.00, a42 = -0.2478, RULFmin42 = 1719.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2945, RULFmin43 = 1375.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2444, RULFmin44 = 1706.00
FC45: Fmin45 = 76.00, Fmax045 = 507.00, Fnom45 = 380.00, a45 = -0.3003, RULFmin45 = 1435.00
FC46: Fmin46 = 74.00, Fmax046 = 494.00, Fnom46 = 371.00, a46 = -0.2523, RULFmin46 = 1665.00
FC47: Fmin47 = 79.00, Fmax047 = 524.00, Fnom47 = 393.00, a47 = -0.2521, RULFmin47 = 1765.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.3543, RULFmin48 = 1242.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2670, RULFmin49 = 1543.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.2625, RULFmin50 = 1566.00
FC51: Fmin51 = 77.00, Fmax051 = 513.00, Fnom51 = 385.00, a51 = -0.2791, RULFmin51 = 1562.00
FC52: Fmin52 = 76.00, Fmax052 = 509.00, Fnom52 = 382.00, a52 = -0.3280, RULFmin52 = 1320.00
FC53: Fmin53 = 78.00, Fmax053 = 523.00, Fnom53 = 392.00, a53 = -0.2802, RULFmin53 = 1588.00
FC54: Fmin54 = 77.00, Fmax054 = 515.00, Fnom54 = 386.00, a54 = -0.2760, RULFmin54 = 1587.00
FC55: Fmin55 = 75.00, Fmax055 = 503.00, Fnom55 = 377.00, a55 = -0.3555, RULFmin55 = 1204.00
FC56: Fmin56 = 73.00, Fmax056 = 486.00, Fnom56 = 365.00, a56 = -0.2374, RULFmin56 = 1740.00
FC57: Fmin57 = 78.00, Fmax057 = 522.00, Fnom57 = 392.00, a57 = -0.3054, RULFmin57 = 1454.00
FC58: Fmin58 = 74.00, Fmax058 = 495.00, Fnom58 = 371.00, a58 = -0.3182, RULFmin58 = 1323.00
FC59: Fmin59 = 74.00, Fmax059 = 493.00, Fnom59 = 370.00, a59 = -0.3010, RULFmin59 = 1392.00
FC60: Fmin60 = 78.00, Fmax060 = 520.00, Fnom60 = 390.00, a60 = -0.3162, RULFmin60 = 1398.00
FC61: Fmin61 = 74.00, Fmax061 = 495.00, Fnom61 = 371.00, a61 = -0.2414, RULFmin61 = 1744.00
FC62: Fmin62 = 75.00, Fmax062 = 503.00, Fnom62 = 377.00, a62 = -0.2382, RULFmin62 = 1797.00
FC63: Fmin63 = 73.00, Fmax063 = 485.00, Fnom63 = 364.00, a63 = -0.2409, RULFmin63 = 1710.00
FC64: Fmin64 = 74.00, Fmax064 = 490.00, Fnom64 = 368.00, a64 = -0.2451, RULFmin64 = 1697.00
FC65: Fmin65 = 77.00, Fmax065 = 516.00, Fnom65 = 387.00, a65 = -0.2754, RULFmin65 = 1594.00
FC66: Fmin66 = 78.00, Fmax066 = 518.00, Fnom66 = 389.00, a66 = -0.3105, RULFmin66 = 1417.00
FC67: Fmin67 = 77.00, Fmax067 = 513.00, Fnom67 = 385.00, a67 = -0.2533, RULFmin67 = 1721.00
FC68: Fmin68 = 73.00, Fmax068 = 487.00, Fnom68 = 365.00, a68 = -0.3270, RULFmin68 = 1266.00
FC69: Fmin69 = 75.00, Fmax069 = 502.00, Fnom69 = 377.00, a69 = -0.2513, RULFmin69 = 1699.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3454, RULFmin70 = 1268.00
FC71: Fmin71 = 78.00, Fmax071 = 520.00, Fnom71 = 390.00, a71 = -0.2848, RULFmin71 = 1552.00
FC72: Fmin72 = 73.00, Fmax072 = 488.00, Fnom72 = 366.00, a72 = -0.3302, RULFmin72 = 1257.00
FC73: Fmin73 = 78.00, Fmax073 = 517.00, Fnom73 = 388.00, a73 = -0.2552, RULFmin73 = 1720.00
FC74: Fmin74 = 74.00, Fmax074 = 490.00, Fnom74 = 368.00, a74 = -0.3077, RULFmin74 = 1352.00
FC75: Fmin75 = 76.00, Fmax075 = 508.00, Fnom75 = 381.00, a75 = -0.2753, RULFmin75 = 1569.00
FC76: Fmin76 = 74.00, Fmax076 = 496.00, Fnom76 = 372.00, a76 = -0.2456, RULFmin76 = 1718.00
FC77: Fmin77 = 75.00, Fmax077 = 503.00, Fnom77 = 377.00, a77 = -0.2605, RULFmin77 = 1643.00
FC78: Fmin78 = 76.00, Fmax078 = 507.00, Fnom78 = 380.00, a78 = -0.2873, RULFmin78 = 1500.00
FC79: Fmin79 = 79.00, Fmax079 = 525.00, Fnom79 = 394.00, a79 = -0.3304, RULFmin79 = 1350.00
FC80: Fmin80 = 73.00, Fmax080 = 489.00, Fnom80 = 367.00, a80 = -0.2421, RULFmin80 = 1718.00
FC81: Fmin81 = 72.00, Fmax081 = 478.00, Fnom81 = 359.00, a81 = -0.2340, RULFmin81 = 1735.00
FC82: Fmin82 = 77.00, Fmax082 = 516.00, Fnom82 = 387.00, a82 = -0.3400, RULFmin82 = 1291.00
FC83: Fmin83 = 74.00, Fmax083 = 496.00, Fnom83 = 372.00, a83 = -0.2548, RULFmin83 = 1656.00
FC84: Fmin84 = 78.00, Fmax084 = 520.00, Fnom84 = 390.00, a84 = -0.2582, RULFmin84 = 1712.00
FC85: Fmin85 = 79.00, Fmax085 = 525.00, Fnom85 = 394.00, a85 = -0.3072, RULFmin85 = 1452.00
FC86: Fmin86 = 78.00, Fmax086 = 517.00, Fnom86 = 388.00, a86 = -0.3313, RULFmin86 = 1325.00
FC87: Fmin87 = 77.00, Fmax087 = 513.00, Fnom87 = 385.00, a87 = -0.2948, RULFmin87 = 1479.00
FC88: Fmin88 = 76.00, Fmax088 = 505.00, Fnom88 = 379.00, a88 = -0.2552, RULFmin88 = 1681.00
FC89: Fmin89 = 72.00, Fmax089 = 481.00, Fnom89 = 361.00, a89 = -0.2572, RULFmin89 = 1590.00
FC90: Fmin90 = 73.00, Fmax090 = 486.00, Fnom90 = 365.00, a90 = -0.3134, RULFmin90 = 1318.00
FC91: Fmin91 = 78.00, Fmax091 = 519.00, Fnom91 = 389.00, a91 = -0.3400, RULFmin91 = 1297.00
FC92: Fmin92 = 75.00, Fmax092 = 498.00, Fnom92 = 374.00, a92 = -0.3406, RULFmin92 = 1242.00
FC93: Fmin93 = 78.00, Fmax093 = 523.00, Fnom93 = 392.00, a93 = -0.2523, RULFmin93 = 1764.00
FC94: Fmin94 = 71.00, Fmax094 = 476.00, Fnom94 = 357.00, a94 = -0.2722, RULFmin94 = 1488.00
FC95: Fmin95 = 73.00, Fmax095 = 484.00, Fnom95 = 363.00, a95 = -0.2900, RULFmin95 = 1417.00
FC96: Fmin96 = 71.00, Fmax096 = 476.00, Fnom96 = 357.00, a96 = -0.2824, RULFmin96 = 1434.00
FC97: Fmin97 = 73.00, Fmax097 = 487.00, Fnom97 = 365.00, a97 = -0.2708, RULFmin97 = 1529.00
FC98: Fmin98 = 77.00, Fmax098 = 514.00, Fnom98 = 386.00, a98 = -0.2637, RULFmin98 = 1657.00
FC99: Fmin99 = 76.00, Fmax099 = 506.00, Fnom99 = 380.00, a99 = -0.2446, RULFmin99 = 1758.00
FC100: Fmin100 = 76.00, Fmax0100 = 504.00, Fnom100 = 378.00, a100 = -0.2890, RULFmin100 = 1481.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2858, RULFmin1 = 1515.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.2790, RULFmin2 = 1545.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.3391, RULFmin3 = 1221.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.3097, RULFmin4 = 1440.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.2484, RULFmin5 = 1715.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.3132, RULFmin6 = 1290.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.2887, RULFmin7 = 1517.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.2963, RULFmin8 = 1495.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.3356, RULFmin9 = 1323.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.3220, RULFmin10 = 1351.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2589, RULFmin11 = 1638.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2506, RULFmin12 = 1616.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3612, RULFmin13 = 1210.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.3385, RULFmin14 = 1294.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.3176, RULFmin15 = 1275.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2862, RULFmin16 = 1492.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2588, RULFmin17 = 1673.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.3285, RULFmin18 = 1251.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.2386, RULFmin19 = 1748.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2668, RULFmin20 = 1552.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.3270, RULFmin21 = 1257.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.3024, RULFmin22 = 1359.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3205, RULFmin23 = 1320.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.2289, RULFmin24 = 1800.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2462, RULFmin25 = 1698.00
FC26: Fmin26 = 72.00, Fmax026 = 479.00, Fnom26 = 359.00, a26 = -0.2602, RULFmin26 = 1564.00
FC27: Fmin27 = 75.00, Fmax027 = 499.00, Fnom27 = 374.00, a27 = -0.2576, RULFmin27 = 1646.00
FC28: Fmin28 = 75.00, Fmax028 = 499.00, Fnom28 = 374.00, a28 = -0.3167, RULFmin28 = 1339.00
FC29: Fmin29 = 73.00, Fmax029 = 484.00, Fnom29 = 363.00, a29 = -0.2590, RULFmin29 = 1587.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2377, RULFmin30 = 1742.00
FC31: Fmin31 = 76.00, Fmax031 = 508.00, Fnom31 = 381.00, a31 = -0.3006, RULFmin31 = 1437.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.3395, RULFmin32 = 1243.00
FC33: Fmin33 = 73.00, Fmax033 = 485.00, Fnom33 = 364.00, a33 = -0.2885, RULFmin33 = 1428.00
FC34: Fmin34 = 78.00, Fmax034 = 518.00, Fnom34 = 389.00, a34 = -0.2529, RULFmin34 = 1740.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.2389, RULFmin35 = 1800.00
FC36: Fmin36 = 75.00, Fmax036 = 500.00, Fnom36 = 375.00, a36 = -0.2690, RULFmin36 = 1580.00
FC37: Fmin37 = 73.00, Fmax037 = 486.00, Fnom37 = 365.00, a37 = -0.2838, RULFmin37 = 1455.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2926, RULFmin38 = 1398.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2898, RULFmin39 = 1532.00
FC40: Fmin40 = 71.00, Fmax040 = 475.00, Fnom40 = 356.00, a40 = -0.3115, RULFmin40 = 1297.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2564, RULFmin41 = 1646.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3145, RULFmin42 = 1345.00
FC43: Fmin43 = 71.00, Fmax043 = 475.00, Fnom43 = 356.00, a43 = -0.2368, RULFmin43 = 1706.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.2888, RULFmin44 = 1444.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.2519, RULFmin45 = 1695.00
FC46: Fmin46 = 75.00, Fmax046 = 500.00, Fnom46 = 375.00, a46 = -0.3475, RULFmin46 = 1223.00
FC47: Fmin47 = 76.00, Fmax047 = 505.00, Fnom47 = 379.00, a47 = -0.3060, RULFmin47 = 1402.00
FC48: Fmin48 = 77.00, Fmax048 = 514.00, Fnom48 = 386.00, a48 = -0.3251, RULFmin48 = 1344.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2421, RULFmin49 = 1685.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.3213, RULFmin50 = 1279.00
FC51: Fmin51 = 72.00, Fmax051 = 480.00, Fnom51 = 360.00, a51 = -0.2429, RULFmin51 = 1680.00
FC52: Fmin52 = 72.00, Fmax052 = 479.00, Fnom52 = 359.00, a52 = -0.2641, RULFmin52 = 1541.00
FC53: Fmin53 = 78.00, Fmax053 = 520.00, Fnom53 = 390.00, a53 = -0.2700, RULFmin53 = 1637.00
FC54: Fmin54 = 78.00, Fmax054 = 518.00, Fnom54 = 389.00, a54 = -0.3254, RULFmin54 = 1352.00
FC55: Fmin55 = 75.00, Fmax055 = 502.00, Fnom55 = 377.00, a55 = -0.2860, RULFmin55 = 1493.00
FC56: Fmin56 = 76.00, Fmax056 = 509.00, Fnom56 = 382.00, a56 = -0.2499, RULFmin56 = 1733.00
FC57: Fmin57 = 75.00, Fmax057 = 499.00, Fnom57 = 374.00, a57 = -0.2469, RULFmin57 = 1717.00
FC58: Fmin58 = 73.00, Fmax058 = 489.00, Fnom58 = 367.00, a58 = -0.3043, RULFmin58 = 1367.00
FC59: Fmin59 = 78.00, Fmax059 = 520.00, Fnom59 = 390.00, a59 = -0.3055, RULFmin59 = 1447.00
FC60: Fmin60 = 75.00, Fmax060 = 502.00, Fnom60 = 377.00, a60 = -0.2893, RULFmin60 = 1476.00
FC61: Fmin61 = 77.00, Fmax061 = 511.00, Fnom61 = 383.00, a61 = -0.2661, RULFmin61 = 1631.00
FC62: Fmin62 = 76.00, Fmax062 = 505.00, Fnom62 = 379.00, a62 = -0.3300, RULFmin62 = 1300.00
FC63: Fmin63 = 73.00, Fmax063 = 485.00, Fnom63 = 364.00, a63 = -0.2346, RULFmin63 = 1756.00
FC64: Fmin64 = 74.00, Fmax064 = 491.00, Fnom64 = 368.00, a64 = -0.2795, RULFmin64 = 1492.00
FC65: Fmin65 = 77.00, Fmax065 = 512.00, Fnom65 = 384.00, a65 = -0.3171, RULFmin65 = 1372.00
FC66: Fmin66 = 78.00, Fmax066 = 522.00, Fnom66 = 392.00, a66 = -0.3282, RULFmin66 = 1353.00
FC67: Fmin67 = 75.00, Fmax067 = 502.00, Fnom67 = 377.00, a67 = -0.2384, RULFmin67 = 1791.00
FC68: Fmin68 = 74.00, Fmax068 = 496.00, Fnom68 = 372.00, a68 = -0.3085, RULFmin68 = 1368.00
FC69: Fmin69 = 73.00, Fmax069 = 484.00, Fnom69 = 363.00, a69 = -0.3166, RULFmin69 = 1298.00
FC70: Fmin70 = 76.00, Fmax070 = 506.00, Fnom70 = 380.00, a70 = -0.2861, RULFmin70 = 1503.00
FC71: Fmin71 = 75.00, Fmax071 = 501.00, Fnom71 = 376.00, a71 = -0.2880, RULFmin71 = 1479.00
FC72: Fmin72 = 75.00, Fmax072 = 502.00, Fnom72 = 377.00, a72 = -0.2574, RULFmin72 = 1659.00
FC73: Fmin73 = 72.00, Fmax073 = 479.00, Fnom73 = 359.00, a73 = -0.3180, RULFmin73 = 1280.00
FC74: Fmin74 = 77.00, Fmax074 = 510.00, Fnom74 = 383.00, a74 = -0.2490, RULFmin74 = 1739.00
FC75: Fmin75 = 76.00, Fmax075 = 509.00, Fnom75 = 382.00, a75 = -0.2550, RULFmin75 = 1698.00
FC76: Fmin76 = 76.00, Fmax076 = 504.00, Fnom76 = 378.00, a76 = -0.3494, RULFmin76 = 1225.00
FC77: Fmin77 = 77.00, Fmax077 = 513.00, Fnom77 = 385.00, a77 = -0.3372, RULFmin77 = 1293.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2825, RULFmin78 = 1515.00
FC79: Fmin79 = 73.00, Fmax079 = 487.00, Fnom79 = 365.00, a79 = -0.2702, RULFmin79 = 1532.00
FC80: Fmin80 = 71.00, Fmax080 = 476.00, Fnom80 = 357.00, a80 = -0.2325, RULFmin80 = 1742.00
FC81: Fmin81 = 76.00, Fmax081 = 504.00, Fnom81 = 378.00, a81 = -0.2716, RULFmin81 = 1576.00
FC82: Fmin82 = 74.00, Fmax082 = 494.00, Fnom82 = 371.00, a82 = -0.2745, RULFmin82 = 1530.00
FC83: Fmin83 = 77.00, Fmax083 = 515.00, Fnom83 = 386.00, a83 = -0.2760, RULFmin83 = 1587.00
FC84: Fmin84 = 73.00, Fmax084 = 487.00, Fnom84 = 365.00, a84 = -0.3020, RULFmin84 = 1371.00
FC85: Fmin85 = 72.00, Fmax085 = 478.00, Fnom85 = 359.00, a85 = -0.2961, RULFmin85 = 1371.00
FC86: Fmin86 = 77.00, Fmax086 = 512.00, Fnom86 = 384.00, a86 = -0.2806, RULFmin86 = 1550.00
FC87: Fmin87 = 74.00, Fmax087 = 491.00, Fnom87 = 368.00, a87 = -0.2359, RULFmin87 = 1768.00
FC88: Fmin88 = 79.00, Fmax088 = 525.00, Fnom88 = 394.00, a88 = -0.2685, RULFmin88 = 1661.00
FC89: Fmin89 = 77.00, Fmax089 = 511.00, Fnom89 = 383.00, a89 = -0.3475, RULFmin89 = 1249.00
FC90: Fmin90 = 72.00, Fmax090 = 481.00, Fnom90 = 361.00, a90 = -0.2529, RULFmin90 = 1617.00
FC91: Fmin91 = 77.00, Fmax091 = 514.00, Fnom91 = 386.00, a91 = -0.3455, RULFmin91 = 1265.00
FC92: Fmin92 = 74.00, Fmax092 = 491.00, Fnom92 = 368.00, a92 = -0.2629, RULFmin92 = 1586.00
FC93: Fmin93 = 77.00, Fmax093 = 512.00, Fnom93 = 384.00, a93 = -0.2866, RULFmin93 = 1518.00
FC94: Fmin94 = 72.00, Fmax094 = 479.00, Fnom94 = 359.00, a94 = -0.2376, RULFmin94 = 1713.00
FC95: Fmin95 = 74.00, Fmax095 = 493.00, Fnom95 = 370.00, a95 = -0.3248, RULFmin95 = 1290.00
FC96: Fmin96 = 78.00, Fmax096 = 517.00, Fnom96 = 388.00, a96 = -0.2976, RULFmin96 = 1475.00
FC97: Fmin97 = 73.00, Fmax097 = 489.00, Fnom97 = 367.00, a97 = -0.2730, RULFmin97 = 1524.00
FC98: Fmin98 = 73.00, Fmax098 = 486.00, Fnom98 = 365.00, a98 = -0.2485, RULFmin98 = 1662.00
FC99: Fmin99 = 77.00, Fmax099 = 510.00, Fnom99 = 383.00, a99 = -0.2908, RULFmin99 = 1489.00
FC100: Fmin100 = 73.00, Fmax0100 = 487.00, Fnom100 = 365.00, a100 = -0.3347, RULFmin100 = 1237.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2999, RULFmin1 = 1384.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.2610, RULFmin2 = 1701.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.3023, RULFmin3 = 1429.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3403, RULFmin4 = 1240.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.2901, RULFmin5 = 1482.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2519, RULFmin6 = 1608.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.3341, RULFmin7 = 1248.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.2767, RULFmin8 = 1496.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2695, RULFmin9 = 1529.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.2881, RULFmin10 = 1517.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.2478, RULFmin11 = 1723.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.2477, RULFmin12 = 1716.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.2275, RULFmin13 = 1785.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.2843, RULFmin14 = 1495.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.3264, RULFmin15 = 1253.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2978, RULFmin16 = 1434.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.3194, RULFmin17 = 1368.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2590, RULFmin18 = 1660.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.2931, RULFmin19 = 1426.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.3226, RULFmin20 = 1364.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.3281, RULFmin21 = 1271.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.2633, RULFmin22 = 1633.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.2432, RULFmin23 = 1665.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3370, RULFmin24 = 1276.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2694, RULFmin25 = 1574.00
FC26: Fmin26 = 73.00, Fmax026 = 486.00, Fnom26 = 365.00, a26 = -0.3291, RULFmin26 = 1255.00
FC27: Fmin27 = 74.00, Fmax027 = 494.00, Fnom27 = 371.00, a27 = -0.3376, RULFmin27 = 1244.00
FC28: Fmin28 = 71.00, Fmax028 = 475.00, Fnom28 = 356.00, a28 = -0.3093, RULFmin28 = 1306.00
FC29: Fmin29 = 72.00, Fmax029 = 481.00, Fnom29 = 361.00, a29 = -0.2277, RULFmin29 = 1796.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3203, RULFmin30 = 1305.00
FC31: Fmin31 = 71.00, Fmax031 = 476.00, Fnom31 = 357.00, a31 = -0.2387, RULFmin31 = 1697.00
FC32: Fmin32 = 72.00, Fmax032 = 482.00, Fnom32 = 362.00, a32 = -0.2330, RULFmin32 = 1760.00
FC33: Fmin33 = 73.00, Fmax033 = 484.00, Fnom33 = 363.00, a33 = -0.2322, RULFmin33 = 1770.00
FC34: Fmin34 = 76.00, Fmax034 = 505.00, Fnom34 = 379.00, a34 = -0.2567, RULFmin34 = 1671.00
FC35: Fmin35 = 71.00, Fmax035 = 476.00, Fnom35 = 357.00, a35 = -0.3144, RULFmin35 = 1288.00
FC36: Fmin36 = 73.00, Fmax036 = 484.00, Fnom36 = 363.00, a36 = -0.2991, RULFmin36 = 1374.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.3413, RULFmin37 = 1213.00
FC38: Fmin38 = 74.00, Fmax038 = 494.00, Fnom38 = 371.00, a38 = -0.2939, RULFmin38 = 1429.00
FC39: Fmin39 = 72.00, Fmax039 = 480.00, Fnom39 = 360.00, a39 = -0.2536, RULFmin39 = 1609.00
FC40: Fmin40 = 74.00, Fmax040 = 495.00, Fnom40 = 371.00, a40 = -0.2584, RULFmin40 = 1629.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2765, RULFmin41 = 1537.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3021, RULFmin42 = 1400.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2288, RULFmin43 = 1770.00
FC44: Fmin44 = 74.00, Fmax044 = 490.00, Fnom44 = 368.00, a44 = -0.2921, RULFmin44 = 1424.00
FC45: Fmin45 = 72.00, Fmax045 = 481.00, Fnom45 = 361.00, a45 = -0.2639, RULFmin45 = 1550.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2796, RULFmin46 = 1531.00
FC47: Fmin47 = 78.00, Fmax047 = 519.00, Fnom47 = 389.00, a47 = -0.3536, RULFmin47 = 1247.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2583, RULFmin48 = 1599.00
FC49: Fmin49 = 76.00, Fmax049 = 509.00, Fnom49 = 382.00, a49 = -0.3217, RULFmin49 = 1346.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3394, RULFmin50 = 1270.00
FC51: Fmin51 = 79.00, Fmax051 = 525.00, Fnom51 = 394.00, a51 = -0.3108, RULFmin51 = 1435.00
FC52: Fmin52 = 77.00, Fmax052 = 512.00, Fnom52 = 384.00, a52 = -0.2512, RULFmin52 = 1732.00
FC53: Fmin53 = 75.00, Fmax053 = 498.00, Fnom53 = 374.00, a53 = -0.3289, RULFmin53 = 1286.00
FC54: Fmin54 = 73.00, Fmax054 = 489.00, Fnom54 = 367.00, a54 = -0.2508, RULFmin54 = 1659.00
FC55: Fmin55 = 77.00, Fmax055 = 513.00, Fnom55 = 385.00, a55 = -0.2754, RULFmin55 = 1583.00
FC56: Fmin56 = 78.00, Fmax056 = 517.00, Fnom56 = 388.00, a56 = -0.2875, RULFmin56 = 1527.00
FC57: Fmin57 = 78.00, Fmax057 = 522.00, Fnom57 = 392.00, a57 = -0.3296, RULFmin57 = 1347.00
FC58: Fmin58 = 76.00, Fmax058 = 509.00, Fnom58 = 382.00, a58 = -0.2525, RULFmin58 = 1715.00
FC59: Fmin59 = 74.00, Fmax059 = 494.00, Fnom59 = 371.00, a59 = -0.2421, RULFmin59 = 1735.00
FC60: Fmin60 = 74.00, Fmax060 = 490.00, Fnom60 = 368.00, a60 = -0.3034, RULFmin60 = 1371.00
FC61: Fmin61 = 75.00, Fmax061 = 498.00, Fnom61 = 374.00, a61 = -0.2431, RULFmin61 = 1740.00
FC62: Fmin62 = 75.00, Fmax062 = 501.00, Fnom62 = 376.00, a62 = -0.3441, RULFmin62 = 1238.00
FC63: Fmin63 = 72.00, Fmax063 = 481.00, Fnom63 = 361.00, a63 = -0.3246, RULFmin63 = 1260.00
FC64: Fmin64 = 72.00, Fmax064 = 479.00, Fnom64 = 359.00, a64 = -0.2750, RULFmin64 = 1480.00
FC65: Fmin65 = 75.00, Fmax065 = 503.00, Fnom65 = 377.00, a65 = -0.2705, RULFmin65 = 1582.00
FC66: Fmin66 = 77.00, Fmax066 = 516.00, Fnom66 = 387.00, a66 = -0.3081, RULFmin66 = 1425.00
FC67: Fmin67 = 75.00, Fmax067 = 498.00, Fnom67 = 374.00, a67 = -0.2891, RULFmin67 = 1463.00
FC68: Fmin68 = 72.00, Fmax068 = 477.00, Fnom68 = 358.00, a68 = -0.2889, RULFmin68 = 1402.00
FC69: Fmin69 = 74.00, Fmax069 = 491.00, Fnom69 = 368.00, a69 = -0.2718, RULFmin69 = 1534.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3510, RULFmin70 = 1248.00
FC71: Fmin71 = 72.00, Fmax071 = 482.00, Fnom71 = 362.00, a71 = -0.2454, RULFmin71 = 1671.00
FC72: Fmin72 = 74.00, Fmax072 = 490.00, Fnom72 = 368.00, a72 = -0.2779, RULFmin72 = 1497.00
FC73: Fmin73 = 72.00, Fmax073 = 481.00, Fnom73 = 361.00, a73 = -0.2622, RULFmin73 = 1560.00
FC74: Fmin74 = 72.00, Fmax074 = 481.00, Fnom74 = 361.00, a74 = -0.2940, RULFmin74 = 1391.00
FC75: Fmin75 = 78.00, Fmax075 = 518.00, Fnom75 = 389.00, a75 = -0.3163, RULFmin75 = 1391.00
FC76: Fmin76 = 78.00, Fmax076 = 518.00, Fnom76 = 389.00, a76 = -0.2730, RULFmin76 = 1612.00
FC77: Fmin77 = 76.00, Fmax077 = 505.00, Fnom77 = 379.00, a77 = -0.3190, RULFmin77 = 1345.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2717, RULFmin78 = 1575.00
FC79: Fmin79 = 75.00, Fmax079 = 501.00, Fnom79 = 376.00, a79 = -0.2944, RULFmin79 = 1447.00
FC80: Fmin80 = 74.00, Fmax080 = 490.00, Fnom80 = 368.00, a80 = -0.2679, RULFmin80 = 1553.00
FC81: Fmin81 = 75.00, Fmax081 = 497.00, Fnom81 = 373.00, a81 = -0.2654, RULFmin81 = 1590.00
FC82: Fmin82 = 73.00, Fmax082 = 485.00, Fnom82 = 364.00, a82 = -0.2572, RULFmin82 = 1602.00
FC83: Fmin83 = 76.00, Fmax083 = 506.00, Fnom83 = 380.00, a83 = -0.2446, RULFmin83 = 1758.00
FC84: Fmin84 = 73.00, Fmax084 = 489.00, Fnom84 = 367.00, a84 = -0.3235, RULFmin84 = 1286.00
FC85: Fmin85 = 75.00, Fmax085 = 500.00, Fnom85 = 375.00, a85 = -0.3344, RULFmin85 = 1271.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.3203, RULFmin86 = 1274.00
FC87: Fmin87 = 75.00, Fmax087 = 498.00, Fnom87 = 374.00, a87 = -0.2427, RULFmin87 = 1743.00
FC88: Fmin88 = 75.00, Fmax088 = 501.00, Fnom88 = 376.00, a88 = -0.2748, RULFmin88 = 1550.00
FC89: Fmin89 = 77.00, Fmax089 = 511.00, Fnom89 = 383.00, a89 = -0.2840, RULFmin89 = 1528.00
FC90: Fmin90 = 74.00, Fmax090 = 491.00, Fnom90 = 368.00, a90 = -0.3333, RULFmin90 = 1251.00
FC91: Fmin91 = 72.00, Fmax091 = 480.00, Fnom91 = 360.00, a91 = -0.2845, RULFmin91 = 1434.00
FC92: Fmin92 = 74.00, Fmax092 = 492.00, Fnom92 = 369.00, a92 = -0.3368, RULFmin92 = 1241.00
FC93: Fmin93 = 73.00, Fmax093 = 488.00, Fnom93 = 366.00, a93 = -0.3178, RULFmin93 = 1306.00
FC94: Fmin94 = 73.00, Fmax094 = 484.00, Fnom94 = 363.00, a94 = -0.2526, RULFmin94 = 1627.00
FC95: Fmin95 = 76.00, Fmax095 = 505.00, Fnom95 = 379.00, a95 = -0.2515, RULFmin95 = 1706.00
FC96: Fmin96 = 75.00, Fmax096 = 502.00, Fnom96 = 377.00, a96 = -0.2509, RULFmin96 = 1702.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2567, RULFmin97 = 1578.00
FC98: Fmin98 = 77.00, Fmax098 = 513.00, Fnom98 = 385.00, a98 = -0.2657, RULFmin98 = 1641.00
FC99: Fmin99 = 75.00, Fmax099 = 500.00, Fnom99 = 375.00, a99 = -0.2394, RULFmin99 = 1775.00
FC100: Fmin100 = 71.00, Fmax0100 = 476.00, Fnom100 = 357.00, a100 = -0.2480, RULFmin100 = 1633.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.3482, RULFmin1 = 1212.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2416, RULFmin2 = 1780.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2519, RULFmin3 = 1743.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.3374, RULFmin4 = 1313.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.3320, RULFmin5 = 1289.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.3103, RULFmin6 = 1376.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.2930, RULFmin7 = 1522.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2559, RULFmin8 = 1641.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2694, RULFmin9 = 1507.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.3331, RULFmin10 = 1267.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.2611, RULFmin11 = 1666.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3276, RULFmin12 = 1288.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.2466, RULFmin13 = 1780.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.2797, RULFmin14 = 1473.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.2566, RULFmin15 = 1590.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.3122, RULFmin16 = 1422.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2542, RULFmin17 = 1715.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.3117, RULFmin18 = 1418.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2552, RULFmin19 = 1744.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.2531, RULFmin20 = 1624.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2754, RULFmin21 = 1474.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2821, RULFmin22 = 1496.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.2745, RULFmin23 = 1574.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2649, RULFmin24 = 1657.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.3184, RULFmin25 = 1291.00
FC26: Fmin26 = 75.00, Fmax026 = 503.00, Fnom26 = 377.00, a26 = -0.2886, RULFmin26 = 1483.00
FC27: Fmin27 = 78.00, Fmax027 = 520.00, Fnom27 = 390.00, a27 = -0.2976, RULFmin27 = 1485.00
FC28: Fmin28 = 77.00, Fmax028 = 515.00, Fnom28 = 386.00, a28 = -0.3527, RULFmin28 = 1242.00
FC29: Fmin29 = 72.00, Fmax029 = 479.00, Fnom29 = 359.00, a29 = -0.3015, RULFmin29 = 1350.00
FC30: Fmin30 = 73.00, Fmax030 = 488.00, Fnom30 = 366.00, a30 = -0.2815, RULFmin30 = 1474.00
FC31: Fmin31 = 72.00, Fmax031 = 480.00, Fnom31 = 360.00, a31 = -0.2944, RULFmin31 = 1386.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2273, RULFmin32 = 1782.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2599, RULFmin33 = 1670.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2456, RULFmin34 = 1694.00
FC35: Fmin35 = 78.00, Fmax035 = 522.00, Fnom35 = 392.00, a35 = -0.3394, RULFmin35 = 1308.00
FC36: Fmin36 = 74.00, Fmax036 = 491.00, Fnom36 = 368.00, a36 = -0.3131, RULFmin36 = 1332.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2669, RULFmin37 = 1551.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.3089, RULFmin38 = 1324.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.3157, RULFmin39 = 1286.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2586, RULFmin40 = 1570.00
FC41: Fmin41 = 78.00, Fmax041 = 518.00, Fnom41 = 389.00, a41 = -0.2881, RULFmin41 = 1527.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.2557, RULFmin42 = 1678.00
FC43: Fmin43 = 72.00, Fmax043 = 477.00, Fnom43 = 358.00, a43 = -0.2355, RULFmin43 = 1720.00
FC44: Fmin44 = 72.00, Fmax044 = 477.00, Fnom44 = 358.00, a44 = -0.2263, RULFmin44 = 1790.00
FC45: Fmin45 = 72.00, Fmax045 = 482.00, Fnom45 = 362.00, a45 = -0.3272, RULFmin45 = 1253.00
FC46: Fmin46 = 74.00, Fmax046 = 496.00, Fnom46 = 372.00, a46 = -0.3078, RULFmin46 = 1371.00
FC47: Fmin47 = 78.00, Fmax047 = 522.00, Fnom47 = 392.00, a47 = -0.3575, RULFmin47 = 1242.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.3275, RULFmin48 = 1255.00
FC49: Fmin49 = 78.00, Fmax049 = 520.00, Fnom49 = 390.00, a49 = -0.2900, RULFmin49 = 1524.00
FC50: Fmin50 = 78.00, Fmax050 = 520.00, Fnom50 = 390.00, a50 = -0.2893, RULFmin50 = 1528.00
FC51: Fmin51 = 78.00, Fmax051 = 523.00, Fnom51 = 392.00, a51 = -0.2916, RULFmin51 = 1526.00
FC52: Fmin52 = 74.00, Fmax052 = 496.00, Fnom52 = 372.00, a52 = -0.2726, RULFmin52 = 1548.00
FC53: Fmin53 = 75.00, Fmax053 = 501.00, Fnom53 = 376.00, a53 = -0.2952, RULFmin53 = 1443.00
FC54: Fmin54 = 79.00, Fmax054 = 525.00, Fnom54 = 394.00, a54 = -0.2810, RULFmin54 = 1587.00
FC55: Fmin55 = 77.00, Fmax055 = 515.00, Fnom55 = 386.00, a55 = -0.3167, RULFmin55 = 1383.00
FC56: Fmin56 = 75.00, Fmax056 = 501.00, Fnom56 = 376.00, a56 = -0.2684, RULFmin56 = 1587.00
FC57: Fmin57 = 73.00, Fmax057 = 488.00, Fnom57 = 366.00, a57 = -0.2459, RULFmin57 = 1688.00
FC58: Fmin58 = 72.00, Fmax058 = 477.00, Fnom58 = 358.00, a58 = -0.2695, RULFmin58 = 1503.00
FC59: Fmin59 = 73.00, Fmax059 = 489.00, Fnom59 = 367.00, a59 = -0.2584, RULFmin59 = 1610.00
FC60: Fmin60 = 75.00, Fmax060 = 500.00, Fnom60 = 375.00, a60 = -0.3403, RULFmin60 = 1249.00
FC61: Fmin61 = 75.00, Fmax061 = 497.00, Fnom61 = 373.00, a61 = -0.2817, RULFmin61 = 1498.00
FC62: Fmin62 = 73.00, Fmax062 = 485.00, Fnom62 = 364.00, a62 = -0.2307, RULFmin62 = 1786.00
FC63: Fmin63 = 78.00, Fmax063 = 522.00, Fnom63 = 392.00, a63 = -0.3077, RULFmin63 = 1443.00
FC64: Fmin64 = 74.00, Fmax064 = 494.00, Fnom64 = 371.00, a64 = -0.2706, RULFmin64 = 1552.00
FC65: Fmin65 = 79.00, Fmax065 = 525.00, Fnom65 = 394.00, a65 = -0.2489, RULFmin65 = 1792.00
FC66: Fmin66 = 77.00, Fmax066 = 515.00, Fnom66 = 386.00, a66 = -0.2736, RULFmin66 = 1601.00
FC67: Fmin67 = 79.00, Fmax067 = 525.00, Fnom67 = 394.00, a67 = -0.3152, RULFmin67 = 1415.00
FC68: Fmin68 = 78.00, Fmax068 = 519.00, Fnom68 = 389.00, a68 = -0.2450, RULFmin68 = 1800.00
FC69: Fmin69 = 75.00, Fmax069 = 502.00, Fnom69 = 377.00, a69 = -0.3444, RULFmin69 = 1240.00
FC70: Fmin70 = 75.00, Fmax070 = 502.00, Fnom70 = 377.00, a70 = -0.3041, RULFmin70 = 1404.00
FC71: Fmin71 = 73.00, Fmax071 = 488.00, Fnom71 = 366.00, a71 = -0.2478, RULFmin71 = 1675.00
FC72: Fmin72 = 75.00, Fmax072 = 503.00, Fnom72 = 377.00, a72 = -0.3147, RULFmin72 = 1360.00
FC73: Fmin73 = 77.00, Fmax073 = 512.00, Fnom73 = 384.00, a73 = -0.3328, RULFmin73 = 1307.00
FC74: Fmin74 = 74.00, Fmax074 = 495.00, Fnom74 = 371.00, a74 = -0.2764, RULFmin74 = 1523.00
FC75: Fmin75 = 72.00, Fmax075 = 478.00, Fnom75 = 359.00, a75 = -0.2347, RULFmin75 = 1730.00
FC76: Fmin76 = 79.00, Fmax076 = 524.00, Fnom76 = 393.00, a76 = -0.3050, RULFmin76 = 1459.00
FC77: Fmin77 = 74.00, Fmax077 = 490.00, Fnom77 = 368.00, a77 = -0.2324, RULFmin77 = 1790.00
FC78: Fmin78 = 76.00, Fmax078 = 504.00, Fnom78 = 378.00, a78 = -0.2993, RULFmin78 = 1430.00
FC79: Fmin79 = 78.00, Fmax079 = 521.00, Fnom79 = 391.00, a79 = -0.2783, RULFmin79 = 1592.00
FC80: Fmin80 = 75.00, Fmax080 = 502.00, Fnom80 = 377.00, a80 = -0.3087, RULFmin80 = 1383.00
FC81: Fmin81 = 77.00, Fmax081 = 514.00, Fnom81 = 386.00, a81 = -0.2769, RULFmin81 = 1578.00
FC82: Fmin82 = 74.00, Fmax082 = 496.00, Fnom82 = 372.00, a82 = -0.2506, RULFmin82 = 1684.00
FC83: Fmin83 = 76.00, Fmax083 = 506.00, Fnom83 = 380.00, a83 = -0.2907, RULFmin83 = 1479.00
FC84: Fmin84 = 75.00, Fmax084 = 500.00, Fnom84 = 375.00, a84 = -0.2396, RULFmin84 = 1774.00
FC85: Fmin85 = 73.00, Fmax085 = 484.00, Fnom85 = 363.00, a85 = -0.2539, RULFmin85 = 1619.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.2963, RULFmin86 = 1377.00
FC87: Fmin87 = 78.00, Fmax087 = 519.00, Fnom87 = 389.00, a87 = -0.3012, RULFmin87 = 1464.00
FC88: Fmin88 = 78.00, Fmax088 = 521.00, Fnom88 = 391.00, a88 = -0.2643, RULFmin88 = 1676.00
FC89: Fmin89 = 77.00, Fmax089 = 514.00, Fnom89 = 386.00, a89 = -0.3588, RULFmin89 = 1218.00
FC90: Fmin90 = 77.00, Fmax090 = 513.00, Fnom90 = 385.00, a90 = -0.3494, RULFmin90 = 1248.00
FC91: Fmin91 = 74.00, Fmax091 = 490.00, Fnom91 = 368.00, a91 = -0.3355, RULFmin91 = 1240.00
FC92: Fmin92 = 78.00, Fmax092 = 521.00, Fnom92 = 391.00, a92 = -0.2758, RULFmin92 = 1606.00
FC93: Fmin93 = 72.00, Fmax093 = 481.00, Fnom93 = 361.00, a93 = -0.2344, RULFmin93 = 1745.00
FC94: Fmin94 = 74.00, Fmax094 = 490.00, Fnom94 = 368.00, a94 = -0.2997, RULFmin94 = 1388.00
FC95: Fmin95 = 72.00, Fmax095 = 477.00, Fnom95 = 358.00, a95 = -0.2757, RULFmin95 = 1469.00
FC96: Fmin96 = 74.00, Fmax096 = 491.00, Fnom96 = 368.00, a96 = -0.2710, RULFmin96 = 1539.00
FC97: Fmin97 = 78.00, Fmax097 = 519.00, Fnom97 = 389.00, a97 = -0.3494, RULFmin97 = 1262.00
FC98: Fmin98 = 77.00, Fmax098 = 514.00, Fnom98 = 386.00, a98 = -0.2499, RULFmin98 = 1749.00
FC99: Fmin99 = 75.00, Fmax099 = 498.00, Fnom99 = 374.00, a99 = -0.2757, RULFmin99 = 1534.00
FC100: Fmin100 = 76.00, Fmax0100 = 509.00, Fnom100 = 382.00, a100 = -0.3222, RULFmin100 = 1344.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.2681, RULFmin1 = 1559.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3384, RULFmin2 = 1306.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.2889, RULFmin3 = 1447.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.2984, RULFmin4 = 1364.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2743, RULFmin5 = 1524.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.3004, RULFmin6 = 1405.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.2918, RULFmin7 = 1494.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2910, RULFmin8 = 1450.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.3052, RULFmin9 = 1432.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.2620, RULFmin10 = 1603.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2492, RULFmin11 = 1657.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.2488, RULFmin12 = 1720.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2660, RULFmin13 = 1564.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.3136, RULFmin14 = 1365.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.3282, RULFmin15 = 1356.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3224, RULFmin16 = 1340.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.2940, RULFmin17 = 1490.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.2561, RULFmin18 = 1687.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.2496, RULFmin19 = 1707.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.3248, RULFmin20 = 1364.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.3191, RULFmin21 = 1382.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.3150, RULFmin22 = 1343.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.2751, RULFmin23 = 1585.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.2922, RULFmin24 = 1523.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3432, RULFmin25 = 1218.00
FC26: Fmin26 = 74.00, Fmax026 = 496.00, Fnom26 = 372.00, a26 = -0.2939, RULFmin26 = 1436.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.3166, RULFmin27 = 1333.00
FC28: Fmin28 = 77.00, Fmax028 = 511.00, Fnom28 = 383.00, a28 = -0.2565, RULFmin28 = 1692.00
FC29: Fmin29 = 71.00, Fmax029 = 476.00, Fnom29 = 357.00, a29 = -0.2635, RULFmin29 = 1537.00
FC30: Fmin30 = 75.00, Fmax030 = 499.00, Fnom30 = 374.00, a30 = -0.2482, RULFmin30 = 1708.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.3136, RULFmin31 = 1349.00
FC32: Fmin32 = 75.00, Fmax032 = 499.00, Fnom32 = 374.00, a32 = -0.3050, RULFmin32 = 1390.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.2609, RULFmin33 = 1675.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2525, RULFmin34 = 1679.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.2643, RULFmin35 = 1676.00
FC36: Fmin36 = 77.00, Fmax036 = 514.00, Fnom36 = 386.00, a36 = -0.2977, RULFmin36 = 1468.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3251, RULFmin37 = 1252.00
FC38: Fmin38 = 76.00, Fmax038 = 508.00, Fnom38 = 381.00, a38 = -0.2602, RULFmin38 = 1660.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.2512, RULFmin39 = 1644.00
FC40: Fmin40 = 76.00, Fmax040 = 506.00, Fnom40 = 380.00, a40 = -0.3280, RULFmin40 = 1311.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2378, RULFmin41 = 1787.00
FC42: Fmin42 = 73.00, Fmax042 = 485.00, Fnom42 = 364.00, a42 = -0.2614, RULFmin42 = 1576.00
FC43: Fmin43 = 73.00, Fmax043 = 487.00, Fnom43 = 365.00, a43 = -0.2521, RULFmin43 = 1642.00
FC44: Fmin44 = 75.00, Fmax044 = 497.00, Fnom44 = 373.00, a44 = -0.2855, RULFmin44 = 1478.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.2821, RULFmin45 = 1496.00
FC46: Fmin46 = 78.00, Fmax046 = 520.00, Fnom46 = 390.00, a46 = -0.3364, RULFmin46 = 1314.00
FC47: Fmin47 = 75.00, Fmax047 = 499.00, Fnom47 = 374.00, a47 = -0.2867, RULFmin47 = 1479.00
FC48: Fmin48 = 71.00, Fmax048 = 476.00, Fnom48 = 357.00, a48 = -0.2389, RULFmin48 = 1695.00
FC49: Fmin49 = 76.00, Fmax049 = 505.00, Fnom49 = 379.00, a49 = -0.2418, RULFmin49 = 1774.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3328, RULFmin50 = 1295.00
FC51: Fmin51 = 71.00, Fmax051 = 476.00, Fnom51 = 357.00, a51 = -0.2801, RULFmin51 = 1446.00
FC52: Fmin52 = 73.00, Fmax052 = 487.00, Fnom52 = 365.00, a52 = -0.2797, RULFmin52 = 1480.00
FC53: Fmin53 = 73.00, Fmax053 = 484.00, Fnom53 = 363.00, a53 = -0.2786, RULFmin53 = 1475.00
FC54: Fmin54 = 72.00, Fmax054 = 479.00, Fnom54 = 359.00, a54 = -0.2710, RULFmin54 = 1502.00
FC55: Fmin55 = 75.00, Fmax055 = 500.00, Fnom55 = 375.00, a55 = -0.2570, RULFmin55 = 1654.00
FC56: Fmin56 = 78.00, Fmax056 = 518.00, Fnom56 = 389.00, a56 = -0.3318, RULFmin56 = 1326.00
FC57: Fmin57 = 71.00, Fmax057 = 476.00, Fnom57 = 357.00, a57 = -0.2263, RULFmin57 = 1790.00
FC58: Fmin58 = 76.00, Fmax058 = 509.00, Fnom58 = 382.00, a58 = -0.3138, RULFmin58 = 1380.00
FC59: Fmin59 = 73.00, Fmax059 = 488.00, Fnom59 = 366.00, a59 = -0.2366, RULFmin59 = 1754.00
FC60: Fmin60 = 73.00, Fmax060 = 484.00, Fnom60 = 363.00, a60 = -0.2315, RULFmin60 = 1775.00
FC61: Fmin61 = 77.00, Fmax061 = 516.00, Fnom61 = 387.00, a61 = -0.2648, RULFmin61 = 1658.00
FC62: Fmin62 = 75.00, Fmax062 = 500.00, Fnom62 = 375.00, a62 = -0.2643, RULFmin62 = 1608.00
FC63: Fmin63 = 76.00, Fmax063 = 506.00, Fnom63 = 380.00, a63 = -0.3448, RULFmin63 = 1247.00
FC64: Fmin64 = 78.00, Fmax064 = 521.00, Fnom64 = 391.00, a64 = -0.2774, RULFmin64 = 1597.00
FC65: Fmin65 = 72.00, Fmax065 = 480.00, Fnom65 = 360.00, a65 = -0.3045, RULFmin65 = 1340.00
FC66: Fmin66 = 71.00, Fmax066 = 475.00, Fnom66 = 356.00, a66 = -0.2988, RULFmin66 = 1352.00
FC67: Fmin67 = 75.00, Fmax067 = 500.00, Fnom67 = 375.00, a67 = -0.2548, RULFmin67 = 1668.00
FC68: Fmin68 = 79.00, Fmax068 = 525.00, Fnom68 = 394.00, a68 = -0.3301, RULFmin68 = 1351.00
FC69: Fmin69 = 73.00, Fmax069 = 489.00, Fnom69 = 367.00, a69 = -0.2733, RULFmin69 = 1522.00
FC70: Fmin70 = 76.00, Fmax070 = 507.00, Fnom70 = 380.00, a70 = -0.2647, RULFmin70 = 1628.00
FC71: Fmin71 = 75.00, Fmax071 = 502.00, Fnom71 = 377.00, a71 = -0.2804, RULFmin71 = 1523.00
FC72: Fmin72 = 75.00, Fmax072 = 498.00, Fnom72 = 374.00, a72 = -0.3188, RULFmin72 = 1327.00
FC73: Fmin73 = 76.00, Fmax073 = 506.00, Fnom73 = 380.00, a73 = -0.2622, RULFmin73 = 1640.00
FC74: Fmin74 = 73.00, Fmax074 = 487.00, Fnom74 = 365.00, a74 = -0.3160, RULFmin74 = 1310.00
FC75: Fmin75 = 75.00, Fmax075 = 498.00, Fnom75 = 374.00, a75 = -0.3015, RULFmin75 = 1403.00
FC76: Fmin76 = 75.00, Fmax076 = 502.00, Fnom76 = 377.00, a76 = -0.3285, RULFmin76 = 1300.00
FC77: Fmin77 = 78.00, Fmax077 = 520.00, Fnom77 = 390.00, a77 = -0.2539, RULFmin77 = 1741.00
FC78: Fmin78 = 75.00, Fmax078 = 503.00, Fnom78 = 377.00, a78 = -0.2954, RULFmin78 = 1449.00
FC79: Fmin79 = 74.00, Fmax079 = 490.00, Fnom79 = 368.00, a79 = -0.2698, RULFmin79 = 1542.00
FC80: Fmin80 = 78.00, Fmax080 = 518.00, Fnom80 = 389.00, a80 = -0.2535, RULFmin80 = 1736.00
FC81: Fmin81 = 71.00, Fmax081 = 475.00, Fnom81 = 356.00, a81 = -0.2806, RULFmin81 = 1440.00
FC82: Fmin82 = 74.00, Fmax082 = 496.00, Fnom82 = 372.00, a82 = -0.2547, RULFmin82 = 1657.00
FC83: Fmin83 = 77.00, Fmax083 = 514.00, Fnom83 = 386.00, a83 = -0.2884, RULFmin83 = 1515.00
FC84: Fmin84 = 76.00, Fmax084 = 508.00, Fnom84 = 381.00, a84 = -0.2720, RULFmin84 = 1588.00
FC85: Fmin85 = 74.00, Fmax085 = 490.00, Fnom85 = 368.00, a85 = -0.2368, RULFmin85 = 1757.00
FC86: Fmin86 = 77.00, Fmax086 = 512.00, Fnom86 = 384.00, a86 = -0.3166, RULFmin86 = 1374.00
FC87: Fmin87 = 72.00, Fmax087 = 478.00, Fnom87 = 359.00, a87 = -0.2404, RULFmin87 = 1689.00
FC88: Fmin88 = 75.00, Fmax088 = 498.00, Fnom88 = 374.00, a88 = -0.3519, RULFmin88 = 1202.00
FC89: Fmin89 = 72.00, Fmax089 = 477.00, Fnom89 = 358.00, a89 = -0.2834, RULFmin89 = 1429.00
FC90: Fmin90 = 73.00, Fmax090 = 489.00, Fnom90 = 367.00, a90 = -0.2518, RULFmin90 = 1652.00
FC91: Fmin91 = 75.00, Fmax091 = 501.00, Fnom91 = 376.00, a91 = -0.3512, RULFmin91 = 1213.00
FC92: Fmin92 = 75.00, Fmax092 = 502.00, Fnom92 = 377.00, a92 = -0.2641, RULFmin92 = 1617.00
FC93: Fmin93 = 71.00, Fmax093 = 475.00, Fnom93 = 356.00, a93 = -0.2617, RULFmin93 = 1544.00
FC94: Fmin94 = 74.00, Fmax094 = 494.00, Fnom94 = 371.00, a94 = -0.3158, RULFmin94 = 1330.00
FC95: Fmin95 = 73.00, Fmax095 = 487.00, Fnom95 = 365.00, a95 = -0.2926, RULFmin95 = 1415.00
FC96: Fmin96 = 72.00, Fmax096 = 479.00, Fnom96 = 359.00, a96 = -0.2508, RULFmin96 = 1623.00
FC97: Fmin97 = 72.00, Fmax097 = 477.00, Fnom97 = 358.00, a97 = -0.2304, RULFmin97 = 1758.00
FC98: Fmin98 = 75.00, Fmax098 = 501.00, Fnom98 = 376.00, a98 = -0.2531, RULFmin98 = 1683.00
FC99: Fmin99 = 78.00, Fmax099 = 517.00, Fnom99 = 388.00, a99 = -0.2657, RULFmin99 = 1652.00
FC100: Fmin100 = 75.00, Fmax0100 = 497.00, Fnom100 = 373.00, a100 = -0.2456, RULFmin100 = 1718.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.2831, RULFmin1 = 1512.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.3160, RULFmin2 = 1383.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.3499, RULFmin3 = 1229.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.2576, RULFmin4 = 1704.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.2873, RULFmin5 = 1514.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.3199, RULFmin6 = 1291.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.3133, RULFmin7 = 1312.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.2423, RULFmin8 = 1717.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.2388, RULFmin9 = 1721.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2466, RULFmin10 = 1699.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2730, RULFmin11 = 1575.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.3545, RULFmin12 = 1247.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.3470, RULFmin13 = 1219.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.2501, RULFmin14 = 1671.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2739, RULFmin15 = 1581.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2429, RULFmin16 = 1684.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2393, RULFmin17 = 1759.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.2745, RULFmin18 = 1479.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.3134, RULFmin19 = 1423.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.2762, RULFmin20 = 1481.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.2728, RULFmin21 = 1565.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2427, RULFmin22 = 1706.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.3359, RULFmin23 = 1322.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.2641, RULFmin24 = 1545.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.2673, RULFmin25 = 1616.00
FC26: Fmin26 = 78.00, Fmax026 = 523.00, Fnom26 = 392.00, a26 = -0.2778, RULFmin26 = 1602.00
FC27: Fmin27 = 77.00, Fmax027 = 512.00, Fnom27 = 384.00, a27 = -0.3455, RULFmin27 = 1259.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3021, RULFmin28 = 1443.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.3255, RULFmin29 = 1370.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.2783, RULFmin30 = 1502.00
FC31: Fmin31 = 71.00, Fmax031 = 475.00, Fnom31 = 356.00, a31 = -0.2437, RULFmin31 = 1658.00
FC32: Fmin32 = 75.00, Fmax032 = 498.00, Fnom32 = 374.00, a32 = -0.2391, RULFmin32 = 1769.00
FC33: Fmin33 = 78.00, Fmax033 = 517.00, Fnom33 = 388.00, a33 = -0.2759, RULFmin33 = 1591.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2851, RULFmin34 = 1459.00
FC35: Fmin35 = 78.00, Fmax035 = 519.00, Fnom35 = 389.00, a35 = -0.2609, RULFmin35 = 1690.00
FC36: Fmin36 = 75.00, Fmax036 = 498.00, Fnom36 = 374.00, a36 = -0.2568, RULFmin36 = 1647.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.3465, RULFmin37 = 1238.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.3504, RULFmin38 = 1273.00
FC39: Fmin39 = 77.00, Fmax039 = 514.00, Fnom39 = 386.00, a39 = -0.2827, RULFmin39 = 1546.00
FC40: Fmin40 = 78.00, Fmax040 = 517.00, Fnom40 = 388.00, a40 = -0.3592, RULFmin40 = 1222.00
FC41: Fmin41 = 74.00, Fmax041 = 495.00, Fnom41 = 371.00, a41 = -0.3091, RULFmin41 = 1362.00
FC42: Fmin42 = 77.00, Fmax042 = 512.00, Fnom42 = 384.00, a42 = -0.2563, RULFmin42 = 1697.00
FC43: Fmin43 = 73.00, Fmax043 = 486.00, Fnom43 = 365.00, a43 = -0.2651, RULFmin43 = 1558.00
FC44: Fmin44 = 72.00, Fmax044 = 482.00, Fnom44 = 362.00, a44 = -0.3161, RULFmin44 = 1297.00
FC45: Fmin45 = 72.00, Fmax045 = 477.00, Fnom45 = 358.00, a45 = -0.2355, RULFmin45 = 1720.00
FC46: Fmin46 = 72.00, Fmax046 = 481.00, Fnom46 = 361.00, a46 = -0.2716, RULFmin46 = 1506.00
FC47: Fmin47 = 79.00, Fmax047 = 525.00, Fnom47 = 394.00, a47 = -0.2528, RULFmin47 = 1764.00
FC48: Fmin48 = 78.00, Fmax048 = 520.00, Fnom48 = 390.00, a48 = -0.2690, RULFmin48 = 1643.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2820, RULFmin49 = 1447.00
FC50: Fmin50 = 77.00, Fmax050 = 516.00, Fnom50 = 387.00, a50 = -0.2469, RULFmin50 = 1778.00
FC51: Fmin51 = 72.00, Fmax051 = 479.00, Fnom51 = 359.00, a51 = -0.2449, RULFmin51 = 1662.00
FC52: Fmin52 = 76.00, Fmax052 = 504.00, Fnom52 = 378.00, a52 = -0.2900, RULFmin52 = 1476.00
FC53: Fmin53 = 74.00, Fmax053 = 496.00, Fnom53 = 372.00, a53 = -0.3365, RULFmin53 = 1254.00
FC54: Fmin54 = 73.00, Fmax054 = 488.00, Fnom54 = 366.00, a54 = -0.2505, RULFmin54 = 1657.00
FC55: Fmin55 = 75.00, Fmax055 = 497.00, Fnom55 = 373.00, a55 = -0.2524, RULFmin55 = 1672.00
FC56: Fmin56 = 78.00, Fmax056 = 523.00, Fnom56 = 392.00, a56 = -0.3272, RULFmin56 = 1360.00
FC57: Fmin57 = 72.00, Fmax057 = 480.00, Fnom57 = 360.00, a57 = -0.2619, RULFmin57 = 1558.00
FC58: Fmin58 = 73.00, Fmax058 = 485.00, Fnom58 = 364.00, a58 = -0.2466, RULFmin58 = 1671.00
FC59: Fmin59 = 75.00, Fmax059 = 499.00, Fnom59 = 374.00, a59 = -0.2500, RULFmin59 = 1696.00
FC60: Fmin60 = 75.00, Fmax060 = 498.00, Fnom60 = 374.00, a60 = -0.3436, RULFmin60 = 1231.00
FC61: Fmin61 = 72.00, Fmax061 = 482.00, Fnom61 = 362.00, a61 = -0.3085, RULFmin61 = 1329.00
FC62: Fmin62 = 74.00, Fmax062 = 493.00, Fnom62 = 370.00, a62 = -0.3457, RULFmin62 = 1212.00
FC63: Fmin63 = 78.00, Fmax063 = 519.00, Fnom63 = 389.00, a63 = -0.2689, RULFmin63 = 1640.00
FC64: Fmin64 = 73.00, Fmax064 = 488.00, Fnom64 = 366.00, a64 = -0.3366, RULFmin64 = 1233.00
FC65: Fmin65 = 79.00, Fmax065 = 524.00, Fnom65 = 393.00, a65 = -0.3279, RULFmin65 = 1357.00
FC66: Fmin66 = 79.00, Fmax066 = 524.00, Fnom66 = 393.00, a66 = -0.2971, RULFmin66 = 1498.00
FC67: Fmin67 = 78.00, Fmax067 = 523.00, Fnom67 = 392.00, a67 = -0.3560, RULFmin67 = 1250.00
FC68: Fmin68 = 74.00, Fmax068 = 494.00, Fnom68 = 371.00, a68 = -0.2404, RULFmin68 = 1747.00
FC69: Fmin69 = 76.00, Fmax069 = 504.00, Fnom69 = 378.00, a69 = -0.2409, RULFmin69 = 1777.00
FC70: Fmin70 = 73.00, Fmax070 = 485.00, Fnom70 = 364.00, a70 = -0.2920, RULFmin70 = 1411.00
FC71: Fmin71 = 72.00, Fmax071 = 483.00, Fnom71 = 362.00, a71 = -0.2671, RULFmin71 = 1539.00
FC72: Fmin72 = 77.00, Fmax072 = 512.00, Fnom72 = 384.00, a72 = -0.2633, RULFmin72 = 1652.00
FC73: Fmin73 = 75.00, Fmax073 = 501.00, Fnom73 = 376.00, a73 = -0.3109, RULFmin73 = 1370.00
FC74: Fmin74 = 78.00, Fmax074 = 521.00, Fnom74 = 391.00, a74 = -0.2594, RULFmin74 = 1708.00
FC75: Fmin75 = 72.00, Fmax075 = 483.00, Fnom75 = 362.00, a75 = -0.2740, RULFmin75 = 1500.00
FC76: Fmin76 = 76.00, Fmax076 = 506.00, Fnom76 = 380.00, a76 = -0.3499, RULFmin76 = 1229.00
FC77: Fmin77 = 75.00, Fmax077 = 497.00, Fnom77 = 373.00, a77 = -0.2346, RULFmin77 = 1799.00
FC78: Fmin78 = 72.00, Fmax078 = 483.00, Fnom78 = 362.00, a78 = -0.2363, RULFmin78 = 1739.00
FC79: Fmin79 = 78.00, Fmax079 = 523.00, Fnom79 = 392.00, a79 = -0.3136, RULFmin79 = 1419.00
FC80: Fmin80 = 72.00, Fmax080 = 479.00, Fnom80 = 359.00, a80 = -0.2633, RULFmin80 = 1546.00
FC81: Fmin81 = 78.00, Fmax081 = 518.00, Fnom81 = 389.00, a81 = -0.3136, RULFmin81 = 1403.00
FC82: Fmin82 = 71.00, Fmax082 = 475.00, Fnom82 = 356.00, a82 = -0.2383, RULFmin82 = 1695.00
FC83: Fmin83 = 72.00, Fmax083 = 477.00, Fnom83 = 358.00, a83 = -0.3355, RULFmin83 = 1207.00
FC84: Fmin84 = 74.00, Fmax084 = 490.00, Fnom84 = 368.00, a84 = -0.2794, RULFmin84 = 1489.00
FC85: Fmin85 = 76.00, Fmax085 = 506.00, Fnom85 = 380.00, a85 = -0.3146, RULFmin85 = 1367.00
FC86: Fmin86 = 72.00, Fmax086 = 482.00, Fnom86 = 362.00, a86 = -0.3372, RULFmin86 = 1216.00
FC87: Fmin87 = 78.00, Fmax087 = 521.00, Fnom87 = 391.00, a87 = -0.3028, RULFmin87 = 1463.00
FC88: Fmin88 = 74.00, Fmax088 = 491.00, Fnom88 = 368.00, a88 = -0.2786, RULFmin88 = 1497.00
FC89: Fmin89 = 74.00, Fmax089 = 492.00, Fnom89 = 369.00, a89 = -0.2741, RULFmin89 = 1525.00
FC90: Fmin90 = 75.00, Fmax090 = 499.00, Fnom90 = 374.00, a90 = -0.2484, RULFmin90 = 1707.00
FC91: Fmin91 = 75.00, Fmax091 = 503.00, Fnom91 = 377.00, a91 = -0.2461, RULFmin91 = 1739.00
FC92: Fmin92 = 75.00, Fmax092 = 500.00, Fnom92 = 375.00, a92 = -0.2820, RULFmin92 = 1507.00
FC93: Fmin93 = 72.00, Fmax093 = 482.00, Fnom93 = 362.00, a93 = -0.2920, RULFmin93 = 1404.00
FC94: Fmin94 = 72.00, Fmax094 = 483.00, Fnom94 = 362.00, a94 = -0.3394, RULFmin94 = 1211.00
FC95: Fmin95 = 75.00, Fmax095 = 497.00, Fnom95 = 373.00, a95 = -0.2465, RULFmin95 = 1712.00
FC96: Fmin96 = 73.00, Fmax096 = 488.00, Fnom96 = 366.00, a96 = -0.2655, RULFmin96 = 1563.00
FC97: Fmin97 = 73.00, Fmax097 = 487.00, Fnom97 = 365.00, a97 = -0.2557, RULFmin97 = 1619.00
FC98: Fmin98 = 73.00, Fmax098 = 487.00, Fnom98 = 365.00, a98 = -0.2780, RULFmin98 = 1489.00
FC99: Fmin99 = 74.00, Fmax099 = 490.00, Fnom99 = 368.00, a99 = -0.2592, RULFmin99 = 1605.00
FC100: Fmin100 = 75.00, Fmax0100 = 500.00, Fnom100 = 375.00, a100 = -0.2735, RULFmin100 = 1554.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2683, RULFmin1 = 1614.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2462, RULFmin2 = 1714.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.3031, RULFmin3 = 1399.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2561, RULFmin4 = 1734.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2733, RULFmin5 = 1588.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.3403, RULFmin6 = 1243.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.2438, RULFmin7 = 1706.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2418, RULFmin8 = 1687.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.2954, RULFmin9 = 1510.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3128, RULFmin10 = 1397.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.2821, RULFmin11 = 1556.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3425, RULFmin12 = 1235.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.2857, RULFmin13 = 1561.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2503, RULFmin14 = 1614.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2828, RULFmin15 = 1450.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3344, RULFmin16 = 1292.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3147, RULFmin17 = 1322.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.2590, RULFmin18 = 1664.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.3244, RULFmin19 = 1347.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3255, RULFmin20 = 1315.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3274, RULFmin21 = 1283.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.2735, RULFmin22 = 1598.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.2972, RULFmin23 = 1376.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.2489, RULFmin24 = 1764.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.2539, RULFmin25 = 1753.00
FC26: Fmin26 = 72.00, Fmax026 = 482.00, Fnom26 = 362.00, a26 = -0.2335, RULFmin26 = 1756.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.3054, RULFmin27 = 1326.00
FC28: Fmin28 = 71.00, Fmax028 = 476.00, Fnom28 = 357.00, a28 = -0.3269, RULFmin28 = 1239.00
FC29: Fmin29 = 77.00, Fmax029 = 514.00, Fnom29 = 386.00, a29 = -0.2971, RULFmin29 = 1471.00
FC30: Fmin30 = 78.00, Fmax030 = 520.00, Fnom30 = 390.00, a30 = -0.3559, RULFmin30 = 1242.00
FC31: Fmin31 = 75.00, Fmax031 = 497.00, Fnom31 = 373.00, a31 = -0.3333, RULFmin31 = 1266.00
FC32: Fmin32 = 73.00, Fmax032 = 488.00, Fnom32 = 366.00, a32 = -0.2402, RULFmin32 = 1728.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.3116, RULFmin33 = 1393.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2419, RULFmin34 = 1753.00
FC35: Fmin35 = 72.00, Fmax035 = 478.00, Fnom35 = 359.00, a35 = -0.2692, RULFmin35 = 1508.00
FC36: Fmin36 = 74.00, Fmax036 = 494.00, Fnom36 = 371.00, a36 = -0.2673, RULFmin36 = 1571.00
FC37: Fmin37 = 72.00, Fmax037 = 480.00, Fnom37 = 360.00, a37 = -0.2404, RULFmin37 = 1697.00
FC38: Fmin38 = 77.00, Fmax038 = 510.00, Fnom38 = 383.00, a38 = -0.2819, RULFmin38 = 1536.00
FC39: Fmin39 = 74.00, Fmax039 = 493.00, Fnom39 = 370.00, a39 = -0.2982, RULFmin39 = 1405.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2562, RULFmin40 = 1651.00
FC41: Fmin41 = 78.00, Fmax041 = 520.00, Fnom41 = 390.00, a41 = -0.3374, RULFmin41 = 1310.00
FC42: Fmin42 = 72.00, Fmax042 = 483.00, Fnom42 = 362.00, a42 = -0.2934, RULFmin42 = 1401.00
FC43: Fmin43 = 75.00, Fmax043 = 498.00, Fnom43 = 374.00, a43 = -0.2493, RULFmin43 = 1697.00
FC44: Fmin44 = 73.00, Fmax044 = 488.00, Fnom44 = 366.00, a44 = -0.3232, RULFmin44 = 1284.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.3404, RULFmin45 = 1219.00
FC46: Fmin46 = 73.00, Fmax046 = 488.00, Fnom46 = 366.00, a46 = -0.3252, RULFmin46 = 1276.00
FC47: Fmin47 = 75.00, Fmax047 = 501.00, Fnom47 = 376.00, a47 = -0.2484, RULFmin47 = 1715.00
FC48: Fmin48 = 75.00, Fmax048 = 501.00, Fnom48 = 376.00, a48 = -0.2438, RULFmin48 = 1747.00
FC49: Fmin49 = 75.00, Fmax049 = 500.00, Fnom49 = 375.00, a49 = -0.2726, RULFmin49 = 1559.00
FC50: Fmin50 = 77.00, Fmax050 = 515.00, Fnom50 = 386.00, a50 = -0.3605, RULFmin50 = 1215.00
FC51: Fmin51 = 75.00, Fmax051 = 498.00, Fnom51 = 374.00, a51 = -0.3048, RULFmin51 = 1388.00
FC52: Fmin52 = 77.00, Fmax052 = 515.00, Fnom52 = 386.00, a52 = -0.3356, RULFmin52 = 1305.00
FC53: Fmin53 = 75.00, Fmax053 = 502.00, Fnom53 = 377.00, a53 = -0.3424, RULFmin53 = 1247.00
FC54: Fmin54 = 78.00, Fmax054 = 522.00, Fnom54 = 392.00, a54 = -0.3524, RULFmin54 = 1260.00
FC55: Fmin55 = 78.00, Fmax055 = 517.00, Fnom55 = 388.00, a55 = -0.2766, RULFmin55 = 1587.00
FC56: Fmin56 = 75.00, Fmax056 = 502.00, Fnom56 = 377.00, a56 = -0.3532, RULFmin56 = 1209.00
FC57: Fmin57 = 73.00, Fmax057 = 486.00, Fnom57 = 365.00, a57 = -0.2518, RULFmin57 = 1640.00
FC58: Fmin58 = 79.00, Fmax058 = 524.00, Fnom58 = 393.00, a58 = -0.2882, RULFmin58 = 1544.00
FC59: Fmin59 = 71.00, Fmax059 = 476.00, Fnom59 = 357.00, a59 = -0.3342, RULFmin59 = 1212.00
FC60: Fmin60 = 76.00, Fmax060 = 506.00, Fnom60 = 380.00, a60 = -0.3120, RULFmin60 = 1378.00
FC61: Fmin61 = 76.00, Fmax061 = 506.00, Fnom61 = 380.00, a61 = -0.2564, RULFmin61 = 1677.00
FC62: Fmin62 = 72.00, Fmax062 = 480.00, Fnom62 = 360.00, a62 = -0.2764, RULFmin62 = 1476.00
FC63: Fmin63 = 73.00, Fmax063 = 484.00, Fnom63 = 363.00, a63 = -0.2399, RULFmin63 = 1713.00
FC64: Fmin64 = 77.00, Fmax064 = 513.00, Fnom64 = 385.00, a64 = -0.2672, RULFmin64 = 1632.00
FC65: Fmin65 = 76.00, Fmax065 = 504.00, Fnom65 = 378.00, a65 = -0.2853, RULFmin65 = 1500.00
FC66: Fmin66 = 72.00, Fmax066 = 480.00, Fnom66 = 360.00, a66 = -0.2589, RULFmin66 = 1576.00
FC67: Fmin67 = 78.00, Fmax067 = 518.00, Fnom67 = 389.00, a67 = -0.3264, RULFmin67 = 1348.00
FC68: Fmin68 = 73.00, Fmax068 = 485.00, Fnom68 = 364.00, a68 = -0.3174, RULFmin68 = 1298.00
FC69: Fmin69 = 76.00, Fmax069 = 505.00, Fnom69 = 379.00, a69 = -0.2594, RULFmin69 = 1654.00
FC70: Fmin70 = 73.00, Fmax070 = 484.00, Fnom70 = 363.00, a70 = -0.2770, RULFmin70 = 1484.00
FC71: Fmin71 = 75.00, Fmax071 = 503.00, Fnom71 = 377.00, a71 = -0.3537, RULFmin71 = 1210.00
FC72: Fmin72 = 71.00, Fmax072 = 476.00, Fnom72 = 357.00, a72 = -0.3154, RULFmin72 = 1284.00
FC73: Fmin73 = 72.00, Fmax073 = 477.00, Fnom73 = 358.00, a73 = -0.3050, RULFmin73 = 1328.00
FC74: Fmin74 = 72.00, Fmax074 = 479.00, Fnom74 = 359.00, a74 = -0.2679, RULFmin74 = 1519.00
FC75: Fmin75 = 71.00, Fmax075 = 476.00, Fnom75 = 357.00, a75 = -0.2261, RULFmin75 = 1791.00
FC76: Fmin76 = 73.00, Fmax076 = 485.00, Fnom76 = 364.00, a76 = -0.2857, RULFmin76 = 1442.00
FC77: Fmin77 = 78.00, Fmax077 = 518.00, Fnom77 = 389.00, a77 = -0.3193, RULFmin77 = 1378.00
FC78: Fmin78 = 78.00, Fmax078 = 521.00, Fnom78 = 391.00, a78 = -0.2588, RULFmin78 = 1712.00
FC79: Fmin79 = 76.00, Fmax079 = 509.00, Fnom79 = 382.00, a79 = -0.2577, RULFmin79 = 1680.00
FC80: Fmin80 = 74.00, Fmax080 = 496.00, Fnom80 = 372.00, a80 = -0.3010, RULFmin80 = 1402.00
FC81: Fmin81 = 74.00, Fmax081 = 490.00, Fnom81 = 368.00, a81 = -0.2719, RULFmin81 = 1530.00
FC82: Fmin82 = 73.00, Fmax082 = 487.00, Fnom82 = 365.00, a82 = -0.3344, RULFmin82 = 1238.00
FC83: Fmin83 = 78.00, Fmax083 = 523.00, Fnom83 = 392.00, a83 = -0.3069, RULFmin83 = 1450.00
FC84: Fmin84 = 72.00, Fmax084 = 480.00, Fnom84 = 360.00, a84 = -0.2269, RULFmin84 = 1798.00
FC85: Fmin85 = 76.00, Fmax085 = 506.00, Fnom85 = 380.00, a85 = -0.2609, RULFmin85 = 1648.00
FC86: Fmin86 = 74.00, Fmax086 = 492.00, Fnom86 = 369.00, a86 = -0.3215, RULFmin86 = 1300.00
FC87: Fmin87 = 76.00, Fmax087 = 506.00, Fnom87 = 380.00, a87 = -0.2796, RULFmin87 = 1538.00
FC88: Fmin88 = 73.00, Fmax088 = 484.00, Fnom88 = 363.00, a88 = -0.2950, RULFmin88 = 1393.00
FC89: Fmin89 = 73.00, Fmax089 = 484.00, Fnom89 = 363.00, a89 = -0.2303, RULFmin89 = 1785.00
FC90: Fmin90 = 77.00, Fmax090 = 514.00, Fnom90 = 386.00, a90 = -0.2713, RULFmin90 = 1611.00
FC91: Fmin91 = 75.00, Fmax091 = 501.00, Fnom91 = 376.00, a91 = -0.2686, RULFmin91 = 1586.00
FC92: Fmin92 = 75.00, Fmax092 = 503.00, Fnom92 = 377.00, a92 = -0.3483, RULFmin92 = 1229.00
FC93: Fmin93 = 74.00, Fmax093 = 491.00, Fnom93 = 368.00, a93 = -0.3390, RULFmin93 = 1230.00
FC94: Fmin94 = 73.00, Fmax094 = 488.00, Fnom94 = 366.00, a94 = -0.3328, RULFmin94 = 1247.00
FC95: Fmin95 = 74.00, Fmax095 = 490.00, Fnom95 = 368.00, a95 = -0.2357, RULFmin95 = 1765.00
FC96: Fmin96 = 72.00, Fmax096 = 482.00, Fnom96 = 362.00, a96 = -0.3244, RULFmin96 = 1264.00
FC97: Fmin97 = 72.00, Fmax097 = 483.00, Fnom97 = 362.00, a97 = -0.3422, RULFmin97 = 1201.00
FC98: Fmin98 = 76.00, Fmax098 = 505.00, Fnom98 = 379.00, a98 = -0.3399, RULFmin98 = 1262.00
FC99: Fmin99 = 72.00, Fmax099 = 479.00, Fnom99 = 359.00, a99 = -0.2366, RULFmin99 = 1720.00
FC100: Fmin100 = 78.00, Fmax0100 = 523.00, Fnom100 = 392.00, a100 = -0.2475, RULFmin100 = 1798.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2655, RULFmin1 = 1601.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2608, RULFmin2 = 1668.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2538, RULFmin3 = 1730.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.2964, RULFmin4 = 1370.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3196, RULFmin5 = 1383.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3462, RULFmin6 = 1248.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.3013, RULFmin7 = 1437.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2851, RULFmin8 = 1473.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2884, RULFmin9 = 1411.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.3135, RULFmin10 = 1311.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2744, RULFmin11 = 1567.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.3506, RULFmin12 = 1252.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2718, RULFmin13 = 1490.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2515, RULFmin14 = 1658.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2731, RULFmin15 = 1545.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.3011, RULFmin16 = 1398.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.2982, RULFmin17 = 1472.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.3259, RULFmin18 = 1258.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2314, RULFmin19 = 1798.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.2890, RULFmin20 = 1481.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.2826, RULFmin21 = 1497.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2385, RULFmin22 = 1782.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.3027, RULFmin23 = 1414.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2837, RULFmin24 = 1537.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2723, RULFmin25 = 1491.00
FC26: Fmin26 = 75.00, Fmax026 = 502.00, Fnom26 = 377.00, a26 = -0.2597, RULFmin26 = 1644.00
FC27: Fmin27 = 77.00, Fmax027 = 515.00, Fnom27 = 386.00, a27 = -0.3356, RULFmin27 = 1305.00
FC28: Fmin28 = 75.00, Fmax028 = 500.00, Fnom28 = 375.00, a28 = -0.2749, RULFmin28 = 1546.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.2500, RULFmin29 = 1640.00
FC30: Fmin30 = 75.00, Fmax030 = 501.00, Fnom30 = 376.00, a30 = -0.2962, RULFmin30 = 1438.00
FC31: Fmin31 = 74.00, Fmax031 = 490.00, Fnom31 = 368.00, a31 = -0.2533, RULFmin31 = 1642.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.3010, RULFmin32 = 1402.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2610, RULFmin33 = 1594.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2562, RULFmin34 = 1655.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.2660, RULFmin35 = 1628.00
FC36: Fmin36 = 79.00, Fmax036 = 525.00, Fnom36 = 394.00, a36 = -0.2738, RULFmin36 = 1629.00
FC37: Fmin37 = 77.00, Fmax037 = 511.00, Fnom37 = 383.00, a37 = -0.2553, RULFmin37 = 1700.00
FC38: Fmin38 = 77.00, Fmax038 = 513.00, Fnom38 = 385.00, a38 = -0.2448, RULFmin38 = 1781.00
FC39: Fmin39 = 74.00, Fmax039 = 492.00, Fnom39 = 369.00, a39 = -0.2999, RULFmin39 = 1394.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2390, RULFmin40 = 1699.00
FC41: Fmin41 = 75.00, Fmax041 = 503.00, Fnom41 = 377.00, a41 = -0.2460, RULFmin41 = 1740.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2517, RULFmin42 = 1764.00
FC43: Fmin43 = 74.00, Fmax043 = 496.00, Fnom43 = 372.00, a43 = -0.3339, RULFmin43 = 1264.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.2335, RULFmin44 = 1739.00
FC45: Fmin45 = 72.00, Fmax045 = 480.00, Fnom45 = 360.00, a45 = -0.2615, RULFmin45 = 1560.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.2521, RULFmin46 = 1769.00
FC47: Fmin47 = 74.00, Fmax047 = 495.00, Fnom47 = 371.00, a47 = -0.2748, RULFmin47 = 1532.00
FC48: Fmin48 = 75.00, Fmax048 = 498.00, Fnom48 = 374.00, a48 = -0.3129, RULFmin48 = 1352.00
FC49: Fmin49 = 74.00, Fmax049 = 496.00, Fnom49 = 372.00, a49 = -0.3145, RULFmin49 = 1342.00
FC50: Fmin50 = 77.00, Fmax050 = 513.00, Fnom50 = 385.00, a50 = -0.3627, RULFmin50 = 1202.00
FC51: Fmin51 = 75.00, Fmax051 = 499.00, Fnom51 = 374.00, a51 = -0.2461, RULFmin51 = 1723.00
FC52: Fmin52 = 78.00, Fmax052 = 519.00, Fnom52 = 389.00, a52 = -0.2879, RULFmin52 = 1532.00
FC53: Fmin53 = 74.00, Fmax053 = 494.00, Fnom53 = 371.00, a53 = -0.2507, RULFmin53 = 1675.00
FC54: Fmin54 = 78.00, Fmax054 = 520.00, Fnom54 = 390.00, a54 = -0.2707, RULFmin54 = 1633.00
FC55: Fmin55 = 78.00, Fmax055 = 523.00, Fnom55 = 392.00, a55 = -0.3402, RULFmin55 = 1308.00
FC56: Fmin56 = 72.00, Fmax056 = 481.00, Fnom56 = 361.00, a56 = -0.3213, RULFmin56 = 1273.00
FC57: Fmin57 = 76.00, Fmax057 = 504.00, Fnom57 = 378.00, a57 = -0.2794, RULFmin57 = 1532.00
FC58: Fmin58 = 72.00, Fmax058 = 480.00, Fnom58 = 360.00, a58 = -0.2631, RULFmin58 = 1551.00
FC59: Fmin59 = 74.00, Fmax059 = 493.00, Fnom59 = 370.00, a59 = -0.2625, RULFmin59 = 1596.00
FC60: Fmin60 = 75.00, Fmax060 = 500.00, Fnom60 = 375.00, a60 = -0.2416, RULFmin60 = 1759.00
FC61: Fmin61 = 73.00, Fmax061 = 484.00, Fnom61 = 363.00, a61 = -0.2900, RULFmin61 = 1417.00
FC62: Fmin62 = 73.00, Fmax062 = 489.00, Fnom62 = 367.00, a62 = -0.3205, RULFmin62 = 1298.00
FC63: Fmin63 = 76.00, Fmax063 = 508.00, Fnom63 = 381.00, a63 = -0.2615, RULFmin63 = 1652.00
FC64: Fmin64 = 75.00, Fmax064 = 497.00, Fnom64 = 373.00, a64 = -0.2929, RULFmin64 = 1441.00
FC65: Fmin65 = 74.00, Fmax065 = 492.00, Fnom65 = 369.00, a65 = -0.2583, RULFmin65 = 1618.00
FC66: Fmin66 = 73.00, Fmax066 = 488.00, Fnom66 = 366.00, a66 = -0.2568, RULFmin66 = 1616.00
FC67: Fmin67 = 72.00, Fmax067 = 480.00, Fnom67 = 360.00, a67 = -0.2892, RULFmin67 = 1411.00
FC68: Fmin68 = 76.00, Fmax068 = 504.00, Fnom68 = 378.00, a68 = -0.2478, RULFmin68 = 1727.00
FC69: Fmin69 = 75.00, Fmax069 = 497.00, Fnom69 = 373.00, a69 = -0.3103, RULFmin69 = 1360.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.3006, RULFmin70 = 1457.00
FC71: Fmin71 = 73.00, Fmax071 = 484.00, Fnom71 = 363.00, a71 = -0.3234, RULFmin71 = 1271.00
FC72: Fmin72 = 74.00, Fmax072 = 494.00, Fnom72 = 371.00, a72 = -0.2811, RULFmin72 = 1494.00
FC73: Fmin73 = 74.00, Fmax073 = 495.00, Fnom73 = 371.00, a73 = -0.2431, RULFmin73 = 1732.00
FC74: Fmin74 = 77.00, Fmax074 = 516.00, Fnom74 = 387.00, a74 = -0.2469, RULFmin74 = 1778.00
FC75: Fmin75 = 72.00, Fmax075 = 478.00, Fnom75 = 359.00, a75 = -0.2732, RULFmin75 = 1486.00
FC76: Fmin76 = 72.00, Fmax076 = 481.00, Fnom76 = 361.00, a76 = -0.2286, RULFmin76 = 1789.00
FC77: Fmin77 = 74.00, Fmax077 = 491.00, Fnom77 = 368.00, a77 = -0.2357, RULFmin77 = 1769.00
FC78: Fmin78 = 78.00, Fmax078 = 517.00, Fnom78 = 388.00, a78 = -0.3298, RULFmin78 = 1331.00
FC79: Fmin79 = 73.00, Fmax079 = 488.00, Fnom79 = 366.00, a79 = -0.2947, RULFmin79 = 1408.00
FC80: Fmin80 = 78.00, Fmax080 = 520.00, Fnom80 = 390.00, a80 = -0.3536, RULFmin80 = 1250.00
FC81: Fmin81 = 76.00, Fmax081 = 509.00, Fnom81 = 382.00, a81 = -0.3331, RULFmin81 = 1300.00
FC82: Fmin82 = 74.00, Fmax082 = 493.00, Fnom82 = 370.00, a82 = -0.3286, RULFmin82 = 1275.00
FC83: Fmin83 = 77.00, Fmax083 = 513.00, Fnom83 = 385.00, a83 = -0.3482, RULFmin83 = 1252.00
FC84: Fmin84 = 73.00, Fmax084 = 484.00, Fnom84 = 363.00, a84 = -0.3336, RULFmin84 = 1232.00
FC85: Fmin85 = 73.00, Fmax085 = 487.00, Fnom85 = 365.00, a85 = -0.2877, RULFmin85 = 1439.00
FC86: Fmin86 = 73.00, Fmax086 = 486.00, Fnom86 = 365.00, a86 = -0.2545, RULFmin86 = 1623.00
FC87: Fmin87 = 72.00, Fmax087 = 479.00, Fnom87 = 359.00, a87 = -0.2476, RULFmin87 = 1644.00
FC88: Fmin88 = 79.00, Fmax088 = 525.00, Fnom88 = 394.00, a88 = -0.3183, RULFmin88 = 1401.00
FC89: Fmin89 = 76.00, Fmax089 = 508.00, Fnom89 = 381.00, a89 = -0.3473, RULFmin89 = 1244.00
FC90: Fmin90 = 74.00, Fmax090 = 496.00, Fnom90 = 372.00, a90 = -0.3284, RULFmin90 = 1285.00
FC91: Fmin91 = 77.00, Fmax091 = 514.00, Fnom91 = 386.00, a91 = -0.2606, RULFmin91 = 1677.00
FC92: Fmin92 = 78.00, Fmax092 = 517.00, Fnom92 = 388.00, a92 = -0.3604, RULFmin92 = 1218.00
FC93: Fmin93 = 72.00, Fmax093 = 480.00, Fnom93 = 360.00, a93 = -0.3261, RULFmin93 = 1251.00
FC94: Fmin94 = 73.00, Fmax094 = 486.00, Fnom94 = 365.00, a94 = -0.3103, RULFmin94 = 1331.00
FC95: Fmin95 = 78.00, Fmax095 = 523.00, Fnom95 = 392.00, a95 = -0.3485, RULFmin95 = 1277.00
FC96: Fmin96 = 73.00, Fmax096 = 486.00, Fnom96 = 365.00, a96 = -0.3394, RULFmin96 = 1217.00
FC97: Fmin97 = 75.00, Fmax097 = 501.00, Fnom97 = 376.00, a97 = -0.2983, RULFmin97 = 1428.00
FC98: Fmin98 = 77.00, Fmax098 = 510.00, Fnom98 = 383.00, a98 = -0.3017, RULFmin98 = 1435.00
FC99: Fmin99 = 77.00, Fmax099 = 511.00, Fnom99 = 383.00, a99 = -0.2503, RULFmin99 = 1734.00
FC100: Fmin100 = 72.00, Fmax0100 = 483.00, Fnom100 = 362.00, a100 = -0.2911, RULFmin100 = 1412.00
Test 12:
FC1: Fmin1 = 78.00, Fmax01 = 519.00, Fnom1 = 389.00, a1 = -0.2638, RULFmin1 = 1672.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2493, RULFmin2 = 1669.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.2494, RULFmin3 = 1692.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2391, RULFmin4 = 1736.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3677, RULFmin5 = 1202.00
FC6: Fmin6 = 76.00, Fmax06 = 504.00, Fnom6 = 378.00, a6 = -0.2792, RULFmin6 = 1533.00
FC7: Fmin7 = 77.00, Fmax07 = 510.00, Fnom7 = 383.00, a7 = -0.2453, RULFmin7 = 1765.00
FC8: Fmin8 = 78.00, Fmax08 = 518.00, Fnom8 = 389.00, a8 = -0.3250, RULFmin8 = 1354.00
FC9: Fmin9 = 77.00, Fmax09 = 511.00, Fnom9 = 383.00, a9 = -0.2414, RULFmin9 = 1798.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2363, RULFmin10 = 1739.00
FC11: Fmin11 = 79.00, Fmax011 = 525.00, Fnom11 = 394.00, a11 = -0.3032, RULFmin11 = 1471.00
FC12: Fmin12 = 75.00, Fmax012 = 502.00, Fnom12 = 377.00, a12 = -0.3290, RULFmin12 = 1298.00
FC13: Fmin13 = 74.00, Fmax013 = 494.00, Fnom13 = 371.00, a13 = -0.2494, RULFmin13 = 1684.00
FC14: Fmin14 = 76.00, Fmax014 = 505.00, Fnom14 = 379.00, a14 = -0.3102, RULFmin14 = 1383.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3215, RULFmin15 = 1375.00
FC16: Fmin16 = 74.00, Fmax016 = 490.00, Fnom16 = 368.00, a16 = -0.3286, RULFmin16 = 1266.00
FC17: Fmin17 = 73.00, Fmax017 = 487.00, Fnom17 = 365.00, a17 = -0.2681, RULFmin17 = 1544.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.3031, RULFmin18 = 1346.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3460, RULFmin19 = 1286.00
FC20: Fmin20 = 76.00, Fmax020 = 504.00, Fnom20 = 378.00, a20 = -0.3175, RULFmin20 = 1348.00
FC21: Fmin21 = 75.00, Fmax021 = 501.00, Fnom21 = 376.00, a21 = -0.3349, RULFmin21 = 1272.00
FC22: Fmin22 = 72.00, Fmax022 = 477.00, Fnom22 = 358.00, a22 = -0.2618, RULFmin22 = 1547.00
FC23: Fmin23 = 77.00, Fmax023 = 515.00, Fnom23 = 386.00, a23 = -0.3479, RULFmin23 = 1259.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2717, RULFmin24 = 1616.00
FC25: Fmin25 = 75.00, Fmax025 = 498.00, Fnom25 = 374.00, a25 = -0.2691, RULFmin25 = 1572.00
FC26: Fmin26 = 73.00, Fmax026 = 484.00, Fnom26 = 363.00, a26 = -0.2740, RULFmin26 = 1500.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.3387, RULFmin27 = 1246.00
FC28: Fmin28 = 74.00, Fmax028 = 491.00, Fnom28 = 368.00, a28 = -0.3154, RULFmin28 = 1322.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.3265, RULFmin29 = 1366.00
FC30: Fmin30 = 78.00, Fmax030 = 521.00, Fnom30 = 391.00, a30 = -0.3231, RULFmin30 = 1371.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3033, RULFmin31 = 1441.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2583, RULFmin32 = 1653.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2398, RULFmin33 = 1735.00
FC34: Fmin34 = 75.00, Fmax034 = 502.00, Fnom34 = 377.00, a34 = -0.3318, RULFmin34 = 1287.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.3308, RULFmin35 = 1339.00
FC36: Fmin36 = 75.00, Fmax036 = 503.00, Fnom36 = 377.00, a36 = -0.3295, RULFmin36 = 1299.00
FC37: Fmin37 = 76.00, Fmax037 = 506.00, Fnom37 = 380.00, a37 = -0.3407, RULFmin37 = 1262.00
FC38: Fmin38 = 75.00, Fmax038 = 498.00, Fnom38 = 374.00, a38 = -0.3103, RULFmin38 = 1363.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2843, RULFmin39 = 1562.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2534, RULFmin40 = 1602.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2568, RULFmin41 = 1643.00
FC42: Fmin42 = 76.00, Fmax042 = 509.00, Fnom42 = 382.00, a42 = -0.3461, RULFmin42 = 1251.00
FC43: Fmin43 = 78.00, Fmax043 = 522.00, Fnom43 = 392.00, a43 = -0.3151, RULFmin43 = 1409.00
FC44: Fmin44 = 76.00, Fmax044 = 504.00, Fnom44 = 378.00, a44 = -0.2667, RULFmin44 = 1605.00
FC45: Fmin45 = 78.00, Fmax045 = 523.00, Fnom45 = 392.00, a45 = -0.3067, RULFmin45 = 1451.00
FC46: Fmin46 = 76.00, Fmax046 = 505.00, Fnom46 = 379.00, a46 = -0.2990, RULFmin46 = 1435.00
FC47: Fmin47 = 72.00, Fmax047 = 483.00, Fnom47 = 362.00, a47 = -0.2645, RULFmin47 = 1554.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.3067, RULFmin48 = 1340.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.2933, RULFmin49 = 1514.00
FC50: Fmin50 = 78.00, Fmax050 = 518.00, Fnom50 = 389.00, a50 = -0.2540, RULFmin50 = 1732.00
FC51: Fmin51 = 78.00, Fmax051 = 517.00, Fnom51 = 388.00, a51 = -0.3074, RULFmin51 = 1428.00
FC52: Fmin52 = 78.00, Fmax052 = 520.00, Fnom52 = 390.00, a52 = -0.3226, RULFmin52 = 1370.00
FC53: Fmin53 = 73.00, Fmax053 = 486.00, Fnom53 = 365.00, a53 = -0.2461, RULFmin53 = 1678.00
FC54: Fmin54 = 79.00, Fmax054 = 524.00, Fnom54 = 393.00, a54 = -0.2880, RULFmin54 = 1545.00
FC55: Fmin55 = 73.00, Fmax055 = 485.00, Fnom55 = 364.00, a55 = -0.2828, RULFmin55 = 1457.00
FC56: Fmin56 = 73.00, Fmax056 = 485.00, Fnom56 = 364.00, a56 = -0.3416, RULFmin56 = 1206.00
FC57: Fmin57 = 78.00, Fmax057 = 518.00, Fnom57 = 389.00, a57 = -0.3607, RULFmin57 = 1220.00
FC58: Fmin58 = 76.00, Fmax058 = 507.00, Fnom58 = 380.00, a58 = -0.3574, RULFmin58 = 1206.00
FC59: Fmin59 = 73.00, Fmax059 = 489.00, Fnom59 = 367.00, a59 = -0.3323, RULFmin59 = 1252.00
FC60: Fmin60 = 75.00, Fmax060 = 502.00, Fnom60 = 377.00, a60 = -0.2796, RULFmin60 = 1527.00
FC61: Fmin61 = 76.00, Fmax061 = 508.00, Fnom61 = 381.00, a61 = -0.3181, RULFmin61 = 1358.00
FC62: Fmin62 = 77.00, Fmax062 = 512.00, Fnom62 = 384.00, a62 = -0.2459, RULFmin62 = 1769.00
FC63: Fmin63 = 73.00, Fmax063 = 487.00, Fnom63 = 365.00, a63 = -0.2650, RULFmin63 = 1562.00
FC64: Fmin64 = 72.00, Fmax064 = 483.00, Fnom64 = 362.00, a64 = -0.2678, RULFmin64 = 1535.00
FC65: Fmin65 = 79.00, Fmax065 = 525.00, Fnom65 = 394.00, a65 = -0.2904, RULFmin65 = 1536.00
FC66: Fmin66 = 75.00, Fmax066 = 501.00, Fnom66 = 376.00, a66 = -0.3521, RULFmin66 = 1210.00
FC67: Fmin67 = 75.00, Fmax067 = 499.00, Fnom67 = 374.00, a67 = -0.2598, RULFmin67 = 1632.00
FC68: Fmin68 = 76.00, Fmax068 = 507.00, Fnom68 = 380.00, a68 = -0.2932, RULFmin68 = 1470.00
FC69: Fmin69 = 76.00, Fmax069 = 505.00, Fnom69 = 379.00, a69 = -0.3267, RULFmin69 = 1313.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.2942, RULFmin70 = 1489.00
FC71: Fmin71 = 76.00, Fmax071 = 508.00, Fnom71 = 381.00, a71 = -0.3295, RULFmin71 = 1311.00
FC72: Fmin72 = 72.00, Fmax072 = 481.00, Fnom72 = 361.00, a72 = -0.2796, RULFmin72 = 1463.00
FC73: Fmin73 = 78.00, Fmax073 = 517.00, Fnom73 = 388.00, a73 = -0.3023, RULFmin73 = 1452.00
FC74: Fmin74 = 75.00, Fmax074 = 501.00, Fnom74 = 376.00, a74 = -0.3227, RULFmin74 = 1320.00
FC75: Fmin75 = 72.00, Fmax075 = 479.00, Fnom75 = 359.00, a75 = -0.2678, RULFmin75 = 1520.00
FC76: Fmin76 = 73.00, Fmax076 = 489.00, Fnom76 = 367.00, a76 = -0.3294, RULFmin76 = 1263.00
FC77: Fmin77 = 77.00, Fmax077 = 514.00, Fnom77 = 386.00, a77 = -0.2902, RULFmin77 = 1506.00
FC78: Fmin78 = 77.00, Fmax078 = 516.00, Fnom78 = 387.00, a78 = -0.2618, RULFmin78 = 1677.00
FC79: Fmin79 = 79.00, Fmax079 = 525.00, Fnom79 = 394.00, a79 = -0.3277, RULFmin79 = 1361.00
FC80: Fmin80 = 76.00, Fmax080 = 505.00, Fnom80 = 379.00, a80 = -0.2732, RULFmin80 = 1570.00
FC81: Fmin81 = 75.00, Fmax081 = 499.00, Fnom81 = 374.00, a81 = -0.3498, RULFmin81 = 1212.00
FC82: Fmin82 = 78.00, Fmax082 = 518.00, Fnom82 = 389.00, a82 = -0.3601, RULFmin82 = 1222.00
FC83: Fmin83 = 76.00, Fmax083 = 508.00, Fnom83 = 381.00, a83 = -0.2888, RULFmin83 = 1496.00
FC84: Fmin84 = 75.00, Fmax084 = 502.00, Fnom84 = 377.00, a84 = -0.2591, RULFmin84 = 1648.00
FC85: Fmin85 = 75.00, Fmax085 = 500.00, Fnom85 = 375.00, a85 = -0.2695, RULFmin85 = 1577.00
FC86: Fmin86 = 74.00, Fmax086 = 493.00, Fnom86 = 370.00, a86 = -0.2453, RULFmin86 = 1708.00
FC87: Fmin87 = 73.00, Fmax087 = 486.00, Fnom87 = 365.00, a87 = -0.2837, RULFmin87 = 1456.00
FC88: Fmin88 = 79.00, Fmax088 = 524.00, Fnom88 = 393.00, a88 = -0.2969, RULFmin88 = 1499.00
FC89: Fmin89 = 78.00, Fmax089 = 519.00, Fnom89 = 389.00, a89 = -0.2631, RULFmin89 = 1676.00
FC90: Fmin90 = 73.00, Fmax090 = 488.00, Fnom90 = 366.00, a90 = -0.3245, RULFmin90 = 1279.00
FC91: Fmin91 = 77.00, Fmax091 = 512.00, Fnom91 = 384.00, a91 = -0.3166, RULFmin91 = 1374.00
FC92: Fmin92 = 75.00, Fmax092 = 503.00, Fnom92 = 377.00, a92 = -0.3552, RULFmin92 = 1205.00
FC93: Fmin93 = 74.00, Fmax093 = 493.00, Fnom93 = 370.00, a93 = -0.3023, RULFmin93 = 1386.00
FC94: Fmin94 = 78.00, Fmax094 = 520.00, Fnom94 = 390.00, a94 = -0.3106, RULFmin94 = 1423.00
FC95: Fmin95 = 74.00, Fmax095 = 496.00, Fnom95 = 372.00, a95 = -0.3357, RULFmin95 = 1257.00
FC96: Fmin96 = 72.00, Fmax096 = 479.00, Fnom96 = 359.00, a96 = -0.3298, RULFmin96 = 1234.00
FC97: Fmin97 = 72.00, Fmax097 = 482.00, Fnom97 = 362.00, a97 = -0.2583, RULFmin97 = 1587.00
FC98: Fmin98 = 76.00, Fmax098 = 509.00, Fnom98 = 382.00, a98 = -0.3131, RULFmin98 = 1383.00
FC99: Fmin99 = 72.00, Fmax099 = 478.00, Fnom99 = 359.00, a99 = -0.2337, RULFmin99 = 1737.00
FC100: Fmin100 = 78.00, Fmax0100 = 517.00, Fnom100 = 388.00, a100 = -0.3202, RULFmin100 = 1371.00
Test 13:
FC1: Fmin1 = 72.00, Fmax01 = 480.00, Fnom1 = 360.00, a1 = -0.2375, RULFmin1 = 1718.00
FC2: Fmin2 = 78.00, Fmax02 = 523.00, Fnom2 = 392.00, a2 = -0.2658, RULFmin2 = 1674.00
FC3: Fmin3 = 74.00, Fmax03 = 493.00, Fnom3 = 370.00, a3 = -0.2544, RULFmin3 = 1647.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2780, RULFmin4 = 1493.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2747, RULFmin5 = 1609.00
FC6: Fmin6 = 77.00, Fmax06 = 512.00, Fnom6 = 384.00, a6 = -0.3033, RULFmin6 = 1434.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.3484, RULFmin7 = 1237.00
FC8: Fmin8 = 75.00, Fmax08 = 502.00, Fnom8 = 377.00, a8 = -0.3375, RULFmin8 = 1265.00
FC9: Fmin9 = 75.00, Fmax09 = 503.00, Fnom9 = 377.00, a9 = -0.3033, RULFmin9 = 1411.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2931, RULFmin10 = 1440.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2548, RULFmin11 = 1625.00
FC12: Fmin12 = 76.00, Fmax012 = 504.00, Fnom12 = 378.00, a12 = -0.2530, RULFmin12 = 1692.00
FC13: Fmin13 = 74.00, Fmax013 = 496.00, Fnom13 = 372.00, a13 = -0.3499, RULFmin13 = 1206.00
FC14: Fmin14 = 75.00, Fmax014 = 501.00, Fnom14 = 376.00, a14 = -0.3218, RULFmin14 = 1324.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2861, RULFmin15 = 1475.00
FC16: Fmin16 = 71.00, Fmax016 = 476.00, Fnom16 = 357.00, a16 = -0.2661, RULFmin16 = 1522.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2773, RULFmin17 = 1605.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.2707, RULFmin18 = 1544.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2537, RULFmin19 = 1667.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2591, RULFmin20 = 1625.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.2703, RULFmin21 = 1635.00
FC22: Fmin22 = 72.00, Fmax022 = 479.00, Fnom22 = 359.00, a22 = -0.2891, RULFmin22 = 1408.00
FC23: Fmin23 = 74.00, Fmax023 = 495.00, Fnom23 = 371.00, a23 = -0.2384, RULFmin23 = 1766.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3310, RULFmin24 = 1299.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2440, RULFmin25 = 1664.00
FC26: Fmin26 = 72.00, Fmax026 = 480.00, Fnom26 = 360.00, a26 = -0.2379, RULFmin26 = 1715.00
FC27: Fmin27 = 74.00, Fmax027 = 496.00, Fnom27 = 372.00, a27 = -0.2879, RULFmin27 = 1466.00
FC28: Fmin28 = 76.00, Fmax028 = 508.00, Fnom28 = 381.00, a28 = -0.2957, RULFmin28 = 1461.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.2692, RULFmin29 = 1523.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.3017, RULFmin30 = 1372.00
FC31: Fmin31 = 74.00, Fmax031 = 494.00, Fnom31 = 371.00, a31 = -0.3055, RULFmin31 = 1375.00
FC32: Fmin32 = 78.00, Fmax032 = 522.00, Fnom32 = 392.00, a32 = -0.3371, RULFmin32 = 1317.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3392, RULFmin33 = 1259.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.2934, RULFmin34 = 1411.00
FC35: Fmin35 = 75.00, Fmax035 = 502.00, Fnom35 = 377.00, a35 = -0.3094, RULFmin35 = 1380.00
FC36: Fmin36 = 78.00, Fmax036 = 523.00, Fnom36 = 392.00, a36 = -0.3371, RULFmin36 = 1320.00
FC37: Fmin37 = 77.00, Fmax037 = 516.00, Fnom37 = 387.00, a37 = -0.2582, RULFmin37 = 1700.00
FC38: Fmin38 = 79.00, Fmax038 = 524.00, Fnom38 = 393.00, a38 = -0.3046, RULFmin38 = 1461.00
FC39: Fmin39 = 76.00, Fmax039 = 509.00, Fnom39 = 382.00, a39 = -0.3298, RULFmin39 = 1313.00
FC40: Fmin40 = 78.00, Fmax040 = 519.00, Fnom40 = 389.00, a40 = -0.2896, RULFmin40 = 1523.00
FC41: Fmin41 = 72.00, Fmax041 = 477.00, Fnom41 = 358.00, a41 = -0.2791, RULFmin41 = 1451.00
FC42: Fmin42 = 77.00, Fmax042 = 511.00, Fnom42 = 383.00, a42 = -0.3236, RULFmin42 = 1341.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.3050, RULFmin43 = 1328.00
FC44: Fmin44 = 75.00, Fmax044 = 502.00, Fnom44 = 377.00, a44 = -0.2623, RULFmin44 = 1628.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.3108, RULFmin45 = 1374.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2581, RULFmin46 = 1658.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.3144, RULFmin47 = 1304.00
FC48: Fmin48 = 76.00, Fmax048 = 506.00, Fnom48 = 380.00, a48 = -0.2681, RULFmin48 = 1604.00
FC49: Fmin49 = 73.00, Fmax049 = 484.00, Fnom49 = 363.00, a49 = -0.3174, RULFmin49 = 1295.00
FC50: Fmin50 = 73.00, Fmax050 = 487.00, Fnom50 = 365.00, a50 = -0.3051, RULFmin50 = 1357.00
FC51: Fmin51 = 72.00, Fmax051 = 482.00, Fnom51 = 362.00, a51 = -0.2785, RULFmin51 = 1472.00
FC52: Fmin52 = 76.00, Fmax052 = 506.00, Fnom52 = 380.00, a52 = -0.2909, RULFmin52 = 1478.00
FC53: Fmin53 = 75.00, Fmax053 = 502.00, Fnom53 = 377.00, a53 = -0.3435, RULFmin53 = 1243.00
FC54: Fmin54 = 71.00, Fmax054 = 475.00, Fnom54 = 356.00, a54 = -0.2760, RULFmin54 = 1464.00
FC55: Fmin55 = 75.00, Fmax055 = 503.00, Fnom55 = 377.00, a55 = -0.3302, RULFmin55 = 1296.00
FC56: Fmin56 = 76.00, Fmax056 = 504.00, Fnom56 = 378.00, a56 = -0.2880, RULFmin56 = 1486.00
FC57: Fmin57 = 75.00, Fmax057 = 499.00, Fnom57 = 374.00, a57 = -0.2582, RULFmin57 = 1642.00
FC58: Fmin58 = 73.00, Fmax058 = 487.00, Fnom58 = 365.00, a58 = -0.3011, RULFmin58 = 1375.00
FC59: Fmin59 = 71.00, Fmax059 = 475.00, Fnom59 = 356.00, a59 = -0.3093, RULFmin59 = 1306.00
FC60: Fmin60 = 76.00, Fmax060 = 509.00, Fnom60 = 382.00, a60 = -0.3540, RULFmin60 = 1223.00
FC61: Fmin61 = 74.00, Fmax061 = 495.00, Fnom61 = 371.00, a61 = -0.2988, RULFmin61 = 1409.00
FC62: Fmin62 = 75.00, Fmax062 = 498.00, Fnom62 = 374.00, a62 = -0.3026, RULFmin62 = 1398.00
FC63: Fmin63 = 72.00, Fmax063 = 477.00, Fnom63 = 358.00, a63 = -0.2976, RULFmin63 = 1361.00
FC64: Fmin64 = 74.00, Fmax064 = 496.00, Fnom64 = 372.00, a64 = -0.2624, RULFmin64 = 1608.00
FC65: Fmin65 = 76.00, Fmax065 = 505.00, Fnom65 = 379.00, a65 = -0.2524, RULFmin65 = 1700.00
FC66: Fmin66 = 77.00, Fmax066 = 511.00, Fnom66 = 383.00, a66 = -0.3447, RULFmin66 = 1259.00
FC67: Fmin67 = 77.00, Fmax067 = 511.00, Fnom67 = 383.00, a67 = -0.3194, RULFmin67 = 1359.00
FC68: Fmin68 = 72.00, Fmax068 = 481.00, Fnom68 = 361.00, a68 = -0.3272, RULFmin68 = 1250.00
FC69: Fmin69 = 75.00, Fmax069 = 500.00, Fnom69 = 375.00, a69 = -0.2627, RULFmin69 = 1618.00
FC70: Fmin70 = 75.00, Fmax070 = 497.00, Fnom70 = 373.00, a70 = -0.3178, RULFmin70 = 1328.00
FC71: Fmin71 = 73.00, Fmax071 = 487.00, Fnom71 = 365.00, a71 = -0.2390, RULFmin71 = 1732.00
FC72: Fmin72 = 78.00, Fmax072 = 517.00, Fnom72 = 388.00, a72 = -0.2677, RULFmin72 = 1640.00
FC73: Fmin73 = 78.00, Fmax073 = 517.00, Fnom73 = 388.00, a73 = -0.3462, RULFmin73 = 1268.00
FC74: Fmin74 = 76.00, Fmax074 = 505.00, Fnom74 = 379.00, a74 = -0.2854, RULFmin74 = 1503.00
FC75: Fmin75 = 74.00, Fmax075 = 494.00, Fnom75 = 371.00, a75 = -0.2731, RULFmin75 = 1538.00
FC76: Fmin76 = 72.00, Fmax076 = 479.00, Fnom76 = 359.00, a76 = -0.2594, RULFmin76 = 1569.00
FC77: Fmin77 = 76.00, Fmax077 = 508.00, Fnom77 = 381.00, a77 = -0.2769, RULFmin77 = 1560.00
FC78: Fmin78 = 77.00, Fmax078 = 510.00, Fnom78 = 383.00, a78 = -0.2410, RULFmin78 = 1797.00
FC79: Fmin79 = 76.00, Fmax079 = 509.00, Fnom79 = 382.00, a79 = -0.2430, RULFmin79 = 1782.00
FC80: Fmin80 = 78.00, Fmax080 = 522.00, Fnom80 = 392.00, a80 = -0.3291, RULFmin80 = 1349.00
FC81: Fmin81 = 73.00, Fmax081 = 485.00, Fnom81 = 364.00, a81 = -0.2362, RULFmin81 = 1744.00
FC82: Fmin82 = 73.00, Fmax082 = 488.00, Fnom82 = 366.00, a82 = -0.2711, RULFmin82 = 1531.00
FC83: Fmin83 = 73.00, Fmax083 = 486.00, Fnom83 = 365.00, a83 = -0.3004, RULFmin83 = 1375.00
FC84: Fmin84 = 71.00, Fmax084 = 475.00, Fnom84 = 356.00, a84 = -0.2857, RULFmin84 = 1414.00
FC85: Fmin85 = 77.00, Fmax085 = 512.00, Fnom85 = 384.00, a85 = -0.2772, RULFmin85 = 1569.00
FC86: Fmin86 = 72.00, Fmax086 = 477.00, Fnom86 = 358.00, a86 = -0.2274, RULFmin86 = 1781.00
FC87: Fmin87 = 77.00, Fmax087 = 512.00, Fnom87 = 384.00, a87 = -0.3220, RULFmin87 = 1351.00
FC88: Fmin88 = 75.00, Fmax088 = 501.00, Fnom88 = 376.00, a88 = -0.2513, RULFmin88 = 1695.00
FC89: Fmin89 = 78.00, Fmax089 = 518.00, Fnom89 = 389.00, a89 = -0.3586, RULFmin89 = 1227.00
FC90: Fmin90 = 76.00, Fmax090 = 507.00, Fnom90 = 380.00, a90 = -0.2936, RULFmin90 = 1468.00
FC91: Fmin91 = 73.00, Fmax091 = 487.00, Fnom91 = 365.00, a91 = -0.2622, RULFmin91 = 1579.00
FC92: Fmin92 = 72.00, Fmax092 = 480.00, Fnom92 = 360.00, a92 = -0.2545, RULFmin92 = 1603.00
FC93: Fmin93 = 76.00, Fmax093 = 506.00, Fnom93 = 380.00, a93 = -0.2805, RULFmin93 = 1533.00
FC94: Fmin94 = 76.00, Fmax094 = 504.00, Fnom94 = 378.00, a94 = -0.2391, RULFmin94 = 1790.00
FC95: Fmin95 = 75.00, Fmax095 = 497.00, Fnom95 = 373.00, a95 = -0.2762, RULFmin95 = 1528.00
FC96: Fmin96 = 75.00, Fmax096 = 499.00, Fnom96 = 374.00, a96 = -0.3384, RULFmin96 = 1253.00
FC97: Fmin97 = 77.00, Fmax097 = 516.00, Fnom97 = 387.00, a97 = -0.2720, RULFmin97 = 1614.00
FC98: Fmin98 = 75.00, Fmax098 = 497.00, Fnom98 = 373.00, a98 = -0.2747, RULFmin98 = 1536.00
FC99: Fmin99 = 77.00, Fmax099 = 515.00, Fnom99 = 386.00, a99 = -0.3286, RULFmin99 = 1333.00
FC100: Fmin100 = 76.00, Fmax0100 = 505.00, Fnom100 = 379.00, a100 = -0.2583, RULFmin100 = 1661.00
Test 14:
FC1: Fmin1 = 72.00, Fmax01 = 482.00, Fnom1 = 362.00, a1 = -0.2954, RULFmin1 = 1388.00
FC2: Fmin2 = 72.00, Fmax02 = 478.00, Fnom2 = 359.00, a2 = -0.3123, RULFmin2 = 1300.00
FC3: Fmin3 = 73.00, Fmax03 = 484.00, Fnom3 = 363.00, a3 = -0.3211, RULFmin3 = 1280.00
FC4: Fmin4 = 74.00, Fmax04 = 493.00, Fnom4 = 370.00, a4 = -0.2835, RULFmin4 = 1478.00
FC5: Fmin5 = 73.00, Fmax05 = 486.00, Fnom5 = 365.00, a5 = -0.3050, RULFmin5 = 1354.00
FC6: Fmin6 = 72.00, Fmax06 = 478.00, Fnom6 = 359.00, a6 = -0.3016, RULFmin6 = 1346.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.3086, RULFmin7 = 1429.00
FC8: Fmin8 = 77.00, Fmax08 = 514.00, Fnom8 = 386.00, a8 = -0.2892, RULFmin8 = 1511.00
FC9: Fmin9 = 77.00, Fmax09 = 515.00, Fnom9 = 386.00, a9 = -0.2880, RULFmin9 = 1521.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2477, RULFmin10 = 1756.00
FC11: Fmin11 = 78.00, Fmax011 = 518.00, Fnom11 = 389.00, a11 = -0.3577, RULFmin11 = 1230.00
FC12: Fmin12 = 79.00, Fmax012 = 524.00, Fnom12 = 393.00, a12 = -0.3681, RULFmin12 = 1209.00
FC13: Fmin13 = 75.00, Fmax013 = 500.00, Fnom13 = 375.00, a13 = -0.2497, RULFmin13 = 1702.00
FC14: Fmin14 = 74.00, Fmax014 = 495.00, Fnom14 = 371.00, a14 = -0.2406, RULFmin14 = 1750.00
FC15: Fmin15 = 74.00, Fmax015 = 493.00, Fnom15 = 370.00, a15 = -0.2418, RULFmin15 = 1733.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2996, RULFmin16 = 1472.00
FC17: Fmin17 = 75.00, Fmax017 = 500.00, Fnom17 = 375.00, a17 = -0.2897, RULFmin17 = 1467.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.3355, RULFmin18 = 1216.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2818, RULFmin19 = 1501.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2584, RULFmin20 = 1598.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.2662, RULFmin21 = 1578.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.2909, RULFmin22 = 1478.00
FC23: Fmin23 = 76.00, Fmax023 = 504.00, Fnom23 = 378.00, a23 = -0.3405, RULFmin23 = 1257.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.3121, RULFmin24 = 1397.00
FC25: Fmin25 = 78.00, Fmax025 = 519.00, Fnom25 = 389.00, a25 = -0.3259, RULFmin25 = 1353.00
FC26: Fmin26 = 78.00, Fmax026 = 518.00, Fnom26 = 389.00, a26 = -0.2651, RULFmin26 = 1660.00
FC27: Fmin27 = 74.00, Fmax027 = 495.00, Fnom27 = 371.00, a27 = -0.2504, RULFmin27 = 1681.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.2742, RULFmin28 = 1590.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.3266, RULFmin29 = 1240.00
FC30: Fmin30 = 77.00, Fmax030 = 513.00, Fnom30 = 385.00, a30 = -0.2747, RULFmin30 = 1587.00
FC31: Fmin31 = 73.00, Fmax031 = 484.00, Fnom31 = 363.00, a31 = -0.2306, RULFmin31 = 1782.00
FC32: Fmin32 = 78.00, Fmax032 = 519.00, Fnom32 = 389.00, a32 = -0.3467, RULFmin32 = 1272.00
FC33: Fmin33 = 75.00, Fmax033 = 499.00, Fnom33 = 374.00, a33 = -0.2804, RULFmin33 = 1512.00
FC34: Fmin34 = 77.00, Fmax034 = 511.00, Fnom34 = 383.00, a34 = -0.3078, RULFmin34 = 1410.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2456, RULFmin35 = 1690.00
FC36: Fmin36 = 72.00, Fmax036 = 481.00, Fnom36 = 361.00, a36 = -0.2917, RULFmin36 = 1402.00
FC37: Fmin37 = 72.00, Fmax037 = 482.00, Fnom37 = 362.00, a37 = -0.2797, RULFmin37 = 1466.00
FC38: Fmin38 = 77.00, Fmax038 = 511.00, Fnom38 = 383.00, a38 = -0.2973, RULFmin38 = 1460.00
FC39: Fmin39 = 76.00, Fmax039 = 508.00, Fnom39 = 381.00, a39 = -0.3535, RULFmin39 = 1222.00
FC40: Fmin40 = 77.00, Fmax040 = 513.00, Fnom40 = 385.00, a40 = -0.3447, RULFmin40 = 1265.00
FC41: Fmin41 = 78.00, Fmax041 = 519.00, Fnom41 = 389.00, a41 = -0.2786, RULFmin41 = 1583.00
FC42: Fmin42 = 78.00, Fmax042 = 523.00, Fnom42 = 392.00, a42 = -0.3027, RULFmin42 = 1470.00
FC43: Fmin43 = 75.00, Fmax043 = 501.00, Fnom43 = 376.00, a43 = -0.3135, RULFmin43 = 1359.00
FC44: Fmin44 = 78.00, Fmax044 = 521.00, Fnom44 = 391.00, a44 = -0.2677, RULFmin44 = 1655.00
FC45: Fmin45 = 73.00, Fmax045 = 484.00, Fnom45 = 363.00, a45 = -0.3262, RULFmin45 = 1260.00
FC46: Fmin46 = 75.00, Fmax046 = 502.00, Fnom46 = 377.00, a46 = -0.2988, RULFmin46 = 1429.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.2610, RULFmin47 = 1571.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2848, RULFmin48 = 1524.00
FC49: Fmin49 = 74.00, Fmax049 = 492.00, Fnom49 = 369.00, a49 = -0.2465, RULFmin49 = 1696.00
FC50: Fmin50 = 74.00, Fmax050 = 492.00, Fnom50 = 369.00, a50 = -0.2919, RULFmin50 = 1432.00
FC51: Fmin51 = 73.00, Fmax051 = 486.00, Fnom51 = 365.00, a51 = -0.3082, RULFmin51 = 1340.00
FC52: Fmin52 = 73.00, Fmax052 = 489.00, Fnom52 = 367.00, a52 = -0.2698, RULFmin52 = 1542.00
FC53: Fmin53 = 75.00, Fmax053 = 497.00, Fnom53 = 373.00, a53 = -0.2491, RULFmin53 = 1694.00
FC54: Fmin54 = 77.00, Fmax054 = 516.00, Fnom54 = 387.00, a54 = -0.3226, RULFmin54 = 1361.00
FC55: Fmin55 = 75.00, Fmax055 = 499.00, Fnom55 = 374.00, a55 = -0.2680, RULFmin55 = 1582.00
FC56: Fmin56 = 72.00, Fmax056 = 477.00, Fnom56 = 358.00, a56 = -0.2404, RULFmin56 = 1685.00
FC57: Fmin57 = 78.00, Fmax057 = 523.00, Fnom57 = 392.00, a57 = -0.2499, RULFmin57 = 1781.00
FC58: Fmin58 = 77.00, Fmax058 = 511.00, Fnom58 = 383.00, a58 = -0.2465, RULFmin58 = 1761.00
FC59: Fmin59 = 77.00, Fmax059 = 512.00, Fnom59 = 384.00, a59 = -0.2554, RULFmin59 = 1703.00
FC60: Fmin60 = 76.00, Fmax060 = 507.00, Fnom60 = 380.00, a60 = -0.2682, RULFmin60 = 1607.00
FC61: Fmin61 = 75.00, Fmax061 = 502.00, Fnom61 = 377.00, a61 = -0.2525, RULFmin61 = 1691.00
FC62: Fmin62 = 73.00, Fmax062 = 488.00, Fnom62 = 366.00, a62 = -0.2506, RULFmin62 = 1656.00
FC63: Fmin63 = 78.00, Fmax063 = 519.00, Fnom63 = 389.00, a63 = -0.2758, RULFmin63 = 1599.00
FC64: Fmin64 = 75.00, Fmax064 = 499.00, Fnom64 = 374.00, a64 = -0.3323, RULFmin64 = 1276.00
FC65: Fmin65 = 74.00, Fmax065 = 492.00, Fnom65 = 369.00, a65 = -0.3240, RULFmin65 = 1290.00
FC66: Fmin66 = 78.00, Fmax066 = 523.00, Fnom66 = 392.00, a66 = -0.3504, RULFmin66 = 1270.00
FC67: Fmin67 = 73.00, Fmax067 = 485.00, Fnom67 = 364.00, a67 = -0.2855, RULFmin67 = 1443.00
FC68: Fmin68 = 74.00, Fmax068 = 495.00, Fnom68 = 371.00, a68 = -0.3011, RULFmin68 = 1398.00
FC69: Fmin69 = 76.00, Fmax069 = 504.00, Fnom69 = 378.00, a69 = -0.3485, RULFmin69 = 1228.00
FC70: Fmin70 = 75.00, Fmax070 = 498.00, Fnom70 = 374.00, a70 = -0.3176, RULFmin70 = 1332.00
FC71: Fmin71 = 72.00, Fmax071 = 478.00, Fnom71 = 359.00, a71 = -0.2276, RULFmin71 = 1784.00
FC72: Fmin72 = 72.00, Fmax072 = 478.00, Fnom72 = 359.00, a72 = -0.2369, RULFmin72 = 1714.00
FC73: Fmin73 = 72.00, Fmax073 = 477.00, Fnom73 = 358.00, a73 = -0.2985, RULFmin73 = 1357.00
FC74: Fmin74 = 77.00, Fmax074 = 511.00, Fnom74 = 383.00, a74 = -0.3175, RULFmin74 = 1367.00
FC75: Fmin75 = 74.00, Fmax075 = 490.00, Fnom75 = 368.00, a75 = -0.2759, RULFmin75 = 1508.00
FC76: Fmin76 = 75.00, Fmax076 = 499.00, Fnom76 = 374.00, a76 = -0.2625, RULFmin76 = 1615.00
FC77: Fmin77 = 72.00, Fmax077 = 482.00, Fnom77 = 362.00, a77 = -0.2479, RULFmin77 = 1654.00
FC78: Fmin78 = 74.00, Fmax078 = 494.00, Fnom78 = 371.00, a78 = -0.3070, RULFmin78 = 1368.00
FC79: Fmin79 = 77.00, Fmax079 = 515.00, Fnom79 = 386.00, a79 = -0.2719, RULFmin79 = 1611.00
FC80: Fmin80 = 72.00, Fmax080 = 480.00, Fnom80 = 360.00, a80 = -0.3317, RULFmin80 = 1230.00
FC81: Fmin81 = 77.00, Fmax081 = 513.00, Fnom81 = 385.00, a81 = -0.2542, RULFmin81 = 1715.00
FC82: Fmin82 = 78.00, Fmax082 = 522.00, Fnom82 = 392.00, a82 = -0.3081, RULFmin82 = 1441.00
FC83: Fmin83 = 72.00, Fmax083 = 477.00, Fnom83 = 358.00, a83 = -0.2826, RULFmin83 = 1433.00
FC84: Fmin84 = 79.00, Fmax084 = 525.00, Fnom84 = 394.00, a84 = -0.3034, RULFmin84 = 1470.00
FC85: Fmin85 = 75.00, Fmax085 = 503.00, Fnom85 = 377.00, a85 = -0.3552, RULFmin85 = 1205.00
FC86: Fmin86 = 76.00, Fmax086 = 504.00, Fnom86 = 378.00, a86 = -0.3152, RULFmin86 = 1358.00
FC87: Fmin87 = 79.00, Fmax087 = 525.00, Fnom87 = 394.00, a87 = -0.2507, RULFmin87 = 1779.00
FC88: Fmin88 = 77.00, Fmax088 = 512.00, Fnom88 = 384.00, a88 = -0.2939, RULFmin88 = 1480.00
FC89: Fmin89 = 78.00, Fmax089 = 522.00, Fnom89 = 392.00, a89 = -0.3010, RULFmin89 = 1475.00
FC90: Fmin90 = 75.00, Fmax090 = 497.00, Fnom90 = 373.00, a90 = -0.2808, RULFmin90 = 1503.00
FC91: Fmin91 = 77.00, Fmax091 = 515.00, Fnom91 = 386.00, a91 = -0.2639, RULFmin91 = 1660.00
FC92: Fmin92 = 76.00, Fmax092 = 509.00, Fnom92 = 382.00, a92 = -0.2408, RULFmin92 = 1798.00
FC93: Fmin93 = 77.00, Fmax093 = 511.00, Fnom93 = 383.00, a93 = -0.3506, RULFmin93 = 1238.00
FC94: Fmin94 = 76.00, Fmax094 = 509.00, Fnom94 = 382.00, a94 = -0.3295, RULFmin94 = 1314.00
FC95: Fmin95 = 72.00, Fmax095 = 483.00, Fnom95 = 362.00, a95 = -0.2917, RULFmin95 = 1409.00
FC96: Fmin96 = 73.00, Fmax096 = 486.00, Fnom96 = 365.00, a96 = -0.2751, RULFmin96 = 1501.00
FC97: Fmin97 = 73.00, Fmax097 = 487.00, Fnom97 = 365.00, a97 = -0.3080, RULFmin97 = 1344.00
FC98: Fmin98 = 74.00, Fmax098 = 496.00, Fnom98 = 372.00, a98 = -0.2380, RULFmin98 = 1773.00
FC99: Fmin99 = 72.00, Fmax099 = 481.00, Fnom99 = 361.00, a99 = -0.2337, RULFmin99 = 1750.00
FC100: Fmin100 = 76.00, Fmax0100 = 509.00, Fnom100 = 382.00, a100 = -0.2579, RULFmin100 = 1679.00
Test 15:
FC1: Fmin1 = 79.00, Fmax01 = 525.00, Fnom1 = 394.00, a1 = -0.2868, RULFmin1 = 1555.00
FC2: Fmin2 = 78.00, Fmax02 = 521.00, Fnom2 = 391.00, a2 = -0.3153, RULFmin2 = 1405.00
FC3: Fmin3 = 77.00, Fmax03 = 513.00, Fnom3 = 385.00, a3 = -0.3024, RULFmin3 = 1442.00
FC4: Fmin4 = 72.00, Fmax04 = 483.00, Fnom4 = 362.00, a4 = -0.2985, RULFmin4 = 1377.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.3020, RULFmin5 = 1437.00
FC6: Fmin6 = 76.00, Fmax06 = 509.00, Fnom6 = 382.00, a6 = -0.3256, RULFmin6 = 1330.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.2543, RULFmin7 = 1726.00
FC8: Fmin8 = 76.00, Fmax08 = 508.00, Fnom8 = 381.00, a8 = -0.2695, RULFmin8 = 1603.00
FC9: Fmin9 = 74.00, Fmax09 = 492.00, Fnom9 = 369.00, a9 = -0.3371, RULFmin9 = 1240.00
FC10: Fmin10 = 78.00, Fmax010 = 517.00, Fnom10 = 388.00, a10 = -0.3190, RULFmin10 = 1376.00
FC11: Fmin11 = 77.00, Fmax011 = 513.00, Fnom11 = 385.00, a11 = -0.3211, RULFmin11 = 1358.00
FC12: Fmin12 = 74.00, Fmax012 = 491.00, Fnom12 = 368.00, a12 = -0.2831, RULFmin12 = 1473.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2975, RULFmin13 = 1415.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2894, RULFmin14 = 1396.00
FC15: Fmin15 = 77.00, Fmax015 = 512.00, Fnom15 = 384.00, a15 = -0.2834, RULFmin15 = 1535.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2630, RULFmin16 = 1677.00
FC17: Fmin17 = 72.00, Fmax017 = 477.00, Fnom17 = 358.00, a17 = -0.3031, RULFmin17 = 1336.00
FC18: Fmin18 = 75.00, Fmax018 = 499.00, Fnom18 = 374.00, a18 = -0.3389, RULFmin18 = 1251.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2638, RULFmin19 = 1573.00
FC20: Fmin20 = 73.00, Fmax020 = 488.00, Fnom20 = 366.00, a20 = -0.3151, RULFmin20 = 1317.00
FC21: Fmin21 = 75.00, Fmax021 = 500.00, Fnom21 = 375.00, a21 = -0.2392, RULFmin21 = 1777.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.2629, RULFmin22 = 1670.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3217, RULFmin23 = 1315.00
FC24: Fmin24 = 75.00, Fmax024 = 503.00, Fnom24 = 377.00, a24 = -0.3042, RULFmin24 = 1407.00
FC25: Fmin25 = 79.00, Fmax025 = 525.00, Fnom25 = 394.00, a25 = -0.3143, RULFmin25 = 1419.00
FC26: Fmin26 = 73.00, Fmax026 = 489.00, Fnom26 = 367.00, a26 = -0.2687, RULFmin26 = 1548.00
FC27: Fmin27 = 71.00, Fmax027 = 475.00, Fnom27 = 356.00, a27 = -0.2863, RULFmin27 = 1411.00
FC28: Fmin28 = 72.00, Fmax028 = 479.00, Fnom28 = 359.00, a28 = -0.3013, RULFmin28 = 1351.00
FC29: Fmin29 = 74.00, Fmax029 = 494.00, Fnom29 = 371.00, a29 = -0.3019, RULFmin29 = 1391.00
FC30: Fmin30 = 77.00, Fmax030 = 515.00, Fnom30 = 386.00, a30 = -0.3454, RULFmin30 = 1268.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.2421, RULFmin31 = 1747.00
FC32: Fmin32 = 73.00, Fmax032 = 484.00, Fnom32 = 363.00, a32 = -0.2860, RULFmin32 = 1437.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.2628, RULFmin33 = 1644.00
FC34: Fmin34 = 73.00, Fmax034 = 488.00, Fnom34 = 366.00, a34 = -0.3252, RULFmin34 = 1276.00
FC35: Fmin35 = 73.00, Fmax035 = 485.00, Fnom35 = 364.00, a35 = -0.2463, RULFmin35 = 1673.00
FC36: Fmin36 = 75.00, Fmax036 = 499.00, Fnom36 = 374.00, a36 = -0.2455, RULFmin36 = 1727.00
FC37: Fmin37 = 73.00, Fmax037 = 484.00, Fnom37 = 363.00, a37 = -0.3024, RULFmin37 = 1359.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2334, RULFmin38 = 1752.00
FC39: Fmin39 = 75.00, Fmax039 = 503.00, Fnom39 = 377.00, a39 = -0.2470, RULFmin39 = 1733.00
FC40: Fmin40 = 78.00, Fmax040 = 522.00, Fnom40 = 392.00, a40 = -0.3569, RULFmin40 = 1244.00
FC41: Fmin41 = 72.00, Fmax041 = 478.00, Fnom41 = 359.00, a41 = -0.2716, RULFmin41 = 1495.00
FC42: Fmin42 = 75.00, Fmax042 = 503.00, Fnom42 = 377.00, a42 = -0.3531, RULFmin42 = 1212.00
FC43: Fmin43 = 77.00, Fmax043 = 511.00, Fnom43 = 383.00, a43 = -0.2426, RULFmin43 = 1789.00
FC44: Fmin44 = 73.00, Fmax044 = 486.00, Fnom44 = 365.00, a44 = -0.2483, RULFmin44 = 1663.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.2789, RULFmin45 = 1488.00
FC46: Fmin46 = 75.00, Fmax046 = 498.00, Fnom46 = 374.00, a46 = -0.2917, RULFmin46 = 1450.00
FC47: Fmin47 = 73.00, Fmax047 = 489.00, Fnom47 = 367.00, a47 = -0.3054, RULFmin47 = 1362.00
FC48: Fmin48 = 72.00, Fmax048 = 479.00, Fnom48 = 359.00, a48 = -0.2737, RULFmin48 = 1487.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2577, RULFmin49 = 1599.00
FC50: Fmin50 = 75.00, Fmax050 = 499.00, Fnom50 = 374.00, a50 = -0.2689, RULFmin50 = 1577.00
FC51: Fmin51 = 71.00, Fmax051 = 476.00, Fnom51 = 357.00, a51 = -0.2816, RULFmin51 = 1438.00
FC52: Fmin52 = 73.00, Fmax052 = 486.00, Fnom52 = 365.00, a52 = -0.2554, RULFmin52 = 1617.00
FC53: Fmin53 = 77.00, Fmax053 = 512.00, Fnom53 = 384.00, a53 = -0.3318, RULFmin53 = 1311.00
FC54: Fmin54 = 74.00, Fmax054 = 495.00, Fnom54 = 371.00, a54 = -0.2599, RULFmin54 = 1620.00
FC55: Fmin55 = 73.00, Fmax055 = 489.00, Fnom55 = 367.00, a55 = -0.3088, RULFmin55 = 1347.00
FC56: Fmin56 = 72.00, Fmax056 = 483.00, Fnom56 = 362.00, a56 = -0.2844, RULFmin56 = 1445.00
FC57: Fmin57 = 72.00, Fmax057 = 477.00, Fnom57 = 358.00, a57 = -0.2293, RULFmin57 = 1766.00
FC58: Fmin58 = 78.00, Fmax058 = 517.00, Fnom58 = 388.00, a58 = -0.3100, RULFmin58 = 1416.00
FC59: Fmin59 = 71.00, Fmax059 = 475.00, Fnom59 = 356.00, a59 = -0.2628, RULFmin59 = 1537.00
FC60: Fmin60 = 73.00, Fmax060 = 486.00, Fnom60 = 365.00, a60 = -0.2764, RULFmin60 = 1494.00
FC61: Fmin61 = 75.00, Fmax061 = 503.00, Fnom61 = 377.00, a61 = -0.3502, RULFmin61 = 1222.00
FC62: Fmin62 = 74.00, Fmax062 = 496.00, Fnom62 = 372.00, a62 = -0.2894, RULFmin62 = 1458.00
FC63: Fmin63 = 77.00, Fmax063 = 515.00, Fnom63 = 386.00, a63 = -0.3372, RULFmin63 = 1299.00
FC64: Fmin64 = 74.00, Fmax064 = 496.00, Fnom64 = 372.00, a64 = -0.3284, RULFmin64 = 1285.00
FC65: Fmin65 = 75.00, Fmax065 = 497.00, Fnom65 = 373.00, a65 = -0.2861, RULFmin65 = 1475.00
FC66: Fmin66 = 72.00, Fmax066 = 478.00, Fnom66 = 359.00, a66 = -0.2751, RULFmin66 = 1476.00
FC67: Fmin67 = 74.00, Fmax067 = 490.00, Fnom67 = 368.00, a67 = -0.3116, RULFmin67 = 1335.00
FC68: Fmin68 = 72.00, Fmax068 = 477.00, Fnom68 = 358.00, a68 = -0.2591, RULFmin68 = 1563.00
FC69: Fmin69 = 78.00, Fmax069 = 521.00, Fnom69 = 391.00, a69 = -0.3602, RULFmin69 = 1230.00
FC70: Fmin70 = 75.00, Fmax070 = 502.00, Fnom70 = 377.00, a70 = -0.2515, RULFmin70 = 1698.00
FC71: Fmin71 = 72.00, Fmax071 = 477.00, Fnom71 = 358.00, a71 = -0.2608, RULFmin71 = 1553.00
FC72: Fmin72 = 79.00, Fmax072 = 524.00, Fnom72 = 393.00, a72 = -0.3075, RULFmin72 = 1447.00
FC73: Fmin73 = 75.00, Fmax073 = 500.00, Fnom73 = 375.00, a73 = -0.3411, RULFmin73 = 1246.00
FC74: Fmin74 = 72.00, Fmax074 = 482.00, Fnom74 = 362.00, a74 = -0.3417, RULFmin74 = 1200.00
FC75: Fmin75 = 73.00, Fmax075 = 484.00, Fnom75 = 363.00, a75 = -0.2585, RULFmin75 = 1590.00
FC76: Fmin76 = 72.00, Fmax076 = 483.00, Fnom76 = 362.00, a76 = -0.2882, RULFmin76 = 1426.00
FC77: Fmin77 = 78.00, Fmax077 = 522.00, Fnom77 = 392.00, a77 = -0.2517, RULFmin77 = 1764.00
FC78: Fmin78 = 73.00, Fmax078 = 488.00, Fnom78 = 366.00, a78 = -0.2610, RULFmin78 = 1590.00
FC79: Fmin79 = 75.00, Fmax079 = 503.00, Fnom79 = 377.00, a79 = -0.3413, RULFmin79 = 1254.00
FC80: Fmin80 = 78.00, Fmax080 = 522.00, Fnom80 = 392.00, a80 = -0.2801, RULFmin80 = 1585.00
FC81: Fmin81 = 78.00, Fmax081 = 518.00, Fnom81 = 389.00, a81 = -0.3077, RULFmin81 = 1430.00
FC82: Fmin82 = 76.00, Fmax082 = 507.00, Fnom82 = 380.00, a82 = -0.3160, RULFmin82 = 1364.00
FC83: Fmin83 = 74.00, Fmax083 = 492.00, Fnom83 = 369.00, a83 = -0.2530, RULFmin83 = 1652.00
FC84: Fmin84 = 75.00, Fmax084 = 503.00, Fnom84 = 377.00, a84 = -0.2465, RULFmin84 = 1736.00
FC85: Fmin85 = 75.00, Fmax085 = 503.00, Fnom85 = 377.00, a85 = -0.3432, RULFmin85 = 1247.00
FC86: Fmin86 = 72.00, Fmax086 = 480.00, Fnom86 = 360.00, a86 = -0.2698, RULFmin86 = 1512.00
FC87: Fmin87 = 77.00, Fmax087 = 513.00, Fnom87 = 385.00, a87 = -0.2893, RULFmin87 = 1507.00
FC88: Fmin88 = 77.00, Fmax088 = 513.00, Fnom88 = 385.00, a88 = -0.3215, RULFmin88 = 1356.00
FC89: Fmin89 = 79.00, Fmax089 = 525.00, Fnom89 = 394.00, a89 = -0.2520, RULFmin89 = 1770.00
FC90: Fmin90 = 72.00, Fmax090 = 483.00, Fnom90 = 362.00, a90 = -0.3137, RULFmin90 = 1310.00
FC91: Fmin91 = 73.00, Fmax091 = 487.00, Fnom91 = 365.00, a91 = -0.3363, RULFmin91 = 1231.00
FC92: Fmin92 = 77.00, Fmax092 = 512.00, Fnom92 = 384.00, a92 = -0.2463, RULFmin92 = 1766.00
FC93: Fmin93 = 71.00, Fmax093 = 476.00, Fnom93 = 357.00, a93 = -0.2677, RULFmin93 = 1513.00
FC94: Fmin94 = 77.00, Fmax094 = 515.00, Fnom94 = 386.00, a94 = -0.3235, RULFmin94 = 1354.00
FC95: Fmin95 = 79.00, Fmax095 = 524.00, Fnom95 = 393.00, a95 = -0.2589, RULFmin95 = 1719.00
FC96: Fmin96 = 79.00, Fmax096 = 525.00, Fnom96 = 394.00, a96 = -0.3218, RULFmin96 = 1386.00
FC97: Fmin97 = 73.00, Fmax097 = 484.00, Fnom97 = 363.00, a97 = -0.2653, RULFmin97 = 1549.00
FC98: Fmin98 = 72.00, Fmax098 = 482.00, Fnom98 = 362.00, a98 = -0.2797, RULFmin98 = 1466.00
FC99: Fmin99 = 78.00, Fmax099 = 520.00, Fnom99 = 390.00, a99 = -0.2773, RULFmin99 = 1594.00
FC100: Fmin100 = 75.00, Fmax0100 = 502.00, Fnom100 = 377.00, a100 = -0.3035, RULFmin100 = 1407.00
Test 16:
FC1: Fmin1 = 74.00, Fmax01 = 490.00, Fnom1 = 368.00, a1 = -0.2770, RULFmin1 = 1502.00
FC2: Fmin2 = 72.00, Fmax02 = 477.00, Fnom2 = 358.00, a2 = -0.2874, RULFmin2 = 1409.00
FC3: Fmin3 = 79.00, Fmax03 = 524.00, Fnom3 = 393.00, a3 = -0.2643, RULFmin3 = 1684.00
FC4: Fmin4 = 77.00, Fmax04 = 512.00, Fnom4 = 384.00, a4 = -0.3116, RULFmin4 = 1396.00
FC5: Fmin5 = 76.00, Fmax05 = 507.00, Fnom5 = 380.00, a5 = -0.2519, RULFmin5 = 1711.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.2791, RULFmin6 = 1537.00
FC7: Fmin7 = 76.00, Fmax07 = 504.00, Fnom7 = 378.00, a7 = -0.2655, RULFmin7 = 1612.00
FC8: Fmin8 = 74.00, Fmax08 = 491.00, Fnom8 = 368.00, a8 = -0.3044, RULFmin8 = 1370.00
FC9: Fmin9 = 73.00, Fmax09 = 489.00, Fnom9 = 367.00, a9 = -0.2321, RULFmin9 = 1792.00
FC10: Fmin10 = 74.00, Fmax010 = 492.00, Fnom10 = 369.00, a10 = -0.2819, RULFmin10 = 1483.00
FC11: Fmin11 = 71.00, Fmax011 = 476.00, Fnom11 = 357.00, a11 = -0.2332, RULFmin11 = 1737.00
FC12: Fmin12 = 73.00, Fmax012 = 488.00, Fnom12 = 366.00, a12 = -0.3296, RULFmin12 = 1259.00
FC13: Fmin13 = 78.00, Fmax013 = 518.00, Fnom13 = 389.00, a13 = -0.2965, RULFmin13 = 1484.00
FC14: Fmin14 = 73.00, Fmax014 = 488.00, Fnom14 = 366.00, a14 = -0.3095, RULFmin14 = 1341.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3135, RULFmin15 = 1410.00
FC16: Fmin16 = 74.00, Fmax016 = 493.00, Fnom16 = 370.00, a16 = -0.3398, RULFmin16 = 1233.00
FC17: Fmin17 = 76.00, Fmax017 = 507.00, Fnom17 = 380.00, a17 = -0.2981, RULFmin17 = 1446.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.2330, RULFmin18 = 1794.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3341, RULFmin19 = 1332.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2703, RULFmin20 = 1561.00
FC21: Fmin21 = 73.00, Fmax021 = 487.00, Fnom21 = 365.00, a21 = -0.2350, RULFmin21 = 1762.00
FC22: Fmin22 = 78.00, Fmax022 = 523.00, Fnom22 = 392.00, a22 = -0.3127, RULFmin22 = 1423.00
FC23: Fmin23 = 76.00, Fmax023 = 507.00, Fnom23 = 380.00, a23 = -0.3098, RULFmin23 = 1391.00
FC24: Fmin24 = 75.00, Fmax024 = 500.00, Fnom24 = 375.00, a24 = -0.3320, RULFmin24 = 1280.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.2563, RULFmin25 = 1713.00
FC26: Fmin26 = 72.00, Fmax026 = 483.00, Fnom26 = 362.00, a26 = -0.2315, RULFmin26 = 1775.00
FC27: Fmin27 = 73.00, Fmax027 = 487.00, Fnom27 = 365.00, a27 = -0.2891, RULFmin27 = 1432.00
FC28: Fmin28 = 78.00, Fmax028 = 517.00, Fnom28 = 388.00, a28 = -0.3218, RULFmin28 = 1364.00
FC29: Fmin29 = 76.00, Fmax029 = 508.00, Fnom29 = 381.00, a29 = -0.2831, RULFmin29 = 1526.00
FC30: Fmin30 = 74.00, Fmax030 = 494.00, Fnom30 = 371.00, a30 = -0.2798, RULFmin30 = 1501.00
FC31: Fmin31 = 78.00, Fmax031 = 522.00, Fnom31 = 392.00, a31 = -0.3318, RULFmin31 = 1338.00
FC32: Fmin32 = 77.00, Fmax032 = 516.00, Fnom32 = 387.00, a32 = -0.3079, RULFmin32 = 1426.00
FC33: Fmin33 = 76.00, Fmax033 = 505.00, Fnom33 = 379.00, a33 = -0.3375, RULFmin33 = 1271.00
FC34: Fmin34 = 78.00, Fmax034 = 517.00, Fnom34 = 388.00, a34 = -0.2468, RULFmin34 = 1779.00
FC35: Fmin35 = 75.00, Fmax035 = 500.00, Fnom35 = 375.00, a35 = -0.3354, RULFmin35 = 1267.00
FC36: Fmin36 = 75.00, Fmax036 = 497.00, Fnom36 = 373.00, a36 = -0.3105, RULFmin36 = 1359.00
FC37: Fmin37 = 77.00, Fmax037 = 512.00, Fnom37 = 384.00, a37 = -0.2554, RULFmin37 = 1703.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.2864, RULFmin38 = 1557.00
FC39: Fmin39 = 78.00, Fmax039 = 519.00, Fnom39 = 389.00, a39 = -0.2851, RULFmin39 = 1547.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.3231, RULFmin40 = 1309.00
FC41: Fmin41 = 72.00, Fmax041 = 479.00, Fnom41 = 359.00, a41 = -0.2431, RULFmin41 = 1674.00
FC42: Fmin42 = 76.00, Fmax042 = 508.00, Fnom42 = 381.00, a42 = -0.2457, RULFmin42 = 1758.00
FC43: Fmin43 = 74.00, Fmax043 = 490.00, Fnom43 = 368.00, a43 = -0.3447, RULFmin43 = 1207.00
FC44: Fmin44 = 77.00, Fmax044 = 511.00, Fnom44 = 383.00, a44 = -0.2844, RULFmin44 = 1526.00
FC45: Fmin45 = 74.00, Fmax045 = 495.00, Fnom45 = 371.00, a45 = -0.2694, RULFmin45 = 1563.00
FC46: Fmin46 = 75.00, Fmax046 = 499.00, Fnom46 = 374.00, a46 = -0.3022, RULFmin46 = 1403.00
FC47: Fmin47 = 71.00, Fmax047 = 476.00, Fnom47 = 357.00, a47 = -0.2380, RULFmin47 = 1702.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.3514, RULFmin48 = 1235.00
FC49: Fmin49 = 73.00, Fmax049 = 488.00, Fnom49 = 366.00, a49 = -0.3137, RULFmin49 = 1323.00
FC50: Fmin50 = 72.00, Fmax050 = 481.00, Fnom50 = 361.00, a50 = -0.3068, RULFmin50 = 1333.00
FC51: Fmin51 = 79.00, Fmax051 = 525.00, Fnom51 = 394.00, a51 = -0.2999, RULFmin51 = 1487.00
FC52: Fmin52 = 74.00, Fmax052 = 494.00, Fnom52 = 371.00, a52 = -0.3339, RULFmin52 = 1258.00
FC53: Fmin53 = 78.00, Fmax053 = 522.00, Fnom53 = 392.00, a53 = -0.2832, RULFmin53 = 1568.00
FC54: Fmin54 = 72.00, Fmax054 = 478.00, Fnom54 = 359.00, a54 = -0.2388, RULFmin54 = 1700.00
FC55: Fmin55 = 78.00, Fmax055 = 522.00, Fnom55 = 392.00, a55 = -0.2577, RULFmin55 = 1723.00
FC56: Fmin56 = 74.00, Fmax056 = 492.00, Fnom56 = 369.00, a56 = -0.2871, RULFmin56 = 1456.00
FC57: Fmin57 = 77.00, Fmax057 = 516.00, Fnom57 = 387.00, a57 = -0.3218, RULFmin57 = 1364.00
FC58: Fmin58 = 74.00, Fmax058 = 491.00, Fnom58 = 368.00, a58 = -0.2633, RULFmin58 = 1584.00
FC59: Fmin59 = 72.00, Fmax059 = 482.00, Fnom59 = 362.00, a59 = -0.2833, RULFmin59 = 1447.00
FC60: Fmin60 = 74.00, Fmax060 = 493.00, Fnom60 = 370.00, a60 = -0.2717, RULFmin60 = 1542.00
FC61: Fmin61 = 72.00, Fmax061 = 478.00, Fnom61 = 359.00, a61 = -0.2800, RULFmin61 = 1450.00
FC62: Fmin62 = 73.00, Fmax062 = 488.00, Fnom62 = 366.00, a62 = -0.2975, RULFmin62 = 1395.00
FC63: Fmin63 = 75.00, Fmax063 = 499.00, Fnom63 = 374.00, a63 = -0.2596, RULFmin63 = 1633.00
FC64: Fmin64 = 75.00, Fmax064 = 499.00, Fnom64 = 374.00, a64 = -0.2371, RULFmin64 = 1788.00
FC65: Fmin65 = 74.00, Fmax065 = 491.00, Fnom65 = 368.00, a65 = -0.2941, RULFmin65 = 1418.00
FC66: Fmin66 = 75.00, Fmax066 = 500.00, Fnom66 = 375.00, a66 = -0.3047, RULFmin66 = 1395.00
FC67: Fmin67 = 74.00, Fmax067 = 494.00, Fnom67 = 371.00, a67 = -0.2809, RULFmin67 = 1495.00
FC68: Fmin68 = 79.00, Fmax068 = 525.00, Fnom68 = 394.00, a68 = -0.2630, RULFmin68 = 1696.00
FC69: Fmin69 = 74.00, Fmax069 = 492.00, Fnom69 = 369.00, a69 = -0.2805, RULFmin69 = 1490.00
FC70: Fmin70 = 73.00, Fmax070 = 484.00, Fnom70 = 363.00, a70 = -0.2970, RULFmin70 = 1384.00
FC71: Fmin71 = 78.00, Fmax071 = 523.00, Fnom71 = 392.00, a71 = -0.2612, RULFmin71 = 1704.00
FC72: Fmin72 = 77.00, Fmax072 = 514.00, Fnom72 = 386.00, a72 = -0.3117, RULFmin72 = 1402.00
FC73: Fmin73 = 78.00, Fmax073 = 520.00, Fnom73 = 390.00, a73 = -0.2853, RULFmin73 = 1549.00
FC74: Fmin74 = 71.00, Fmax074 = 475.00, Fnom74 = 356.00, a74 = -0.2993, RULFmin74 = 1350.00
FC75: Fmin75 = 77.00, Fmax075 = 510.00, Fnom75 = 383.00, a75 = -0.3341, RULFmin75 = 1296.00
FC76: Fmin76 = 71.00, Fmax076 = 476.00, Fnom76 = 357.00, a76 = -0.2284, RULFmin76 = 1773.00
FC77: Fmin77 = 73.00, Fmax077 = 488.00, Fnom77 = 366.00, a77 = -0.2848, RULFmin77 = 1457.00
FC78: Fmin78 = 73.00, Fmax078 = 484.00, Fnom78 = 363.00, a78 = -0.2890, RULFmin78 = 1422.00
FC79: Fmin79 = 75.00, Fmax079 = 499.00, Fnom79 = 374.00, a79 = -0.2516, RULFmin79 = 1685.00
FC80: Fmin80 = 72.00, Fmax080 = 477.00, Fnom80 = 358.00, a80 = -0.2263, RULFmin80 = 1790.00
FC81: Fmin81 = 77.00, Fmax081 = 515.00, Fnom81 = 386.00, a81 = -0.2808, RULFmin81 = 1560.00
FC82: Fmin82 = 76.00, Fmax082 = 507.00, Fnom82 = 380.00, a82 = -0.2589, RULFmin82 = 1665.00
FC83: Fmin83 = 77.00, Fmax083 = 512.00, Fnom83 = 384.00, a83 = -0.2599, RULFmin83 = 1674.00
FC84: Fmin84 = 78.00, Fmax084 = 517.00, Fnom84 = 388.00, a84 = -0.3170, RULFmin84 = 1385.00
FC85: Fmin85 = 76.00, Fmax085 = 508.00, Fnom85 = 381.00, a85 = -0.2767, RULFmin85 = 1561.00
FC86: Fmin86 = 78.00, Fmax086 = 520.00, Fnom86 = 390.00, a86 = -0.3392, RULFmin86 = 1303.00
FC87: Fmin87 = 71.00, Fmax087 = 476.00, Fnom87 = 357.00, a87 = -0.3237, RULFmin87 = 1251.00
FC88: Fmin88 = 76.00, Fmax088 = 505.00, Fnom88 = 379.00, a88 = -0.2698, RULFmin88 = 1590.00
FC89: Fmin89 = 72.00, Fmax089 = 481.00, Fnom89 = 361.00, a89 = -0.3185, RULFmin89 = 1284.00
FC90: Fmin90 = 78.00, Fmax090 = 522.00, Fnom90 = 392.00, a90 = -0.2684, RULFmin90 = 1654.00
FC91: Fmin91 = 72.00, Fmax091 = 478.00, Fnom91 = 359.00, a91 = -0.2358, RULFmin91 = 1722.00
FC92: Fmin92 = 78.00, Fmax092 = 518.00, Fnom92 = 389.00, a92 = -0.2803, RULFmin92 = 1570.00
FC93: Fmin93 = 77.00, Fmax093 = 512.00, Fnom93 = 384.00, a93 = -0.2767, RULFmin93 = 1572.00
FC94: Fmin94 = 72.00, Fmax094 = 480.00, Fnom94 = 360.00, a94 = -0.2910, RULFmin94 = 1402.00
FC95: Fmin95 = 71.00, Fmax095 = 475.00, Fnom95 = 356.00, a95 = -0.3199, RULFmin95 = 1263.00
FC96: Fmin96 = 72.00, Fmax096 = 481.00, Fnom96 = 361.00, a96 = -0.2687, RULFmin96 = 1522.00
FC97: Fmin97 = 77.00, Fmax097 = 512.00, Fnom97 = 384.00, a97 = -0.2923, RULFmin97 = 1488.00
FC98: Fmin98 = 73.00, Fmax098 = 484.00, Fnom98 = 363.00, a98 = -0.2596, RULFmin98 = 1583.00
FC99: Fmin99 = 76.00, Fmax099 = 507.00, Fnom99 = 380.00, a99 = -0.2881, RULFmin99 = 1496.00
FC100: Fmin100 = 75.00, Fmax0100 = 501.00, Fnom100 = 376.00, a100 = -0.3067, RULFmin100 = 1389.00
Test 17:
FC1: Fmin1 = 78.00, Fmax01 = 517.00, Fnom1 = 388.00, a1 = -0.2843, RULFmin1 = 1544.00
FC2: Fmin2 = 75.00, Fmax02 = 503.00, Fnom2 = 377.00, a2 = -0.2985, RULFmin2 = 1434.00
FC3: Fmin3 = 72.00, Fmax03 = 479.00, Fnom3 = 359.00, a3 = -0.2272, RULFmin3 = 1791.00
FC4: Fmin4 = 74.00, Fmax04 = 494.00, Fnom4 = 371.00, a4 = -0.2897, RULFmin4 = 1450.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2852, RULFmin5 = 1550.00
FC6: Fmin6 = 72.00, Fmax06 = 481.00, Fnom6 = 361.00, a6 = -0.2701, RULFmin6 = 1514.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.3532, RULFmin7 = 1243.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2999, RULFmin8 = 1357.00
FC9: Fmin9 = 78.00, Fmax09 = 517.00, Fnom9 = 388.00, a9 = -0.3465, RULFmin9 = 1267.00
FC10: Fmin10 = 77.00, Fmax010 = 511.00, Fnom10 = 383.00, a10 = -0.3483, RULFmin10 = 1246.00
FC11: Fmin11 = 76.00, Fmax011 = 507.00, Fnom11 = 380.00, a11 = -0.2940, RULFmin11 = 1466.00
FC12: Fmin12 = 77.00, Fmax012 = 510.00, Fnom12 = 383.00, a12 = -0.2455, RULFmin12 = 1764.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.2787, RULFmin13 = 1543.00
FC14: Fmin14 = 73.00, Fmax014 = 489.00, Fnom14 = 367.00, a14 = -0.3077, RULFmin14 = 1352.00
FC15: Fmin15 = 76.00, Fmax015 = 506.00, Fnom15 = 380.00, a15 = -0.2694, RULFmin15 = 1596.00
FC16: Fmin16 = 78.00, Fmax016 = 517.00, Fnom16 = 388.00, a16 = -0.2662, RULFmin16 = 1649.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.3526, RULFmin17 = 1262.00
FC18: Fmin18 = 77.00, Fmax018 = 514.00, Fnom18 = 386.00, a18 = -0.2991, RULFmin18 = 1461.00
FC19: Fmin19 = 72.00, Fmax019 = 478.00, Fnom19 = 359.00, a19 = -0.2678, RULFmin19 = 1516.00
FC20: Fmin20 = 77.00, Fmax020 = 516.00, Fnom20 = 387.00, a20 = -0.2602, RULFmin20 = 1687.00
FC21: Fmin21 = 73.00, Fmax021 = 489.00, Fnom21 = 367.00, a21 = -0.2463, RULFmin21 = 1689.00
FC22: Fmin22 = 77.00, Fmax022 = 512.00, Fnom22 = 384.00, a22 = -0.2918, RULFmin22 = 1491.00
FC23: Fmin23 = 72.00, Fmax023 = 480.00, Fnom23 = 360.00, a23 = -0.2724, RULFmin23 = 1498.00
FC24: Fmin24 = 75.00, Fmax024 = 502.00, Fnom24 = 377.00, a24 = -0.2785, RULFmin24 = 1533.00
FC25: Fmin25 = 74.00, Fmax025 = 494.00, Fnom25 = 371.00, a25 = -0.2352, RULFmin25 = 1786.00
FC26: Fmin26 = 73.00, Fmax026 = 488.00, Fnom26 = 366.00, a26 = -0.3038, RULFmin26 = 1366.00
FC27: Fmin27 = 72.00, Fmax027 = 479.00, Fnom27 = 359.00, a27 = -0.2427, RULFmin27 = 1677.00
FC28: Fmin28 = 73.00, Fmax028 = 484.00, Fnom28 = 363.00, a28 = -0.2783, RULFmin28 = 1477.00
FC29: Fmin29 = 78.00, Fmax029 = 520.00, Fnom29 = 390.00, a29 = -0.2698, RULFmin29 = 1638.00
FC30: Fmin30 = 74.00, Fmax030 = 496.00, Fnom30 = 372.00, a30 = -0.2961, RULFmin30 = 1425.00
FC31: Fmin31 = 79.00, Fmax031 = 525.00, Fnom31 = 394.00, a31 = -0.2921, RULFmin31 = 1527.00
FC32: Fmin32 = 75.00, Fmax032 = 501.00, Fnom32 = 376.00, a32 = -0.2412, RULFmin32 = 1766.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.2659, RULFmin33 = 1542.00
FC34: Fmin34 = 72.00, Fmax034 = 477.00, Fnom34 = 358.00, a34 = -0.2282, RULFmin34 = 1775.00
FC35: Fmin35 = 76.00, Fmax035 = 508.00, Fnom35 = 381.00, a35 = -0.2649, RULFmin35 = 1631.00
FC36: Fmin36 = 73.00, Fmax036 = 488.00, Fnom36 = 366.00, a36 = -0.2460, RULFmin36 = 1687.00
FC37: Fmin37 = 78.00, Fmax037 = 519.00, Fnom37 = 389.00, a37 = -0.3159, RULFmin37 = 1396.00
FC38: Fmin38 = 76.00, Fmax038 = 504.00, Fnom38 = 378.00, a38 = -0.3511, RULFmin38 = 1219.00
FC39: Fmin39 = 78.00, Fmax039 = 523.00, Fnom39 = 392.00, a39 = -0.3490, RULFmin39 = 1275.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.3076, RULFmin40 = 1320.00
FC41: Fmin41 = 78.00, Fmax041 = 521.00, Fnom41 = 391.00, a41 = -0.3269, RULFmin41 = 1355.00
FC42: Fmin42 = 73.00, Fmax042 = 488.00, Fnom42 = 366.00, a42 = -0.3088, RULFmin42 = 1344.00
FC43: Fmin43 = 77.00, Fmax043 = 516.00, Fnom43 = 387.00, a43 = -0.2843, RULFmin43 = 1544.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.2542, RULFmin44 = 1597.00
FC45: Fmin45 = 74.00, Fmax045 = 490.00, Fnom45 = 368.00, a45 = -0.3088, RULFmin45 = 1347.00
FC46: Fmin46 = 72.00, Fmax046 = 480.00, Fnom46 = 360.00, a46 = -0.2396, RULFmin46 = 1703.00
FC47: Fmin47 = 78.00, Fmax047 = 520.00, Fnom47 = 390.00, a47 = -0.2594, RULFmin47 = 1704.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.3341, RULFmin48 = 1317.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.2940, RULFmin49 = 1510.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.2633, RULFmin50 = 1637.00
FC51: Fmin51 = 72.00, Fmax051 = 477.00, Fnom51 = 358.00, a51 = -0.2778, RULFmin51 = 1458.00
FC52: Fmin52 = 75.00, Fmax052 = 500.00, Fnom52 = 375.00, a52 = -0.2431, RULFmin52 = 1748.00
FC53: Fmin53 = 74.00, Fmax053 = 493.00, Fnom53 = 370.00, a53 = -0.3271, RULFmin53 = 1281.00
FC54: Fmin54 = 72.00, Fmax054 = 478.00, Fnom54 = 359.00, a54 = -0.2467, RULFmin54 = 1646.00
FC55: Fmin55 = 73.00, Fmax055 = 487.00, Fnom55 = 365.00, a55 = -0.2805, RULFmin55 = 1476.00
FC56: Fmin56 = 74.00, Fmax056 = 492.00, Fnom56 = 369.00, a56 = -0.2627, RULFmin56 = 1591.00
FC57: Fmin57 = 76.00, Fmax057 = 506.00, Fnom57 = 380.00, a57 = -0.2822, RULFmin57 = 1524.00
FC58: Fmin58 = 75.00, Fmax058 = 501.00, Fnom58 = 376.00, a58 = -0.2689, RULFmin58 = 1584.00
FC59: Fmin59 = 73.00, Fmax059 = 489.00, Fnom59 = 367.00, a59 = -0.2628, RULFmin59 = 1583.00
FC60: Fmin60 = 77.00, Fmax060 = 511.00, Fnom60 = 383.00, a60 = -0.2829, RULFmin60 = 1534.00
FC61: Fmin61 = 77.00, Fmax061 = 511.00, Fnom61 = 383.00, a61 = -0.2757, RULFmin61 = 1574.00
FC62: Fmin62 = 76.00, Fmax062 = 504.00, Fnom62 = 378.00, a62 = -0.2542, RULFmin62 = 1684.00
FC63: Fmin63 = 72.00, Fmax063 = 483.00, Fnom63 = 362.00, a63 = -0.2508, RULFmin63 = 1639.00
FC64: Fmin64 = 75.00, Fmax064 = 502.00, Fnom64 = 377.00, a64 = -0.2923, RULFmin64 = 1461.00
FC65: Fmin65 = 77.00, Fmax065 = 514.00, Fnom65 = 386.00, a65 = -0.3104, RULFmin65 = 1408.00
FC66: Fmin66 = 75.00, Fmax066 = 497.00, Fnom66 = 373.00, a66 = -0.3140, RULFmin66 = 1344.00
FC67: Fmin67 = 77.00, Fmax067 = 516.00, Fnom67 = 387.00, a67 = -0.3443, RULFmin67 = 1275.00
FC68: Fmin68 = 78.00, Fmax068 = 522.00, Fnom68 = 392.00, a68 = -0.2478, RULFmin68 = 1792.00
FC69: Fmin69 = 74.00, Fmax069 = 492.00, Fnom69 = 369.00, a69 = -0.3051, RULFmin69 = 1370.00
FC70: Fmin70 = 73.00, Fmax070 = 485.00, Fnom70 = 364.00, a70 = -0.2293, RULFmin70 = 1797.00
FC71: Fmin71 = 76.00, Fmax071 = 504.00, Fnom71 = 378.00, a71 = -0.2796, RULFmin71 = 1531.00
FC72: Fmin72 = 77.00, Fmax072 = 514.00, Fnom72 = 386.00, a72 = -0.2852, RULFmin72 = 1532.00
FC73: Fmin73 = 74.00, Fmax073 = 490.00, Fnom73 = 368.00, a73 = -0.2328, RULFmin73 = 1787.00
FC74: Fmin74 = 72.00, Fmax074 = 477.00, Fnom74 = 358.00, a74 = -0.2684, RULFmin74 = 1509.00
FC75: Fmin75 = 75.00, Fmax075 = 502.00, Fnom75 = 377.00, a75 = -0.2426, RULFmin75 = 1760.00
FC76: Fmin76 = 79.00, Fmax076 = 524.00, Fnom76 = 393.00, a76 = -0.3116, RULFmin76 = 1428.00
FC77: Fmin77 = 71.00, Fmax077 = 475.00, Fnom77 = 356.00, a77 = -0.3293, RULFmin77 = 1227.00
FC78: Fmin78 = 77.00, Fmax078 = 510.00, Fnom78 = 383.00, a78 = -0.2722, RULFmin78 = 1591.00
FC79: Fmin79 = 78.00, Fmax079 = 523.00, Fnom79 = 392.00, a79 = -0.3204, RULFmin79 = 1389.00
FC80: Fmin80 = 71.00, Fmax080 = 475.00, Fnom80 = 356.00, a80 = -0.2272, RULFmin80 = 1778.00
FC81: Fmin81 = 78.00, Fmax081 = 519.00, Fnom81 = 389.00, a81 = -0.2617, RULFmin81 = 1685.00
FC82: Fmin82 = 71.00, Fmax082 = 476.00, Fnom82 = 357.00, a82 = -0.2378, RULFmin82 = 1703.00
FC83: Fmin83 = 73.00, Fmax083 = 484.00, Fnom83 = 363.00, a83 = -0.2449, RULFmin83 = 1678.00
FC84: Fmin84 = 77.00, Fmax084 = 511.00, Fnom84 = 383.00, a84 = -0.3575, RULFmin84 = 1214.00
FC85: Fmin85 = 73.00, Fmax085 = 485.00, Fnom85 = 364.00, a85 = -0.2788, RULFmin85 = 1478.00
FC86: Fmin86 = 72.00, Fmax086 = 481.00, Fnom86 = 361.00, a86 = -0.2327, RULFmin86 = 1758.00
FC87: Fmin87 = 73.00, Fmax087 = 486.00, Fnom87 = 365.00, a87 = -0.2639, RULFmin87 = 1565.00
FC88: Fmin88 = 75.00, Fmax088 = 503.00, Fnom88 = 377.00, a88 = -0.3079, RULFmin88 = 1390.00
FC89: Fmin89 = 75.00, Fmax089 = 497.00, Fnom89 = 373.00, a89 = -0.3395, RULFmin89 = 1243.00
FC90: Fmin90 = 77.00, Fmax090 = 512.00, Fnom90 = 384.00, a90 = -0.3154, RULFmin90 = 1379.00
FC91: Fmin91 = 79.00, Fmax091 = 525.00, Fnom91 = 394.00, a91 = -0.2556, RULFmin91 = 1745.00
FC92: Fmin92 = 77.00, Fmax092 = 511.00, Fnom92 = 383.00, a92 = -0.2477, RULFmin92 = 1752.00
FC93: Fmin93 = 78.00, Fmax093 = 520.00, Fnom93 = 390.00, a93 = -0.2479, RULFmin93 = 1783.00
FC94: Fmin94 = 71.00, Fmax094 = 475.00, Fnom94 = 356.00, a94 = -0.3179, RULFmin94 = 1271.00
FC95: Fmin95 = 77.00, Fmax095 = 513.00, Fnom95 = 385.00, a95 = -0.2818, RULFmin95 = 1547.00
FC96: Fmin96 = 77.00, Fmax096 = 516.00, Fnom96 = 387.00, a96 = -0.2509, RULFmin96 = 1750.00
FC97: Fmin97 = 79.00, Fmax097 = 524.00, Fnom97 = 393.00, a97 = -0.3501, RULFmin97 = 1271.00
FC98: Fmin98 = 76.00, Fmax098 = 508.00, Fnom98 = 381.00, a98 = -0.2510, RULFmin98 = 1721.00
FC99: Fmin99 = 73.00, Fmax099 = 484.00, Fnom99 = 363.00, a99 = -0.3249, RULFmin99 = 1265.00
FC100: Fmin100 = 73.00, Fmax0100 = 487.00, Fnom100 = 365.00, a100 = -0.3344, RULFmin100 = 1238.00
Test 18:
FC1: Fmin1 = 77.00, Fmax01 = 511.00, Fnom1 = 383.00, a1 = -0.2560, RULFmin1 = 1695.00
FC2: Fmin2 = 76.00, Fmax02 = 509.00, Fnom2 = 382.00, a2 = -0.3393, RULFmin2 = 1276.00
FC3: Fmin3 = 73.00, Fmax03 = 486.00, Fnom3 = 365.00, a3 = -0.2495, RULFmin3 = 1655.00
FC4: Fmin4 = 72.00, Fmax04 = 477.00, Fnom4 = 358.00, a4 = -0.2933, RULFmin4 = 1381.00
FC5: Fmin5 = 76.00, Fmax05 = 508.00, Fnom5 = 381.00, a5 = -0.3293, RULFmin5 = 1312.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.3183, RULFmin6 = 1379.00
FC7: Fmin7 = 78.00, Fmax07 = 522.00, Fnom7 = 392.00, a7 = -0.3563, RULFmin7 = 1246.00
FC8: Fmin8 = 78.00, Fmax08 = 522.00, Fnom8 = 392.00, a8 = -0.2520, RULFmin8 = 1762.00
FC9: Fmin9 = 79.00, Fmax09 = 524.00, Fnom9 = 393.00, a9 = -0.2686, RULFmin9 = 1657.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2518, RULFmin10 = 1664.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2549, RULFmin11 = 1624.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2333, RULFmin12 = 1736.00
FC13: Fmin13 = 77.00, Fmax013 = 515.00, Fnom13 = 386.00, a13 = -0.2724, RULFmin13 = 1608.00
FC14: Fmin14 = 78.00, Fmax014 = 521.00, Fnom14 = 391.00, a14 = -0.3189, RULFmin14 = 1389.00
FC15: Fmin15 = 72.00, Fmax015 = 483.00, Fnom15 = 362.00, a15 = -0.3317, RULFmin15 = 1239.00
FC16: Fmin16 = 73.00, Fmax016 = 485.00, Fnom16 = 364.00, a16 = -0.2540, RULFmin16 = 1622.00
FC17: Fmin17 = 72.00, Fmax017 = 481.00, Fnom17 = 361.00, a17 = -0.2915, RULFmin17 = 1403.00
FC18: Fmin18 = 75.00, Fmax018 = 498.00, Fnom18 = 374.00, a18 = -0.3384, RULFmin18 = 1250.00
FC19: Fmin19 = 75.00, Fmax019 = 499.00, Fnom19 = 374.00, a19 = -0.3487, RULFmin19 = 1216.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.3026, RULFmin20 = 1365.00
FC21: Fmin21 = 71.00, Fmax021 = 475.00, Fnom21 = 356.00, a21 = -0.2953, RULFmin21 = 1368.00
FC22: Fmin22 = 75.00, Fmax022 = 501.00, Fnom22 = 376.00, a22 = -0.3112, RULFmin22 = 1369.00
FC23: Fmin23 = 78.00, Fmax023 = 521.00, Fnom23 = 391.00, a23 = -0.2565, RULFmin23 = 1727.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2388, RULFmin24 = 1759.00
FC25: Fmin25 = 73.00, Fmax025 = 488.00, Fnom25 = 366.00, a25 = -0.3166, RULFmin25 = 1311.00
FC26: Fmin26 = 74.00, Fmax026 = 493.00, Fnom26 = 370.00, a26 = -0.2806, RULFmin26 = 1493.00
FC27: Fmin27 = 78.00, Fmax027 = 517.00, Fnom27 = 388.00, a27 = -0.3372, RULFmin27 = 1302.00
FC28: Fmin28 = 75.00, Fmax028 = 497.00, Fnom28 = 373.00, a28 = -0.2657, RULFmin28 = 1588.00
FC29: Fmin29 = 74.00, Fmax029 = 495.00, Fnom29 = 371.00, a29 = -0.2858, RULFmin29 = 1473.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.2542, RULFmin30 = 1707.00
FC31: Fmin31 = 74.00, Fmax031 = 496.00, Fnom31 = 372.00, a31 = -0.2810, RULFmin31 = 1502.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.3115, RULFmin32 = 1300.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3272, RULFmin33 = 1305.00
FC34: Fmin34 = 72.00, Fmax034 = 479.00, Fnom34 = 359.00, a34 = -0.3180, RULFmin34 = 1280.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.2860, RULFmin35 = 1514.00
FC36: Fmin36 = 74.00, Fmax036 = 493.00, Fnom36 = 370.00, a36 = -0.2337, RULFmin36 = 1793.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.3197, RULFmin37 = 1395.00
FC38: Fmin38 = 72.00, Fmax038 = 483.00, Fnom38 = 362.00, a38 = -0.2640, RULFmin38 = 1557.00
FC39: Fmin39 = 74.00, Fmax039 = 496.00, Fnom39 = 372.00, a39 = -0.2530, RULFmin39 = 1668.00
FC40: Fmin40 = 76.00, Fmax040 = 508.00, Fnom40 = 381.00, a40 = -0.2880, RULFmin40 = 1500.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2596, RULFmin41 = 1587.00
FC42: Fmin42 = 78.00, Fmax042 = 519.00, Fnom42 = 389.00, a42 = -0.2812, RULFmin42 = 1568.00
FC43: Fmin43 = 74.00, Fmax043 = 493.00, Fnom43 = 370.00, a43 = -0.3141, RULFmin43 = 1334.00
FC44: Fmin44 = 73.00, Fmax044 = 489.00, Fnom44 = 367.00, a44 = -0.3396, RULFmin44 = 1225.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.2410, RULFmin45 = 1751.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.2927, RULFmin46 = 1524.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.2300, RULFmin47 = 1761.00
FC48: Fmin48 = 78.00, Fmax048 = 522.00, Fnom48 = 392.00, a48 = -0.2472, RULFmin48 = 1796.00
FC49: Fmin49 = 75.00, Fmax049 = 502.00, Fnom49 = 377.00, a49 = -0.3300, RULFmin49 = 1294.00
FC50: Fmin50 = 75.00, Fmax050 = 498.00, Fnom50 = 374.00, a50 = -0.3101, RULFmin50 = 1364.00
FC51: Fmin51 = 75.00, Fmax051 = 499.00, Fnom51 = 374.00, a51 = -0.2817, RULFmin51 = 1505.00
FC52: Fmin52 = 75.00, Fmax052 = 500.00, Fnom52 = 375.00, a52 = -0.2847, RULFmin52 = 1493.00
FC53: Fmin53 = 77.00, Fmax053 = 516.00, Fnom53 = 387.00, a53 = -0.3587, RULFmin53 = 1224.00
FC54: Fmin54 = 74.00, Fmax054 = 492.00, Fnom54 = 369.00, a54 = -0.3284, RULFmin54 = 1273.00
FC55: Fmin55 = 73.00, Fmax055 = 487.00, Fnom55 = 365.00, a55 = -0.3430, RULFmin55 = 1207.00
FC56: Fmin56 = 77.00, Fmax056 = 512.00, Fnom56 = 384.00, a56 = -0.3308, RULFmin56 = 1315.00
FC57: Fmin57 = 76.00, Fmax057 = 506.00, Fnom57 = 380.00, a57 = -0.2715, RULFmin57 = 1584.00
FC58: Fmin58 = 72.00, Fmax058 = 480.00, Fnom58 = 360.00, a58 = -0.3350, RULFmin58 = 1218.00
FC59: Fmin59 = 73.00, Fmax059 = 486.00, Fnom59 = 365.00, a59 = -0.2730, RULFmin59 = 1513.00
FC60: Fmin60 = 76.00, Fmax060 = 504.00, Fnom60 = 378.00, a60 = -0.2867, RULFmin60 = 1493.00
FC61: Fmin61 = 72.00, Fmax061 = 481.00, Fnom61 = 361.00, a61 = -0.2893, RULFmin61 = 1414.00
FC62: Fmin62 = 79.00, Fmax062 = 524.00, Fnom62 = 393.00, a62 = -0.3054, RULFmin62 = 1457.00
FC63: Fmin63 = 72.00, Fmax063 = 477.00, Fnom63 = 358.00, a63 = -0.2547, RULFmin63 = 1590.00
FC64: Fmin64 = 72.00, Fmax064 = 482.00, Fnom64 = 362.00, a64 = -0.2849, RULFmin64 = 1439.00
FC65: Fmin65 = 78.00, Fmax065 = 521.00, Fnom65 = 391.00, a65 = -0.2701, RULFmin65 = 1640.00
FC66: Fmin66 = 77.00, Fmax066 = 515.00, Fnom66 = 386.00, a66 = -0.2606, RULFmin66 = 1681.00
FC67: Fmin67 = 77.00, Fmax067 = 516.00, Fnom67 = 387.00, a67 = -0.3619, RULFmin67 = 1213.00
FC68: Fmin68 = 79.00, Fmax068 = 525.00, Fnom68 = 394.00, a68 = -0.3484, RULFmin68 = 1280.00
FC69: Fmin69 = 75.00, Fmax069 = 499.00, Fnom69 = 374.00, a69 = -0.2946, RULFmin69 = 1439.00
FC70: Fmin70 = 74.00, Fmax070 = 494.00, Fnom70 = 371.00, a70 = -0.3204, RULFmin70 = 1311.00
FC71: Fmin71 = 79.00, Fmax071 = 525.00, Fnom71 = 394.00, a71 = -0.2889, RULFmin71 = 1544.00
FC72: Fmin72 = 72.00, Fmax072 = 480.00, Fnom72 = 360.00, a72 = -0.2802, RULFmin72 = 1456.00
FC73: Fmin73 = 72.00, Fmax073 = 479.00, Fnom73 = 359.00, a73 = -0.2440, RULFmin73 = 1668.00
FC74: Fmin74 = 78.00, Fmax074 = 518.00, Fnom74 = 389.00, a74 = -0.3495, RULFmin74 = 1259.00
FC75: Fmin75 = 75.00, Fmax075 = 502.00, Fnom75 = 377.00, a75 = -0.3357, RULFmin75 = 1272.00
FC76: Fmin76 = 72.00, Fmax076 = 481.00, Fnom76 = 361.00, a76 = -0.2476, RULFmin76 = 1652.00
FC77: Fmin77 = 74.00, Fmax077 = 494.00, Fnom77 = 371.00, a77 = -0.2601, RULFmin77 = 1615.00
FC78: Fmin78 = 74.00, Fmax078 = 495.00, Fnom78 = 371.00, a78 = -0.2438, RULFmin78 = 1727.00
FC79: Fmin79 = 72.00, Fmax079 = 477.00, Fnom79 = 358.00, a79 = -0.2438, RULFmin79 = 1661.00
FC80: Fmin80 = 75.00, Fmax080 = 497.00, Fnom80 = 373.00, a80 = -0.2828, RULFmin80 = 1492.00
FC81: Fmin81 = 76.00, Fmax081 = 504.00, Fnom81 = 378.00, a81 = -0.2567, RULFmin81 = 1667.00
FC82: Fmin82 = 77.00, Fmax082 = 510.00, Fnom82 = 383.00, a82 = -0.2881, RULFmin82 = 1503.00
FC83: Fmin83 = 73.00, Fmax083 = 487.00, Fnom83 = 365.00, a83 = -0.2838, RULFmin83 = 1459.00
FC84: Fmin84 = 78.00, Fmax084 = 523.00, Fnom84 = 392.00, a84 = -0.3374, RULFmin84 = 1319.00
FC85: Fmin85 = 74.00, Fmax085 = 493.00, Fnom85 = 370.00, a85 = -0.2695, RULFmin85 = 1555.00
FC86: Fmin86 = 75.00, Fmax086 = 499.00, Fnom86 = 374.00, a86 = -0.2427, RULFmin86 = 1747.00
FC87: Fmin87 = 74.00, Fmax087 = 495.00, Fnom87 = 371.00, a87 = -0.2553, RULFmin87 = 1649.00
FC88: Fmin88 = 71.00, Fmax088 = 476.00, Fnom88 = 357.00, a88 = -0.2912, RULFmin88 = 1391.00
FC89: Fmin89 = 77.00, Fmax089 = 511.00, Fnom89 = 383.00, a89 = -0.2867, RULFmin89 = 1514.00
FC90: Fmin90 = 73.00, Fmax090 = 489.00, Fnom90 = 367.00, a90 = -0.2989, RULFmin90 = 1392.00
FC91: Fmin91 = 76.00, Fmax091 = 507.00, Fnom91 = 380.00, a91 = -0.2983, RULFmin91 = 1445.00
FC92: Fmin92 = 73.00, Fmax092 = 488.00, Fnom92 = 366.00, a92 = -0.2376, RULFmin92 = 1747.00
FC93: Fmin93 = 78.00, Fmax093 = 517.00, Fnom93 = 388.00, a93 = -0.3028, RULFmin93 = 1450.00
FC94: Fmin94 = 72.00, Fmax094 = 478.00, Fnom94 = 359.00, a94 = -0.2925, RULFmin94 = 1388.00
FC95: Fmin95 = 74.00, Fmax095 = 496.00, Fnom95 = 372.00, a95 = -0.2765, RULFmin95 = 1526.00
FC96: Fmin96 = 74.00, Fmax096 = 495.00, Fnom96 = 371.00, a96 = -0.2685, RULFmin96 = 1568.00
FC97: Fmin97 = 72.00, Fmax097 = 483.00, Fnom97 = 362.00, a97 = -0.3000, RULFmin97 = 1370.00
FC98: Fmin98 = 78.00, Fmax098 = 522.00, Fnom98 = 392.00, a98 = -0.3210, RULFmin98 = 1383.00
FC99: Fmin99 = 77.00, Fmax099 = 510.00, Fnom99 = 383.00, a99 = -0.2718, RULFmin99 = 1593.00
FC100: Fmin100 = 78.00, Fmax0100 = 517.00, Fnom100 = 388.00, a100 = -0.2766, RULFmin100 = 1587.00
Test 19:
FC1: Fmin1 = 76.00, Fmax01 = 508.00, Fnom1 = 381.00, a1 = -0.2647, RULFmin1 = 1632.00
FC2: Fmin2 = 74.00, Fmax02 = 496.00, Fnom2 = 372.00, a2 = -0.2867, RULFmin2 = 1472.00
FC3: Fmin3 = 75.00, Fmax03 = 501.00, Fnom3 = 376.00, a3 = -0.2510, RULFmin3 = 1697.00
FC4: Fmin4 = 77.00, Fmax04 = 510.00, Fnom4 = 383.00, a4 = -0.2427, RULFmin4 = 1784.00
FC5: Fmin5 = 72.00, Fmax05 = 483.00, Fnom5 = 362.00, a5 = -0.2944, RULFmin5 = 1396.00
FC6: Fmin6 = 73.00, Fmax06 = 484.00, Fnom6 = 363.00, a6 = -0.2989, RULFmin6 = 1375.00
FC7: Fmin7 = 79.00, Fmax07 = 524.00, Fnom7 = 393.00, a7 = -0.3371, RULFmin7 = 1320.00
FC8: Fmin8 = 73.00, Fmax08 = 484.00, Fnom8 = 363.00, a8 = -0.2725, RULFmin8 = 1508.00
FC9: Fmin9 = 74.00, Fmax09 = 496.00, Fnom9 = 372.00, a9 = -0.2676, RULFmin9 = 1577.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2580, RULFmin10 = 1593.00
FC11: Fmin11 = 73.00, Fmax011 = 485.00, Fnom11 = 364.00, a11 = -0.3216, RULFmin11 = 1281.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2719, RULFmin12 = 1519.00
FC13: Fmin13 = 72.00, Fmax013 = 481.00, Fnom13 = 361.00, a13 = -0.2361, RULFmin13 = 1732.00
FC14: Fmin14 = 78.00, Fmax014 = 523.00, Fnom14 = 392.00, a14 = -0.3021, RULFmin14 = 1473.00
FC15: Fmin15 = 78.00, Fmax015 = 517.00, Fnom15 = 388.00, a15 = -0.3462, RULFmin15 = 1268.00
FC16: Fmin16 = 78.00, Fmax016 = 521.00, Fnom16 = 391.00, a16 = -0.2685, RULFmin16 = 1650.00
FC17: Fmin17 = 74.00, Fmax017 = 491.00, Fnom17 = 368.00, a17 = -0.2762, RULFmin17 = 1510.00
FC18: Fmin18 = 72.00, Fmax018 = 481.00, Fnom18 = 361.00, a18 = -0.3016, RULFmin18 = 1356.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2538, RULFmin19 = 1635.00
FC20: Fmin20 = 77.00, Fmax020 = 515.00, Fnom20 = 386.00, a20 = -0.2535, RULFmin20 = 1728.00
FC21: Fmin21 = 75.00, Fmax021 = 497.00, Fnom21 = 373.00, a21 = -0.3021, RULFmin21 = 1397.00
FC22: Fmin22 = 75.00, Fmax022 = 502.00, Fnom22 = 377.00, a22 = -0.2432, RULFmin22 = 1756.00
FC23: Fmin23 = 73.00, Fmax023 = 488.00, Fnom23 = 366.00, a23 = -0.2466, RULFmin23 = 1683.00
FC24: Fmin24 = 78.00, Fmax024 = 522.00, Fnom24 = 392.00, a24 = -0.3201, RULFmin24 = 1387.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.3151, RULFmin25 = 1406.00
FC26: Fmin26 = 73.00, Fmax026 = 487.00, Fnom26 = 365.00, a26 = -0.2400, RULFmin26 = 1725.00
FC27: Fmin27 = 76.00, Fmax027 = 504.00, Fnom27 = 378.00, a27 = -0.2497, RULFmin27 = 1714.00
FC28: Fmin28 = 76.00, Fmax028 = 506.00, Fnom28 = 380.00, a28 = -0.2592, RULFmin28 = 1659.00
FC29: Fmin29 = 76.00, Fmax029 = 507.00, Fnom29 = 380.00, a29 = -0.3476, RULFmin29 = 1240.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2951, RULFmin30 = 1403.00
FC31: Fmin31 = 77.00, Fmax031 = 513.00, Fnom31 = 385.00, a31 = -0.3108, RULFmin31 = 1403.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2631, RULFmin32 = 1623.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.3303, RULFmin33 = 1323.00
FC34: Fmin34 = 76.00, Fmax034 = 509.00, Fnom34 = 382.00, a34 = -0.3396, RULFmin34 = 1275.00
FC35: Fmin35 = 77.00, Fmax035 = 514.00, Fnom35 = 386.00, a35 = -0.3130, RULFmin35 = 1396.00
FC36: Fmin36 = 73.00, Fmax036 = 485.00, Fnom36 = 364.00, a36 = -0.3312, RULFmin36 = 1244.00
FC37: Fmin37 = 78.00, Fmax037 = 521.00, Fnom37 = 391.00, a37 = -0.3018, RULFmin37 = 1468.00
FC38: Fmin38 = 75.00, Fmax038 = 502.00, Fnom38 = 377.00, a38 = -0.3133, RULFmin38 = 1363.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.3117, RULFmin39 = 1325.00
FC40: Fmin40 = 73.00, Fmax040 = 484.00, Fnom40 = 363.00, a40 = -0.2989, RULFmin40 = 1375.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2732, RULFmin41 = 1508.00
FC42: Fmin42 = 77.00, Fmax042 = 510.00, Fnom42 = 383.00, a42 = -0.2602, RULFmin42 = 1664.00
FC43: Fmin43 = 78.00, Fmax043 = 517.00, Fnom43 = 388.00, a43 = -0.2986, RULFmin43 = 1470.00
FC44: Fmin44 = 75.00, Fmax044 = 503.00, Fnom44 = 377.00, a44 = -0.2561, RULFmin44 = 1671.00
FC45: Fmin45 = 73.00, Fmax045 = 487.00, Fnom45 = 365.00, a45 = -0.2749, RULFmin45 = 1506.00
FC46: Fmin46 = 78.00, Fmax046 = 518.00, Fnom46 = 389.00, a46 = -0.3165, RULFmin46 = 1390.00
FC47: Fmin47 = 77.00, Fmax047 = 515.00, Fnom47 = 386.00, a47 = -0.3419, RULFmin47 = 1281.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2692, RULFmin48 = 1612.00
FC49: Fmin49 = 72.00, Fmax049 = 482.00, Fnom49 = 362.00, a49 = -0.2451, RULFmin49 = 1673.00
FC50: Fmin50 = 74.00, Fmax050 = 496.00, Fnom50 = 372.00, a50 = -0.3448, RULFmin50 = 1224.00
FC51: Fmin51 = 72.00, Fmax051 = 483.00, Fnom51 = 362.00, a51 = -0.2970, RULFmin51 = 1384.00
FC52: Fmin52 = 74.00, Fmax052 = 491.00, Fnom52 = 368.00, a52 = -0.2743, RULFmin52 = 1520.00
FC53: Fmin53 = 74.00, Fmax053 = 495.00, Fnom53 = 371.00, a53 = -0.2969, RULFmin53 = 1418.00
FC54: Fmin54 = 75.00, Fmax054 = 502.00, Fnom54 = 377.00, a54 = -0.2839, RULFmin54 = 1504.00
FC55: Fmin55 = 72.00, Fmax055 = 482.00, Fnom55 = 362.00, a55 = -0.3078, RULFmin55 = 1332.00
FC56: Fmin56 = 76.00, Fmax056 = 508.00, Fnom56 = 381.00, a56 = -0.3585, RULFmin56 = 1205.00
FC57: Fmin57 = 74.00, Fmax057 = 495.00, Fnom57 = 371.00, a57 = -0.3226, RULFmin57 = 1305.00
FC58: Fmin58 = 75.00, Fmax058 = 503.00, Fnom58 = 377.00, a58 = -0.2494, RULFmin58 = 1716.00
FC59: Fmin59 = 78.00, Fmax059 = 518.00, Fnom59 = 389.00, a59 = -0.3528, RULFmin59 = 1247.00
FC60: Fmin60 = 77.00, Fmax060 = 514.00, Fnom60 = 386.00, a60 = -0.2921, RULFmin60 = 1496.00
FC61: Fmin61 = 75.00, Fmax061 = 501.00, Fnom61 = 376.00, a61 = -0.2426, RULFmin61 = 1756.00
FC62: Fmin62 = 75.00, Fmax062 = 503.00, Fnom62 = 377.00, a62 = -0.3497, RULFmin62 = 1224.00
FC63: Fmin63 = 79.00, Fmax063 = 525.00, Fnom63 = 394.00, a63 = -0.3346, RULFmin63 = 1333.00
FC64: Fmin64 = 73.00, Fmax064 = 489.00, Fnom64 = 367.00, a64 = -0.3283, RULFmin64 = 1267.00
FC65: Fmin65 = 73.00, Fmax065 = 486.00, Fnom65 = 365.00, a65 = -0.3286, RULFmin65 = 1257.00
FC66: Fmin66 = 78.00, Fmax066 = 523.00, Fnom66 = 392.00, a66 = -0.2695, RULFmin66 = 1651.00
FC67: Fmin67 = 72.00, Fmax067 = 479.00, Fnom67 = 359.00, a67 = -0.2780, RULFmin67 = 1464.00
FC68: Fmin68 = 77.00, Fmax068 = 512.00, Fnom68 = 384.00, a68 = -0.3118, RULFmin68 = 1395.00
FC69: Fmin69 = 77.00, Fmax069 = 511.00, Fnom69 = 383.00, a69 = -0.3461, RULFmin69 = 1254.00
FC70: Fmin70 = 77.00, Fmax070 = 515.00, Fnom70 = 386.00, a70 = -0.2804, RULFmin70 = 1562.00
FC71: Fmin71 = 72.00, Fmax071 = 482.00, Fnom71 = 362.00, a71 = -0.3397, RULFmin71 = 1207.00
FC72: Fmin72 = 77.00, Fmax072 = 513.00, Fnom72 = 385.00, a72 = -0.3130, RULFmin72 = 1393.00
FC73: Fmin73 = 73.00, Fmax073 = 485.00, Fnom73 = 364.00, a73 = -0.2377, RULFmin73 = 1733.00
FC74: Fmin74 = 74.00, Fmax074 = 492.00, Fnom74 = 369.00, a74 = -0.3291, RULFmin74 = 1270.00
FC75: Fmin75 = 79.00, Fmax075 = 525.00, Fnom75 = 394.00, a75 = -0.2963, RULFmin75 = 1505.00
FC76: Fmin76 = 77.00, Fmax076 = 511.00, Fnom76 = 383.00, a76 = -0.2462, RULFmin76 = 1763.00
FC77: Fmin77 = 74.00, Fmax077 = 491.00, Fnom77 = 368.00, a77 = -0.2499, RULFmin77 = 1669.00
FC78: Fmin78 = 72.00, Fmax078 = 483.00, Fnom78 = 362.00, a78 = -0.2409, RULFmin78 = 1706.00
FC79: Fmin79 = 77.00, Fmax079 = 511.00, Fnom79 = 383.00, a79 = -0.2534, RULFmin79 = 1713.00
FC80: Fmin80 = 78.00, Fmax080 = 518.00, Fnom80 = 389.00, a80 = -0.2614, RULFmin80 = 1683.00
FC81: Fmin81 = 72.00, Fmax081 = 481.00, Fnom81 = 361.00, a81 = -0.3243, RULFmin81 = 1261.00
FC82: Fmin82 = 74.00, Fmax082 = 496.00, Fnom82 = 372.00, a82 = -0.2987, RULFmin82 = 1413.00
FC83: Fmin83 = 74.00, Fmax083 = 493.00, Fnom83 = 370.00, a83 = -0.2563, RULFmin83 = 1635.00
FC84: Fmin84 = 74.00, Fmax084 = 492.00, Fnom84 = 369.00, a84 = -0.2811, RULFmin84 = 1487.00
FC85: Fmin85 = 77.00, Fmax085 = 512.00, Fnom85 = 384.00, a85 = -0.2533, RULFmin85 = 1717.00
FC86: Fmin86 = 77.00, Fmax086 = 515.00, Fnom86 = 386.00, a86 = -0.2592, RULFmin86 = 1690.00
FC87: Fmin87 = 77.00, Fmax087 = 516.00, Fnom87 = 387.00, a87 = -0.3111, RULFmin87 = 1411.00
FC88: Fmin88 = 75.00, Fmax088 = 501.00, Fnom88 = 376.00, a88 = -0.2503, RULFmin88 = 1702.00
FC89: Fmin89 = 73.00, Fmax089 = 486.00, Fnom89 = 365.00, a89 = -0.2438, RULFmin89 = 1694.00
FC90: Fmin90 = 75.00, Fmax090 = 500.00, Fnom90 = 375.00, a90 = -0.2451, RULFmin90 = 1734.00
FC91: Fmin91 = 74.00, Fmax091 = 492.00, Fnom91 = 369.00, a91 = -0.2547, RULFmin91 = 1641.00
FC92: Fmin92 = 75.00, Fmax092 = 497.00, Fnom92 = 373.00, a92 = -0.2651, RULFmin92 = 1592.00
FC93: Fmin93 = 77.00, Fmax093 = 515.00, Fnom93 = 386.00, a93 = -0.2850, RULFmin93 = 1537.00
FC94: Fmin94 = 73.00, Fmax094 = 489.00, Fnom94 = 367.00, a94 = -0.3245, RULFmin94 = 1282.00
FC95: Fmin95 = 73.00, Fmax095 = 488.00, Fnom95 = 366.00, a95 = -0.2376, RULFmin95 = 1747.00
FC96: Fmin96 = 78.00, Fmax096 = 520.00, Fnom96 = 390.00, a96 = -0.2628, RULFmin96 = 1682.00
FC97: Fmin97 = 79.00, Fmax097 = 525.00, Fnom97 = 394.00, a97 = -0.3121, RULFmin97 = 1429.00
FC98: Fmin98 = 76.00, Fmax098 = 506.00, Fnom98 = 380.00, a98 = -0.3548, RULFmin98 = 1212.00
FC99: Fmin99 = 76.00, Fmax099 = 506.00, Fnom99 = 380.00, a99 = -0.3326, RULFmin99 = 1293.00
FC100: Fmin100 = 75.00, Fmax0100 = 500.00, Fnom100 = 375.00, a100 = -0.2845, RULFmin100 = 1494.00
Test 20:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2886, RULFmin1 = 1438.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2413, RULFmin2 = 1749.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.2997, RULFmin3 = 1408.00
FC4: Fmin4 = 72.00, Fmax04 = 480.00, Fnom4 = 360.00, a4 = -0.2473, RULFmin4 = 1650.00
FC5: Fmin5 = 72.00, Fmax05 = 482.00, Fnom5 = 362.00, a5 = -0.3391, RULFmin5 = 1209.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2573, RULFmin6 = 1706.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.3196, RULFmin7 = 1380.00
FC8: Fmin8 = 75.00, Fmax08 = 503.00, Fnom8 = 377.00, a8 = -0.2594, RULFmin8 = 1650.00
FC9: Fmin9 = 72.00, Fmax09 = 481.00, Fnom9 = 361.00, a9 = -0.2311, RULFmin9 = 1770.00
FC10: Fmin10 = 77.00, Fmax010 = 516.00, Fnom10 = 387.00, a10 = -0.2763, RULFmin10 = 1589.00
FC11: Fmin11 = 79.00, Fmax011 = 524.00, Fnom11 = 393.00, a11 = -0.2533, RULFmin11 = 1757.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2461, RULFmin12 = 1678.00
FC13: Fmin13 = 78.00, Fmax013 = 519.00, Fnom13 = 389.00, a13 = -0.3308, RULFmin13 = 1333.00
FC14: Fmin14 = 77.00, Fmax014 = 511.00, Fnom14 = 383.00, a14 = -0.3236, RULFmin14 = 1341.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3138, RULFmin15 = 1345.00
FC16: Fmin16 = 74.00, Fmax016 = 494.00, Fnom16 = 371.00, a16 = -0.3393, RULFmin16 = 1238.00
FC17: Fmin17 = 73.00, Fmax017 = 484.00, Fnom17 = 363.00, a17 = -0.2317, RULFmin17 = 1774.00
FC18: Fmin18 = 75.00, Fmax018 = 502.00, Fnom18 = 377.00, a18 = -0.2850, RULFmin18 = 1498.00
FC19: Fmin19 = 72.00, Fmax019 = 479.00, Fnom19 = 359.00, a19 = -0.2311, RULFmin19 = 1761.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2427, RULFmin20 = 1739.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3489, RULFmin21 = 1267.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.2596, RULFmin22 = 1649.00
FC23: Fmin23 = 75.00, Fmax023 = 502.00, Fnom23 = 377.00, a23 = -0.3101, RULFmin23 = 1377.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2518, RULFmin24 = 1668.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3248, RULFmin25 = 1287.00
FC26: Fmin26 = 75.00, Fmax026 = 497.00, Fnom26 = 373.00, a26 = -0.3180, RULFmin26 = 1327.00
FC27: Fmin27 = 75.00, Fmax027 = 501.00, Fnom27 = 376.00, a27 = -0.2775, RULFmin27 = 1535.00
FC28: Fmin28 = 72.00, Fmax028 = 480.00, Fnom28 = 360.00, a28 = -0.3277, RULFmin28 = 1245.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.3111, RULFmin29 = 1302.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.3220, RULFmin30 = 1348.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.2947, RULFmin31 = 1483.00
FC32: Fmin32 = 76.00, Fmax032 = 506.00, Fnom32 = 380.00, a32 = -0.3571, RULFmin32 = 1204.00
FC33: Fmin33 = 72.00, Fmax033 = 480.00, Fnom33 = 360.00, a33 = -0.2458, RULFmin33 = 1660.00
FC34: Fmin34 = 78.00, Fmax034 = 522.00, Fnom34 = 392.00, a34 = -0.2565, RULFmin34 = 1731.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.3336, RULFmin35 = 1289.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2963, RULFmin36 = 1424.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.2713, RULFmin37 = 1581.00
FC38: Fmin38 = 72.00, Fmax038 = 480.00, Fnom38 = 360.00, a38 = -0.3233, RULFmin38 = 1262.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.3118, RULFmin39 = 1302.00
FC40: Fmin40 = 72.00, Fmax040 = 483.00, Fnom40 = 362.00, a40 = -0.3299, RULFmin40 = 1246.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2457, RULFmin41 = 1677.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.2908, RULFmin42 = 1475.00
FC43: Fmin43 = 75.00, Fmax043 = 499.00, Fnom43 = 374.00, a43 = -0.2412, RULFmin43 = 1758.00
FC44: Fmin44 = 74.00, Fmax044 = 496.00, Fnom44 = 372.00, a44 = -0.3195, RULFmin44 = 1321.00
FC45: Fmin45 = 76.00, Fmax045 = 504.00, Fnom45 = 378.00, a45 = -0.2890, RULFmin45 = 1481.00
FC46: Fmin46 = 71.00, Fmax046 = 475.00, Fnom46 = 356.00, a46 = -0.2374, RULFmin46 = 1702.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.2948, RULFmin47 = 1374.00
FC48: Fmin48 = 75.00, Fmax048 = 503.00, Fnom48 = 377.00, a48 = -0.2642, RULFmin48 = 1620.00
FC49: Fmin49 = 76.00, Fmax049 = 506.00, Fnom49 = 380.00, a49 = -0.3507, RULFmin49 = 1226.00
FC50: Fmin50 = 77.00, Fmax050 = 511.00, Fnom50 = 383.00, a50 = -0.2663, RULFmin50 = 1630.00
FC51: Fmin51 = 78.00, Fmax051 = 520.00, Fnom51 = 390.00, a51 = -0.3215, RULFmin51 = 1375.00
FC52: Fmin52 = 75.00, Fmax052 = 497.00, Fnom52 = 373.00, a52 = -0.3384, RULFmin52 = 1247.00
FC53: Fmin53 = 77.00, Fmax053 = 514.00, Fnom53 = 386.00, a53 = -0.3382, RULFmin53 = 1292.00
FC54: Fmin54 = 72.00, Fmax054 = 482.00, Fnom54 = 362.00, a54 = -0.2914, RULFmin54 = 1407.00
FC55: Fmin55 = 77.00, Fmax055 = 515.00, Fnom55 = 386.00, a55 = -0.3085, RULFmin55 = 1420.00
FC56: Fmin56 = 75.00, Fmax056 = 501.00, Fnom56 = 376.00, a56 = -0.2867, RULFmin56 = 1486.00
FC57: Fmin57 = 74.00, Fmax057 = 491.00, Fnom57 = 368.00, a57 = -0.2406, RULFmin57 = 1733.00
FC58: Fmin58 = 73.00, Fmax058 = 486.00, Fnom58 = 365.00, a58 = -0.2632, RULFmin58 = 1569.00
FC59: Fmin59 = 75.00, Fmax059 = 500.00, Fnom59 = 375.00, a59 = -0.2870, RULFmin59 = 1481.00
FC60: Fmin60 = 77.00, Fmax060 = 513.00, Fnom60 = 385.00, a60 = -0.2530, RULFmin60 = 1723.00
FC61: Fmin61 = 76.00, Fmax061 = 507.00, Fnom61 = 380.00, a61 = -0.2553, RULFmin61 = 1688.00
FC62: Fmin62 = 72.00, Fmax062 = 478.00, Fnom62 = 359.00, a62 = -0.2708, RULFmin62 = 1499.00
FC63: Fmin63 = 78.00, Fmax063 = 517.00, Fnom63 = 388.00, a63 = -0.3038, RULFmin63 = 1445.00
FC64: Fmin64 = 78.00, Fmax064 = 519.00, Fnom64 = 389.00, a64 = -0.3359, RULFmin64 = 1313.00
FC65: Fmin65 = 72.00, Fmax065 = 483.00, Fnom65 = 362.00, a65 = -0.2562, RULFmin65 = 1604.00
FC66: Fmin66 = 72.00, Fmax066 = 477.00, Fnom66 = 358.00, a66 = -0.2328, RULFmin66 = 1740.00
FC67: Fmin67 = 74.00, Fmax067 = 495.00, Fnom67 = 371.00, a67 = -0.3482, RULFmin67 = 1209.00
FC68: Fmin68 = 71.00, Fmax068 = 476.00, Fnom68 = 357.00, a68 = -0.2948, RULFmin68 = 1374.00
FC69: Fmin69 = 79.00, Fmax069 = 524.00, Fnom69 = 393.00, a69 = -0.2833, RULFmin69 = 1571.00
FC70: Fmin70 = 74.00, Fmax070 = 490.00, Fnom70 = 368.00, a70 = -0.2444, RULFmin70 = 1702.00
FC71: Fmin71 = 72.00, Fmax071 = 479.00, Fnom71 = 359.00, a71 = -0.2986, RULFmin71 = 1363.00
FC72: Fmin72 = 73.00, Fmax072 = 484.00, Fnom72 = 363.00, a72 = -0.2944, RULFmin72 = 1396.00
FC73: Fmin73 = 74.00, Fmax073 = 496.00, Fnom73 = 372.00, a73 = -0.2857, RULFmin73 = 1477.00
FC74: Fmin74 = 73.00, Fmax074 = 486.00, Fnom74 = 365.00, a74 = -0.3396, RULFmin74 = 1216.00
FC75: Fmin75 = 77.00, Fmax075 = 514.00, Fnom75 = 386.00, a75 = -0.2670, RULFmin75 = 1637.00
FC76: Fmin76 = 74.00, Fmax076 = 496.00, Fnom76 = 372.00, a76 = -0.2474, RULFmin76 = 1706.00
FC77: Fmin77 = 72.00, Fmax077 = 478.00, Fnom77 = 359.00, a77 = -0.2764, RULFmin77 = 1469.00
FC78: Fmin78 = 75.00, Fmax078 = 497.00, Fnom78 = 373.00, a78 = -0.2920, RULFmin78 = 1445.00
FC79: Fmin79 = 77.00, Fmax079 = 516.00, Fnom79 = 387.00, a79 = -0.2602, RULFmin79 = 1687.00
FC80: Fmin80 = 73.00, Fmax080 = 488.00, Fnom80 = 366.00, a80 = -0.3079, RULFmin80 = 1348.00
FC81: Fmin81 = 71.00, Fmax081 = 476.00, Fnom81 = 357.00, a81 = -0.3099, RULFmin81 = 1307.00
FC82: Fmin82 = 72.00, Fmax082 = 480.00, Fnom82 = 360.00, a82 = -0.2508, RULFmin82 = 1627.00
FC83: Fmin83 = 76.00, Fmax083 = 504.00, Fnom83 = 378.00, a83 = -0.2425, RULFmin83 = 1765.00
FC84: Fmin84 = 71.00, Fmax084 = 476.00, Fnom84 = 357.00, a84 = -0.2575, RULFmin84 = 1573.00
FC85: Fmin85 = 74.00, Fmax085 = 493.00, Fnom85 = 370.00, a85 = -0.3067, RULFmin85 = 1366.00
FC86: Fmin86 = 75.00, Fmax086 = 498.00, Fnom86 = 374.00, a86 = -0.3320, RULFmin86 = 1274.00
FC87: Fmin87 = 77.00, Fmax087 = 513.00, Fnom87 = 385.00, a87 = -0.3234, RULFmin87 = 1348.00
FC88: Fmin88 = 78.00, Fmax088 = 518.00, Fnom88 = 389.00, a88 = -0.2597, RULFmin88 = 1694.00
FC89: Fmin89 = 72.00, Fmax089 = 481.00, Fnom89 = 361.00, a89 = -0.2495, RULFmin89 = 1639.00
FC90: Fmin90 = 79.00, Fmax090 = 524.00, Fnom90 = 393.00, a90 = -0.3621, RULFmin90 = 1229.00
FC91: Fmin91 = 73.00, Fmax091 = 486.00, Fnom91 = 365.00, a91 = -0.2746, RULFmin91 = 1504.00
FC92: Fmin92 = 72.00, Fmax092 = 477.00, Fnom92 = 358.00, a92 = -0.2356, RULFmin92 = 1719.00
FC93: Fmin93 = 78.00, Fmax093 = 520.00, Fnom93 = 390.00, a93 = -0.3222, RULFmin93 = 1372.00
FC94: Fmin94 = 75.00, Fmax094 = 499.00, Fnom94 = 374.00, a94 = -0.3259, RULFmin94 = 1301.00
FC95: Fmin95 = 73.00, Fmax095 = 484.00, Fnom95 = 363.00, a95 = -0.3252, RULFmin95 = 1264.00
FC96: Fmin96 = 74.00, Fmax096 = 493.00, Fnom96 = 370.00, a96 = -0.2378, RULFmin96 = 1762.00
FC97: Fmin97 = 73.00, Fmax097 = 486.00, Fnom97 = 365.00, a97 = -0.3141, RULFmin97 = 1315.00
FC98: Fmin98 = 72.00, Fmax098 = 482.00, Fnom98 = 362.00, a98 = -0.2473, RULFmin98 = 1658.00
FC99: Fmin99 = 76.00, Fmax099 = 508.00, Fnom99 = 381.00, a99 = -0.2641, RULFmin99 = 1636.00
FC100: Fmin100 = 73.00, Fmax0100 = 489.00, Fnom100 = 367.00, a100 = -0.2387, RULFmin100 = 1743.00


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-100/Synthese_M-100.txt <==
#	 M=100	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test	Load	Sigma	Tmax	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	11223.90	4012.00	211	5.26	2.2810	29	76	
1	40	14965.20	3009.00	1253	41.64	0.8797	15	53	
1	50	18706.50	2407.00	986	40.96	0.7906	16	21	
1	60	22447.80	2006.00	752	37.49	0.5033	13	1	
1	70	26189.10	1719.00	500	29.09	0.3213	9	7	
1	80	29930.40	1504.00	250	16.62	0.2952	9	2	
1	90	33671.70	1337.00	250	18.70	0.2858	9	1	
2	30	11250.00	3915.00	933	23.83	1.4290	19	84	
2	40	15000.00	2936.00	1251	42.61	1.0225	17	26	
2	50	18750.00	2349.00	985	41.93	0.6749	15	15	
2	60	22500.00	1957.00	739	37.76	0.4979	13	10	
2	70	26250.00	1678.00	500	29.80	0.3240	9	3	
2	80	30000.00	1468.00	250	17.03	0.2640	9	1	
2	90	33750.00	1305.00	250	19.16	0.2848	9	1	
3	30	11259.00	3987.00	990	24.83	1.6675	22	116	
3	40	15012.00	2990.00	1248	41.74	1.0723	18	55	
3	50	18765.00	2392.00	981	41.01	0.7232	15	32	
3	60	22518.00	1993.00	750	37.63	0.4755	12	7	
3	70	26271.00	1708.00	500	29.27	0.3114	9	10	
3	80	30024.00	1495.00	250	16.72	0.2934	9	1	
3	90	33777.00	1329.00	250	18.81	0.2706	9	1	
4	30	11272.80	4066.00	698	17.17	1.9921	25	76	
4	40	15030.40	3050.00	1251	41.02	0.7578	13	47	
4	50	18788.00	2440.00	1001	41.02	0.7108	15	25	
4	60	22545.60	2033.00	751	36.94	0.5338	13	11	
4	70	26303.20	1742.00	501	28.76	0.3113	9	12	
4	80	30060.80	1525.00	250	16.39	0.2923	9	1	
4	90	33818.40	1355.00	250	18.45	0.2735	9	1	
5	30	11216.10	3989.00	972	24.37	3.7080	47	63	
5	40	14954.80	2992.00	475	15.88	1.6045	27	59	
5	50	18693.50	2393.00	1001	41.83	0.6845	15	20	
5	60	22432.20	1994.00	752	37.71	0.4649	12	6	
5	70	26170.90	1709.00	501	29.32	0.3635	10	1	
5	80	29909.60	1496.00	250	16.71	0.2898	9	1	
5	90	33648.30	1329.00	250	18.81	0.2655	9	1	
6	30	11161.20	3986.00	946	23.73	2.9488	37	63	
6	40	14881.60	2990.00	686	22.94	1.6584	27	38	
6	50	18602.00	2392.00	1001	41.85	0.7249	15	21	
6	60	22322.40	1993.00	751	37.68	0.5100	13	17	
6	70	26042.80	1708.00	501	29.33	0.3635	10	1	
6	80	29763.20	1495.00	250	16.72	0.2796	9	1	
6	90	33483.60	1328.00	250	18.83	0.2574	9	1	
7	30	11282.70	4013.00	978	24.37	2.2132	28	73	
7	40	15043.60	3010.00	1251	41.56	0.8715	15	56	
7	50	18804.50	2408.00	1001	41.57	0.7274	16	19	
7	60	22565.40	2006.00	751	37.44	0.5155	13	10	
7	70	26326.30	1720.00	501	29.13	0.3146	9	7	
7	80	30087.20	1505.00	250	16.61	0.2872	9	1	
7	90	33848.10	1337.00	250	18.70	0.2511	9	1	
8	30	11226.30	4040.00	1647	40.77	2.3185	29	55	
8	40	14968.40	3030.00	1251	41.29	0.8324	14	34	
8	50	18710.50	2424.00	1001	41.30	0.7051	15	16	
8	60	22452.60	2020.00	751	37.18	0.5258	13	5	
8	70	26194.70	1731.00	501	28.94	0.3182	9	5	
8	80	29936.80	1515.00	250	16.50	0.2855	9	2	
8	90	33678.90	1346.00	250	18.57	0.2613	9	1	
9	30	11232.90	4028.00	967	24.01	1.8639	24	57	
9	40	14977.20	3021.00	1252	41.44	0.8573	15	59	
9	50	18721.50	2417.00	1001	41.41	0.7562	16	17	
9	60	22465.80	2014.00	751	37.29	0.5854	14	7	
9	70	26210.10	1726.00	500	28.97	0.3209	9	8	
9	80	29954.40	1510.00	250	16.56	0.2868	9	2	
9	90	33698.70	1342.00	250	18.63	0.2755	9	1	
10	30	11220.60	3950.00	979	24.78	1.4378	19	77	
10	40	14960.80	2962.00	963	32.51	1.2391	21	65	
10	50	18701.00	2370.00	992	41.86	0.8178	17	35	
10	60	22441.20	1975.00	750	37.97	0.5257	13	25	
10	70	26181.40	1692.00	500	29.55	0.3265	9	5	
10	80	29921.60	1481.00	250	16.88	0.2848	9	2	
10	90	33661.80	1316.00	250	19.00	0.2652	9	1	
11	30	11230.20	3993.00	990	24.79	1.6428	21	86	
11	40	14973.60	2995.00	1251	41.77	0.8045	14	32	
11	50	18717.00	2396.00	1001	41.78	0.5632	12	26	
11	60	22460.40	1996.00	750	37.58	0.4930	13	5	
11	70	26203.80	1711.00	501	29.28	0.3187	9	10	
11	80	29947.20	1497.00	250	16.70	0.2735	9	2	
11	90	33690.60	1331.00	250	18.78	0.2372	8	1	
12	30	11329.80	3880.00	491	12.65	1.2540	17	95	
12	40	15106.40	2910.00	1216	41.79	1.4528	25	58	
12	50	18883.00	2328.00	494	21.22	0.8584	19	39	
12	60	22659.60	1940.00	501	25.82	0.4840	13	11	
12	70	26436.20	1663.00	500	30.07	0.3405	10	1	
12	80	30212.80	1455.00	250	17.18	0.2820	9	2	
12	90	33989.40	1293.00	250	19.33	0.2611	9	1	
13	30	11226.00	3959.00	963	24.32	2.0500	27	77	
13	40	14968.00	2969.00	1251	42.14	0.9195	16	28	
13	50	18710.00	2375.00	1001	42.15	0.5966	13	27	
13	60	22452.00	1979.00	750	37.90	0.5239	13	14	
13	70	26194.00	1696.00	501	29.54	0.3110	9	8	
13	80	29936.00	1484.00	250	16.85	0.2635	9	2	
13	90	33678.00	1319.00	250	18.95	0.2778	9	1	
14	30	11267.10	3980.00	2000	50.25	1.3304	18	79	
14	40	15022.80	2985.00	478	16.01	1.1176	19	30	
14	50	18778.50	2388.00	1001	41.92	0.6475	14	21	
14	60	22534.20	1990.00	751	37.74	0.5130	13	10	
14	70	26289.90	1705.00	501	29.38	0.3049	9	11	
14	80	30045.60	1492.00	250	16.76	0.2697	9	2	
14	90	33801.30	1326.00	250	18.85	0.2607	9	1	
15	30	11215.20	3937.00	999	25.37	1.3723	18	73	
15	40	14953.60	2952.00	1215	41.16	0.9982	18	34	
15	50	18692.00	2362.00	1000	42.34	0.6763	15	20	
15	60	22430.40	1968.00	750	38.11	0.4540	12	7	
15	70	26168.80	1687.00	500	29.64	0.3003	9	5	
15	80	29907.20	1476.00	250	16.94	0.2623	9	1	
15	90	33645.60	1312.00	250	19.05	0.2472	9	1	
16	30	11254.20	4004.00	964	24.08	3.4456	44	50	
16	40	15005.60	3003.00	981	32.67	0.9875	17	61	
16	50	18757.00	2402.00	460	19.15	0.8874	18	33	
16	60	22508.40	2002.00	754	37.66	0.5242	13	3	
16	70	26259.80	1716.00	501	29.20	0.3159	9	6	
16	80	30011.20	1501.00	250	16.66	0.2956	9	2	
16	90	33762.60	1334.00	250	18.74	0.2568	9	1	
17	30	11263.50	4056.00	930	22.93	1.9540	25	75	
17	40	15018.00	3042.00	1253	41.19	0.9887	17	49	
17	50	18772.50	2433.00	1001	41.14	0.7197	15	20	
17	60	22527.00	2028.00	751	37.03	0.5613	14	7	
17	70	26281.50	1738.00	500	28.77	0.3175	9	12	
17	80	30036.00	1521.00	250	16.44	0.2954	9	1	
17	90	33790.50	1352.00	250	18.49	0.2498	9	1	
18	30	11238.30	3958.00	1751	44.24	1.3686	19	78	
18	40	14984.40	2968.00	1238	41.71	1.3179	22	60	
18	50	18730.50	2374.00	494	20.81	0.8469	18	35	
18	60	22476.60	1979.00	751	37.95	0.4976	13	8	
18	70	26222.70	1696.00	501	29.54	0.3005	9	6	
18	80	29968.80	1484.00	250	16.85	0.2886	9	2	
18	90	33714.90	1319.00	250	18.95	0.2530	9	1	
19	30	11277.90	3979.00	987	24.81	1.6523	22	73	
19	40	15037.20	2984.00	1237	41.45	1.2267	21	46	
19	50	18796.50	2387.00	1001	41.94	0.6213	14	26	
19	60	22555.80	1989.00	750	37.71	0.5055	13	14	
19	70	26315.10	1705.00	501	29.38	0.3036	9	10	
19	80	30074.40	1492.00	250	16.76	0.2635	9	2	
19	90	33833.70	1326.00	250	18.85	0.2626	9	1	
20	30	11183.40	3976.00	1960	49.30	1.2756	17	93	
20	40	14911.20	2982.00	1251	41.95	0.7414	13	47	
20	50	18639.00	2385.00	948	39.75	0.6082	13	42	
20	60	22366.80	1988.00	751	37.78	0.3871	10	18	
20	70	26094.60	1704.00	501	29.40	0.3111	9	7	
20	80	29822.40	1491.00	250	16.77	0.2820	9	1	
20	90	33550.20	1325.00	250	18.87	0.2630	9	1	


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-200/Synthese_M-200.txt <==
#	 M=200	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test	Load	Sigma	Tmax	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	22487.10	3898.00	998	25.60	1.9899	12	214	
1	40	29982.80	2923.00	973	33.29	2.2825	18	78	
1	50	37478.50	2338.00	966	41.32	1.2601	12	62	
1	60	44974.20	1949.00	650	33.35	1.0961	12	36	
1	70	52469.90	1670.00	500	29.94	0.7024	9	3	
1	80	59965.60	1461.00	250	17.11	0.5643	8	2	
1	90	67461.30	1299.00	250	19.25	0.5912	9	5	
2	30	22444.50	4003.00	716	17.89	2.9764	17	155	
2	40	29926.00	3002.00	1250	41.64	1.7423	13	79	
2	50	37407.50	2402.00	1000	41.63	1.2909	12	55	
2	60	44889.00	2001.00	750	37.48	1.1288	12	29	
2	70	52370.50	1715.00	501	29.21	0.7497	9	13	
2	80	59852.00	1501.00	250	16.66	0.5981	8	9	
2	90	67333.50	1334.00	250	18.74	0.5522	8	8	
3	30	22502.40	3975.00	997	25.08	2.4645	15	169	
3	40	30003.20	2981.00	1250	41.93	1.6579	13	82	
3	50	37504.00	2385.00	1000	41.93	1.2835	12	77	
3	60	45004.80	1987.00	750	37.75	1.0984	12	39	
3	70	52505.60	1703.00	501	29.42	0.8240	10	6	
3	80	60006.40	1490.00	250	16.78	0.6036	8	6	
3	90	67507.20	1325.00	250	18.87	0.6086	9	4	
4	30	22574.10	3964.00	1925	48.56	3.0685	18	152	
4	40	30098.80	2973.00	1250	42.05	1.6225	13	90	
4	50	37623.50	2378.00	997	41.93	1.3185	12	75	
4	60	45148.20	1982.00	750	37.84	1.0778	12	36	
4	70	52672.90	1699.00	500	29.43	0.7156	9	18	
4	80	60197.60	1486.00	250	16.82	0.5514	8	0	
4	90	67722.30	1321.00	250	18.93	0.5608	9	1	
5	30	22461.90	3944.00	494	12.53	2.4640	15	161	
5	40	29949.20	2958.00	1251	42.29	1.8362	14	60	
5	50	37436.50	2366.00	1000	42.27	1.2811	12	64	
5	60	44923.80	1972.00	750	38.03	1.0970	12	48	
5	70	52411.10	1690.00	500	29.59	0.7308	9	11	
5	80	59898.40	1479.00	250	16.90	0.5853	8	2	
5	90	67385.70	1314.00	250	19.03	0.6021	9	5	
6	30	22407.30	4041.00	2000	49.49	2.7326	16	142	
6	40	29876.40	3031.00	1250	41.24	1.6756	13	70	
6	50	37345.50	2424.00	1000	41.25	1.3190	12	70	
6	60	44814.60	2020.00	750	37.13	1.1206	12	39	
6	70	52283.70	1732.00	500	28.87	0.7590	9	10	
6	80	59752.80	1515.00	250	16.50	0.6379	8	6	
6	90	67221.90	1347.00	250	18.56	0.5414	8	3	
7	30	22548.90	4001.00	2000	49.99	2.5294	15	162	
7	40	30065.20	3001.00	1250	41.65	1.7036	13	83	
7	50	37581.50	2400.00	1000	41.67	1.3320	12	76	
7	60	45097.80	2000.00	750	37.50	1.1244	12	46	
7	70	52614.10	1714.00	500	29.17	0.7327	9	9	
7	80	60130.40	1500.00	250	16.67	0.6308	8	6	
7	90	67646.70	1333.00	250	18.75	0.5964	9	4	
8	30	22510.50	4007.00	736	18.37	2.5469	15	170	
8	40	30014.00	3005.00	1250	41.60	1.6808	13	77	
8	50	37517.50	2404.00	1000	41.60	1.3233	12	75	
8	60	45021.00	2003.00	750	37.44	1.1220	12	35	
8	70	52524.50	1717.00	500	29.12	0.7302	9	11	
8	80	60028.00	1502.00	250	16.64	0.6204	8	3	
8	90	67531.50	1335.00	250	18.73	0.5492	8	3	
9	30	22509.00	4013.00	2001	49.86	2.3560	14	172	
9	40	30012.00	3009.00	1250	41.54	1.7171	13	76	
9	50	37515.00	2407.00	1000	41.55	1.3072	12	72	
9	60	45018.00	2006.00	750	37.39	1.1334	12	37	
9	70	52521.00	1719.00	500	29.09	0.7281	9	19	
9	80	60024.00	1504.00	250	16.62	0.6031	8	5	
9	90	67527.00	1337.00	250	18.70	0.5520	8	4	
10	30	22439.40	4027.00	2000	49.66	2.6014	15	161	
10	40	29919.20	3020.00	1250	41.39	1.7438	13	71	
10	50	37399.00	2416.00	1000	41.39	1.3069	12	58	
10	60	44878.80	2013.00	750	37.26	1.1277	12	24	
10	70	52358.60	1726.00	500	28.97	0.7083	9	10	
10	80	59838.40	1510.00	250	16.56	0.6076	8	2	
10	90	67318.20	1342.00	250	18.63	0.5412	8	4	
11	30	22478.40	3908.00	997	25.51	2.7876	17	164	
11	40	29971.20	2931.00	1250	42.65	1.6857	13	83	
11	50	37464.00	2345.00	995	42.43	1.2838	12	65	
11	60	44956.80	1954.00	748	38.28	1.0535	12	24	
11	70	52449.60	1675.00	500	29.85	0.7363	9	10	
11	80	59942.40	1465.00	250	17.06	0.5565	8	5	
11	90	67435.20	1302.00	250	19.20	0.5756	9	4	
12	30	22499.10	3984.00	1998	50.15	2.3026	14	198	
12	40	29998.80	2988.00	1250	41.83	1.6614	13	83	
12	50	37498.50	2390.00	1000	41.84	1.2616	12	68	
12	60	44998.20	1992.00	750	37.65	1.1029	12	38	
12	70	52497.90	1707.00	500	29.29	0.7234	9	8	
12	80	59997.60	1494.00	250	16.73	0.5907	8	6	
12	90	67497.30	1328.00	250	18.83	0.5705	8	4	
13	30	22451.40	3977.00	2000	50.29	2.4911	15	173	
13	40	29935.20	2983.00	1239	41.54	1.7125	13	47	
13	50	37419.00	2386.00	999	41.87	1.2087	11	76	
13	60	44902.80	1988.00	750	37.73	1.0858	12	40	
13	70	52386.60	1704.00	500	29.34	0.7305	9	11	
13	80	59870.40	1491.00	250	16.77	0.5918	8	2	
13	90	67354.20	1325.00	250	18.87	0.5386	8	4	
14	30	22507.20	3996.00	980	24.52	3.0307	18	146	
14	40	30009.60	2997.00	1250	41.71	1.7503	13	68	
14	50	37512.00	2397.00	1000	41.72	1.3019	12	59	
14	60	45014.40	1998.00	751	37.59	1.1034	12	27	
14	70	52516.80	1712.00	500	29.21	0.6972	9	18	
14	80	60019.20	1498.00	250	16.69	0.6397	8	1	
14	90	67521.60	1332.00	250	18.77	0.5683	8	2	
15	30	22422.90	4022.00	997	24.79	3.7036	21	138	
15	40	29897.20	3016.00	1251	41.48	2.0315	15	98	
15	50	37371.50	2413.00	1000	41.44	1.3602	12	69	
15	60	44845.80	2011.00	751	37.34	1.1470	12	19	
15	70	52320.10	1723.00	500	29.02	0.7638	9	11	
15	80	59794.40	1508.00	250	16.58	0.6143	8	5	
15	90	67268.70	1340.00	250	18.66	0.5653	8	4	
16	30	22509.90	4005.00	2000	49.94	2.7280	16	145	
16	40	30013.20	3004.00	1250	41.61	1.7032	13	75	
16	50	37516.50	2403.00	1000	41.61	1.3700	12	78	
16	60	45019.80	2002.00	750	37.46	1.1394	12	43	
16	70	52523.10	1716.00	500	29.14	0.7288	9	13	
16	80	60026.40	1502.00	250	16.64	0.6110	8	1	
16	90	67529.70	1335.00	250	18.73	0.6312	9	0	
17	30	22559.70	4013.00	2000	49.84	2.6225	15	174	
17	40	30079.60	3009.00	997	33.13	1.8773	14	89	
17	50	37599.50	2407.00	1000	41.55	1.3896	13	33	
17	60	45119.40	2006.00	750	37.39	1.1467	12	28	
17	70	52639.30	1719.00	500	29.09	0.7356	9	8	
17	80	60159.20	1504.00	250	16.62	0.5981	8	2	
17	90	67679.10	1337.00	250	18.70	0.5672	8	4	
18	30	22462.80	3943.00	1760	44.64	3.0023	18	148	
18	40	29950.40	2957.00	1250	42.27	1.6659	13	66	
18	50	37438.00	2365.00	1000	42.28	1.3049	12	70	
18	60	44925.60	1971.00	750	38.05	1.0936	12	17	
18	70	52413.20	1689.00	500	29.60	0.7406	9	13	
18	80	59900.80	1478.00	250	16.91	0.6057	8	3	
18	90	67388.40	1314.00	250	19.03	0.5904	9	5	
19	30	22517.10	4015.00	2001	49.84	2.2403	13	204	
19	40	30022.80	3011.00	1250	41.51	1.7973	13	95	
19	50	37528.50	2409.00	1000	41.51	1.2891	12	74	
19	60	45034.20	2007.00	750	37.37	1.1509	12	42	
19	70	52539.90	1720.00	501	29.13	0.8261	10	11	
19	80	60045.60	1505.00	250	16.61	0.6358	8	2	
19	90	67551.30	1338.00	250	18.68	0.5412	8	3	
20	30	22421.40	3994.00	2001	50.10	2.7602	16	160	
20	40	29895.20	2995.00	1251	41.77	1.9464	15	87	
20	50	37369.00	2396.00	1000	41.74	1.3027	12	50	
20	60	44842.80	1997.00	750	37.56	1.0647	12	18	
20	70	52316.60	1711.00	500	29.22	0.7316	9	10	
20	80	59790.40	1497.00	250	16.70	0.5915	8	3	
20	90	67264.20	1331.00	250	18.78	0.5410	8	4	


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-25/InitialData.txt <==
#	 M=25	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2539, RULFmin1 = 1599.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.3584, RULFmin2 = 1225.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.3264, RULFmin3 = 1339.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2853, RULFmin4 = 1458.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.3299, RULFmin5 = 1246.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.2681, RULFmin6 = 1660.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.2458, RULFmin7 = 1713.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.3380, RULFmin8 = 1290.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.3230, RULFmin9 = 1260.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.3054, RULFmin10 = 1362.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3530, RULFmin11 = 1218.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2484, RULFmin12 = 1703.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.2649, RULFmin13 = 1559.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.2456, RULFmin14 = 1759.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.2892, RULFmin15 = 1497.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3121, RULFmin16 = 1426.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3091, RULFmin17 = 1346.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2755, RULFmin18 = 1561.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.3004, RULFmin19 = 1398.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2850, RULFmin20 = 1477.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2722, RULFmin21 = 1635.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2632, RULFmin22 = 1687.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2483, RULFmin23 = 1792.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3144, RULFmin24 = 1336.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2713, RULFmin25 = 1541.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2925, RULFmin1 = 1388.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2600, RULFmin2 = 1600.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2468, RULFmin3 = 1742.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.3228, RULFmin4 = 1267.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.3052, RULFmin5 = 1399.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2575, RULFmin6 = 1573.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2360, RULFmin7 = 1780.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.3070, RULFmin8 = 1381.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.3192, RULFmin9 = 1347.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.2752, RULFmin10 = 1559.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.3205, RULFmin11 = 1376.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.2754, RULFmin12 = 1536.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2657, RULFmin13 = 1607.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.2989, RULFmin14 = 1365.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2800, RULFmin15 = 1507.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3007, RULFmin16 = 1360.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.2440, RULFmin17 = 1762.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.2310, RULFmin18 = 1792.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2338, RULFmin19 = 1779.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2916, RULFmin20 = 1389.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2635, RULFmin21 = 1666.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3121, RULFmin22 = 1317.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.3328, RULFmin23 = 1340.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.2620, RULFmin24 = 1668.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.3590, RULFmin25 = 1220.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2351, RULFmin1 = 1795.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.3145, RULFmin2 = 1326.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2965, RULFmin3 = 1366.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3433, RULFmin4 = 1235.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.3084, RULFmin5 = 1352.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.2564, RULFmin6 = 1708.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2868, RULFmin7 = 1503.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2558, RULFmin8 = 1591.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.3102, RULFmin9 = 1341.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.2789, RULFmin10 = 1481.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.3015, RULFmin11 = 1456.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.3235, RULFmin12 = 1255.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3134, RULFmin13 = 1372.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.2508, RULFmin14 = 1635.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2646, RULFmin15 = 1546.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.2605, RULFmin16 = 1697.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3227, RULFmin17 = 1289.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.3549, RULFmin18 = 1237.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2291, RULFmin19 = 1768.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2577, RULFmin20 = 1649.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.2485, RULFmin21 = 1642.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3079, RULFmin22 = 1426.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.3020, RULFmin23 = 1434.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.3396, RULFmin24 = 1225.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3230, RULFmin25 = 1359.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2557, RULFmin1 = 1662.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2671, RULFmin2 = 1621.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2961, RULFmin3 = 1432.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.2690, RULFmin4 = 1550.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2636, RULFmin5 = 1548.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3287, RULFmin6 = 1305.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.2716, RULFmin7 = 1561.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2880, RULFmin8 = 1413.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2702, RULFmin9 = 1499.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.2454, RULFmin10 = 1646.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2520, RULFmin11 = 1647.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2352, RULFmin12 = 1794.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2656, RULFmin13 = 1585.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.3017, RULFmin14 = 1389.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.2894, RULFmin15 = 1458.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2619, RULFmin16 = 1558.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2679, RULFmin17 = 1512.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.3468, RULFmin18 = 1217.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.3018, RULFmin19 = 1395.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.2818, RULFmin20 = 1579.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.3013, RULFmin21 = 1424.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.2395, RULFmin22 = 1787.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2603, RULFmin23 = 1706.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.3091, RULFmin24 = 1323.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.3423, RULFmin25 = 1294.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3442, RULFmin1 = 1258.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.2897, RULFmin2 = 1488.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.2786, RULFmin3 = 1486.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.3412, RULFmin4 = 1307.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.3156, RULFmin5 = 1350.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.2528, RULFmin6 = 1598.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.3008, RULFmin7 = 1456.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.3361, RULFmin8 = 1318.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.2600, RULFmin9 = 1708.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2772, RULFmin10 = 1569.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2825, RULFmin11 = 1501.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.3020, RULFmin12 = 1341.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3411, RULFmin13 = 1281.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.2496, RULFmin14 = 1755.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.3364, RULFmin15 = 1204.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2921, RULFmin16 = 1462.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2926, RULFmin17 = 1480.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.3411, RULFmin18 = 1205.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.2981, RULFmin19 = 1399.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2709, RULFmin20 = 1528.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.2740, RULFmin21 = 1500.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.2643, RULFmin22 = 1555.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.2533, RULFmin23 = 1670.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.3247, RULFmin24 = 1269.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3208, RULFmin25 = 1303.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.3116, RULFmin1 = 1332.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.3114, RULFmin2 = 1426.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.3573, RULFmin3 = 1209.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3305, RULFmin4 = 1277.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.3047, RULFmin5 = 1411.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.3342, RULFmin6 = 1212.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.3240, RULFmin7 = 1287.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.3165, RULFmin8 = 1308.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2648, RULFmin9 = 1556.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3585, RULFmin10 = 1219.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.3250, RULFmin11 = 1314.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.3143, RULFmin12 = 1352.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.2847, RULFmin13 = 1426.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.3360, RULFmin14 = 1265.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2827, RULFmin15 = 1447.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2854, RULFmin16 = 1496.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.2957, RULFmin17 = 1478.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.3539, RULFmin18 = 1215.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.3033, RULFmin19 = 1378.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.3440, RULFmin20 = 1279.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.2699, RULFmin21 = 1545.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.2500, RULFmin22 = 1720.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.3020, RULFmin23 = 1341.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.2672, RULFmin24 = 1609.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2670, RULFmin25 = 1588.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2744, RULFmin1 = 1538.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2470, RULFmin2 = 1741.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2612, RULFmin3 = 1681.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.3550, RULFmin4 = 1248.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.3156, RULFmin5 = 1356.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.3375, RULFmin6 = 1265.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.3671, RULFmin7 = 1215.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.2583, RULFmin8 = 1626.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2966, RULFmin9 = 1369.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2400, RULFmin10 = 1758.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.3127, RULFmin11 = 1391.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3133, RULFmin12 = 1347.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.3430, RULFmin13 = 1280.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.3307, RULFmin14 = 1246.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.3285, RULFmin15 = 1242.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.2600, RULFmin16 = 1708.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2797, RULFmin17 = 1559.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.3599, RULFmin18 = 1228.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3621, RULFmin19 = 1229.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.3189, RULFmin20 = 1289.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2790, RULFmin21 = 1455.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2395, RULFmin22 = 1762.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.3328, RULFmin23 = 1298.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2535, RULFmin24 = 1732.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.2372, RULFmin25 = 1733.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.2881, RULFmin1 = 1451.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3017, RULFmin2 = 1465.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.2572, RULFmin3 = 1625.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.3347, RULFmin4 = 1216.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2811, RULFmin5 = 1487.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.2853, RULFmin6 = 1479.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.2928, RULFmin7 = 1489.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2525, RULFmin8 = 1671.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.2935, RULFmin9 = 1489.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.2400, RULFmin10 = 1750.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2488, RULFmin11 = 1660.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.3402, RULFmin12 = 1258.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2610, RULFmin13 = 1594.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.3208, RULFmin14 = 1334.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.2824, RULFmin15 = 1576.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.2884, RULFmin16 = 1498.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.3321, RULFmin17 = 1319.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.3210, RULFmin18 = 1346.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.2898, RULFmin19 = 1470.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.3028, RULFmin20 = 1463.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.2533, RULFmin21 = 1741.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.2848, RULFmin22 = 1485.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.3597, RULFmin23 = 1212.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.2865, RULFmin24 = 1553.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2641, RULFmin25 = 1583.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.2421, RULFmin1 = 1768.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.2663, RULFmin2 = 1641.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2597, RULFmin3 = 1656.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.2443, RULFmin4 = 1797.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.3083, RULFmin5 = 1411.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.3425, RULFmin6 = 1206.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.2786, RULFmin7 = 1475.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.2451, RULFmin8 = 1697.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.3002, RULFmin9 = 1369.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2430, RULFmin10 = 1724.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2913, RULFmin11 = 1476.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.2835, RULFmin12 = 1559.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.2355, RULFmin13 = 1796.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.2503, RULFmin14 = 1670.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2552, RULFmin15 = 1697.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2834, RULFmin16 = 1443.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2570, RULFmin17 = 1638.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.3039, RULFmin18 = 1336.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.3455, RULFmin19 = 1291.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.3333, RULFmin20 = 1227.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.3331, RULFmin21 = 1282.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2305, RULFmin22 = 1796.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2556, RULFmin23 = 1737.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.3241, RULFmin24 = 1259.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.2556, RULFmin25 = 1690.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3354, RULFmin1 = 1291.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.3436, RULFmin2 = 1228.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.3487, RULFmin3 = 1216.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2668, RULFmin4 = 1664.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2494, RULFmin5 = 1740.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.2893, RULFmin6 = 1462.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.3063, RULFmin7 = 1358.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2505, RULFmin8 = 1629.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.3001, RULFmin9 = 1486.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3533, RULFmin10 = 1237.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.3081, RULFmin11 = 1425.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3349, RULFmin12 = 1263.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.2755, RULFmin13 = 1619.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2861, RULFmin14 = 1412.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2776, RULFmin15 = 1477.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.2496, RULFmin16 = 1731.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.3212, RULFmin17 = 1295.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.2926, RULFmin18 = 1473.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.3206, RULFmin19 = 1363.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3152, RULFmin20 = 1358.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3093, RULFmin21 = 1358.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.2881, RULFmin22 = 1517.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.2700, RULFmin23 = 1515.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.2931, RULFmin24 = 1498.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.2652, RULFmin25 = 1678.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2785, RULFmin1 = 1526.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2600, RULFmin2 = 1673.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2915, RULFmin3 = 1506.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.3164, RULFmin4 = 1283.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2933, RULFmin5 = 1507.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3121, RULFmin6 = 1384.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.2982, RULFmin7 = 1452.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3063, RULFmin8 = 1371.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2737, RULFmin9 = 1487.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2550, RULFmin10 = 1612.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.2390, RULFmin11 = 1799.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.2702, RULFmin12 = 1625.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2450, RULFmin13 = 1653.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2966, RULFmin14 = 1406.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3398, RULFmin15 = 1242.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.2737, RULFmin16 = 1538.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.2489, RULFmin17 = 1764.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.2828, RULFmin18 = 1450.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.3339, RULFmin19 = 1246.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3394, RULFmin20 = 1261.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.2351, RULFmin21 = 1799.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2953, RULFmin22 = 1439.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.2910, RULFmin23 = 1471.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.3009, RULFmin24 = 1449.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2455, RULFmin25 = 1654.00
Test 12:
FC1: Fmin1 = 78.00, Fmax01 = 519.00, Fnom1 = 389.00, a1 = -0.3351, RULFmin1 = 1316.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2845, RULFmin2 = 1462.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3032, RULFmin3 = 1392.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2312, RULFmin4 = 1795.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2526, RULFmin5 = 1750.00
FC6: Fmin6 = 76.00, Fmax06 = 504.00, Fnom6 = 378.00, a6 = -0.2563, RULFmin6 = 1670.00
FC7: Fmin7 = 77.00, Fmax07 = 510.00, Fnom7 = 383.00, a7 = -0.2847, RULFmin7 = 1521.00
FC8: Fmin8 = 78.00, Fmax08 = 518.00, Fnom8 = 389.00, a8 = -0.3200, RULFmin8 = 1375.00
FC9: Fmin9 = 77.00, Fmax09 = 511.00, Fnom9 = 383.00, a9 = -0.2852, RULFmin9 = 1522.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2353, RULFmin10 = 1747.00
FC11: Fmin11 = 79.00, Fmax011 = 525.00, Fnom11 = 394.00, a11 = -0.2906, RULFmin11 = 1535.00
FC12: Fmin12 = 75.00, Fmax012 = 502.00, Fnom12 = 377.00, a12 = -0.2711, RULFmin12 = 1575.00
FC13: Fmin13 = 74.00, Fmax013 = 494.00, Fnom13 = 371.00, a13 = -0.2855, RULFmin13 = 1471.00
FC14: Fmin14 = 76.00, Fmax014 = 505.00, Fnom14 = 379.00, a14 = -0.2436, RULFmin14 = 1761.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3567, RULFmin15 = 1239.00
FC16: Fmin16 = 74.00, Fmax016 = 490.00, Fnom16 = 368.00, a16 = -0.2834, RULFmin16 = 1468.00
FC17: Fmin17 = 73.00, Fmax017 = 487.00, Fnom17 = 365.00, a17 = -0.2571, RULFmin17 = 1610.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2317, RULFmin18 = 1761.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2875, RULFmin19 = 1548.00
FC20: Fmin20 = 76.00, Fmax020 = 504.00, Fnom20 = 378.00, a20 = -0.2410, RULFmin20 = 1776.00
FC21: Fmin21 = 75.00, Fmax021 = 501.00, Fnom21 = 376.00, a21 = -0.2736, RULFmin21 = 1557.00
FC22: Fmin22 = 72.00, Fmax022 = 477.00, Fnom22 = 358.00, a22 = -0.3115, RULFmin22 = 1300.00
FC23: Fmin23 = 77.00, Fmax023 = 515.00, Fnom23 = 386.00, a23 = -0.3361, RULFmin23 = 1303.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2487, RULFmin24 = 1765.00
FC25: Fmin25 = 75.00, Fmax025 = 498.00, Fnom25 = 374.00, a25 = -0.2466, RULFmin25 = 1715.00
Test 13:
FC1: Fmin1 = 72.00, Fmax01 = 480.00, Fnom1 = 360.00, a1 = -0.3213, RULFmin1 = 1270.00
FC2: Fmin2 = 78.00, Fmax02 = 523.00, Fnom2 = 392.00, a2 = -0.3065, RULFmin2 = 1452.00
FC3: Fmin3 = 74.00, Fmax03 = 493.00, Fnom3 = 370.00, a3 = -0.2624, RULFmin3 = 1597.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.3220, RULFmin4 = 1289.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3272, RULFmin5 = 1351.00
FC6: Fmin6 = 77.00, Fmax06 = 512.00, Fnom6 = 384.00, a6 = -0.3038, RULFmin6 = 1432.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2449, RULFmin7 = 1760.00
FC8: Fmin8 = 75.00, Fmax08 = 502.00, Fnom8 = 377.00, a8 = -0.2796, RULFmin8 = 1527.00
FC9: Fmin9 = 75.00, Fmax09 = 503.00, Fnom9 = 377.00, a9 = -0.3168, RULFmin9 = 1351.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2774, RULFmin10 = 1521.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2330, RULFmin11 = 1777.00
FC12: Fmin12 = 76.00, Fmax012 = 504.00, Fnom12 = 378.00, a12 = -0.2537, RULFmin12 = 1687.00
FC13: Fmin13 = 74.00, Fmax013 = 496.00, Fnom13 = 372.00, a13 = -0.2360, RULFmin13 = 1788.00
FC14: Fmin14 = 75.00, Fmax014 = 501.00, Fnom14 = 376.00, a14 = -0.2646, RULFmin14 = 1610.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2456, RULFmin15 = 1718.00
FC16: Fmin16 = 71.00, Fmax016 = 476.00, Fnom16 = 357.00, a16 = -0.3303, RULFmin16 = 1226.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2728, RULFmin17 = 1631.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3449, RULFmin18 = 1212.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2779, RULFmin19 = 1522.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2762, RULFmin20 = 1524.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.2850, RULFmin21 = 1551.00
FC22: Fmin22 = 72.00, Fmax022 = 479.00, Fnom22 = 359.00, a22 = -0.3172, RULFmin22 = 1283.00
FC23: Fmin23 = 74.00, Fmax023 = 495.00, Fnom23 = 371.00, a23 = -0.2673, RULFmin23 = 1575.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3270, RULFmin24 = 1315.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.3016, RULFmin25 = 1346.00
Test 14:
FC1: Fmin1 = 72.00, Fmax01 = 482.00, Fnom1 = 362.00, a1 = -0.2398, RULFmin1 = 1710.00
FC2: Fmin2 = 72.00, Fmax02 = 478.00, Fnom2 = 359.00, a2 = -0.2823, RULFmin2 = 1438.00
FC3: Fmin3 = 73.00, Fmax03 = 484.00, Fnom3 = 363.00, a3 = -0.2482, RULFmin3 = 1656.00
FC4: Fmin4 = 74.00, Fmax04 = 493.00, Fnom4 = 370.00, a4 = -0.3415, RULFmin4 = 1227.00
FC5: Fmin5 = 73.00, Fmax05 = 486.00, Fnom5 = 365.00, a5 = -0.2498, RULFmin5 = 1653.00
FC6: Fmin6 = 72.00, Fmax06 = 478.00, Fnom6 = 359.00, a6 = -0.3092, RULFmin6 = 1313.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2557, RULFmin7 = 1725.00
FC8: Fmin8 = 77.00, Fmax08 = 514.00, Fnom8 = 386.00, a8 = -0.2943, RULFmin8 = 1485.00
FC9: Fmin9 = 77.00, Fmax09 = 515.00, Fnom9 = 386.00, a9 = -0.2695, RULFmin9 = 1625.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.3210, RULFmin10 = 1355.00
FC11: Fmin11 = 78.00, Fmax011 = 518.00, Fnom11 = 389.00, a11 = -0.3446, RULFmin11 = 1277.00
FC12: Fmin12 = 79.00, Fmax012 = 524.00, Fnom12 = 393.00, a12 = -0.3466, RULFmin12 = 1284.00
FC13: Fmin13 = 75.00, Fmax013 = 500.00, Fnom13 = 375.00, a13 = -0.2601, RULFmin13 = 1634.00
FC14: Fmin14 = 74.00, Fmax014 = 495.00, Fnom14 = 371.00, a14 = -0.2635, RULFmin14 = 1598.00
FC15: Fmin15 = 74.00, Fmax015 = 493.00, Fnom15 = 370.00, a15 = -0.2529, RULFmin15 = 1657.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2564, RULFmin16 = 1720.00
FC17: Fmin17 = 75.00, Fmax017 = 500.00, Fnom17 = 375.00, a17 = -0.2397, RULFmin17 = 1773.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2707, RULFmin18 = 1507.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2414, RULFmin19 = 1752.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.3160, RULFmin20 = 1307.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.2767, RULFmin21 = 1518.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3339, RULFmin22 = 1288.00
FC23: Fmin23 = 76.00, Fmax023 = 504.00, Fnom23 = 378.00, a23 = -0.2629, RULFmin23 = 1628.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.3103, RULFmin24 = 1405.00
FC25: Fmin25 = 78.00, Fmax025 = 519.00, Fnom25 = 389.00, a25 = -0.3141, RULFmin25 = 1404.00
Test 15:
FC1: Fmin1 = 79.00, Fmax01 = 525.00, Fnom1 = 394.00, a1 = -0.3246, RULFmin1 = 1374.00
FC2: Fmin2 = 78.00, Fmax02 = 521.00, Fnom2 = 391.00, a2 = -0.3686, RULFmin2 = 1202.00
FC3: Fmin3 = 77.00, Fmax03 = 513.00, Fnom3 = 385.00, a3 = -0.3477, RULFmin3 = 1254.00
FC4: Fmin4 = 72.00, Fmax04 = 483.00, Fnom4 = 362.00, a4 = -0.2876, RULFmin4 = 1429.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2596, RULFmin5 = 1672.00
FC6: Fmin6 = 76.00, Fmax06 = 509.00, Fnom6 = 382.00, a6 = -0.2938, RULFmin6 = 1474.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.3361, RULFmin7 = 1306.00
FC8: Fmin8 = 76.00, Fmax08 = 508.00, Fnom8 = 381.00, a8 = -0.2700, RULFmin8 = 1600.00
FC9: Fmin9 = 74.00, Fmax09 = 492.00, Fnom9 = 369.00, a9 = -0.3076, RULFmin9 = 1359.00
FC10: Fmin10 = 78.00, Fmax010 = 517.00, Fnom10 = 388.00, a10 = -0.3328, RULFmin10 = 1319.00
FC11: Fmin11 = 77.00, Fmax011 = 513.00, Fnom11 = 385.00, a11 = -0.2922, RULFmin11 = 1492.00
FC12: Fmin12 = 74.00, Fmax012 = 491.00, Fnom12 = 368.00, a12 = -0.3171, RULFmin12 = 1315.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.3312, RULFmin13 = 1271.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2635, RULFmin14 = 1533.00
FC15: Fmin15 = 77.00, Fmax015 = 512.00, Fnom15 = 384.00, a15 = -0.2472, RULFmin15 = 1760.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.3559, RULFmin16 = 1239.00
FC17: Fmin17 = 72.00, Fmax017 = 477.00, Fnom17 = 358.00, a17 = -0.2647, RULFmin17 = 1530.00
FC18: Fmin18 = 75.00, Fmax018 = 499.00, Fnom18 = 374.00, a18 = -0.2611, RULFmin18 = 1624.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.3120, RULFmin19 = 1330.00
FC20: Fmin20 = 73.00, Fmax020 = 488.00, Fnom20 = 366.00, a20 = -0.3047, RULFmin20 = 1362.00
FC21: Fmin21 = 75.00, Fmax021 = 500.00, Fnom21 = 375.00, a21 = -0.2881, RULFmin21 = 1475.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.3214, RULFmin22 = 1366.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3384, RULFmin23 = 1250.00
FC24: Fmin24 = 75.00, Fmax024 = 503.00, Fnom24 = 377.00, a24 = -0.3247, RULFmin24 = 1318.00
FC25: Fmin25 = 79.00, Fmax025 = 525.00, Fnom25 = 394.00, a25 = -0.2999, RULFmin25 = 1487.00
Test 16:
FC1: Fmin1 = 74.00, Fmax01 = 490.00, Fnom1 = 368.00, a1 = -0.3210, RULFmin1 = 1296.00
FC2: Fmin2 = 72.00, Fmax02 = 477.00, Fnom2 = 358.00, a2 = -0.3011, RULFmin2 = 1345.00
FC3: Fmin3 = 79.00, Fmax03 = 524.00, Fnom3 = 393.00, a3 = -0.2618, RULFmin3 = 1700.00
FC4: Fmin4 = 77.00, Fmax04 = 512.00, Fnom4 = 384.00, a4 = -0.2736, RULFmin4 = 1590.00
FC5: Fmin5 = 76.00, Fmax05 = 507.00, Fnom5 = 380.00, a5 = -0.3018, RULFmin5 = 1428.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.2437, RULFmin6 = 1760.00
FC7: Fmin7 = 76.00, Fmax07 = 504.00, Fnom7 = 378.00, a7 = -0.2531, RULFmin7 = 1691.00
FC8: Fmin8 = 74.00, Fmax08 = 491.00, Fnom8 = 368.00, a8 = -0.2671, RULFmin8 = 1561.00
FC9: Fmin9 = 73.00, Fmax09 = 489.00, Fnom9 = 367.00, a9 = -0.2443, RULFmin9 = 1703.00
FC10: Fmin10 = 74.00, Fmax010 = 492.00, Fnom10 = 369.00, a10 = -0.2796, RULFmin10 = 1495.00
FC11: Fmin11 = 71.00, Fmax011 = 476.00, Fnom11 = 357.00, a11 = -0.2761, RULFmin11 = 1467.00
FC12: Fmin12 = 73.00, Fmax012 = 488.00, Fnom12 = 366.00, a12 = -0.2524, RULFmin12 = 1644.00
FC13: Fmin13 = 78.00, Fmax013 = 518.00, Fnom13 = 389.00, a13 = -0.2446, RULFmin13 = 1799.00
FC14: Fmin14 = 73.00, Fmax014 = 488.00, Fnom14 = 366.00, a14 = -0.2413, RULFmin14 = 1720.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.2995, RULFmin15 = 1476.00
FC16: Fmin16 = 74.00, Fmax016 = 493.00, Fnom16 = 370.00, a16 = -0.3341, RULFmin16 = 1254.00
FC17: Fmin17 = 76.00, Fmax017 = 507.00, Fnom17 = 380.00, a17 = -0.2695, RULFmin17 = 1599.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3018, RULFmin18 = 1385.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2722, RULFmin19 = 1635.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2929, RULFmin20 = 1441.00
FC21: Fmin21 = 73.00, Fmax021 = 487.00, Fnom21 = 365.00, a21 = -0.2790, RULFmin21 = 1484.00
FC22: Fmin22 = 78.00, Fmax022 = 523.00, Fnom22 = 392.00, a22 = -0.3663, RULFmin22 = 1215.00
FC23: Fmin23 = 76.00, Fmax023 = 507.00, Fnom23 = 380.00, a23 = -0.2654, RULFmin23 = 1624.00
FC24: Fmin24 = 75.00, Fmax024 = 500.00, Fnom24 = 375.00, a24 = -0.3139, RULFmin24 = 1354.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.3435, RULFmin25 = 1278.00
Test 17:
FC1: Fmin1 = 78.00, Fmax01 = 517.00, Fnom1 = 388.00, a1 = -0.3242, RULFmin1 = 1354.00
FC2: Fmin2 = 75.00, Fmax02 = 503.00, Fnom2 = 377.00, a2 = -0.3421, RULFmin2 = 1251.00
FC3: Fmin3 = 72.00, Fmax03 = 479.00, Fnom3 = 359.00, a3 = -0.3102, RULFmin3 = 1312.00
FC4: Fmin4 = 74.00, Fmax04 = 494.00, Fnom4 = 371.00, a4 = -0.2418, RULFmin4 = 1737.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3044, RULFmin5 = 1452.00
FC6: Fmin6 = 72.00, Fmax06 = 481.00, Fnom6 = 361.00, a6 = -0.2279, RULFmin6 = 1795.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.2913, RULFmin7 = 1507.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.3165, RULFmin8 = 1286.00
FC9: Fmin9 = 78.00, Fmax09 = 517.00, Fnom9 = 388.00, a9 = -0.3587, RULFmin9 = 1224.00
FC10: Fmin10 = 77.00, Fmax010 = 511.00, Fnom10 = 383.00, a10 = -0.2730, RULFmin10 = 1590.00
FC11: Fmin11 = 76.00, Fmax011 = 507.00, Fnom11 = 380.00, a11 = -0.3169, RULFmin11 = 1360.00
FC12: Fmin12 = 77.00, Fmax012 = 510.00, Fnom12 = 383.00, a12 = -0.2519, RULFmin12 = 1719.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.2771, RULFmin13 = 1552.00
FC14: Fmin14 = 73.00, Fmax014 = 489.00, Fnom14 = 367.00, a14 = -0.2345, RULFmin14 = 1774.00
FC15: Fmin15 = 76.00, Fmax015 = 506.00, Fnom15 = 380.00, a15 = -0.3471, RULFmin15 = 1239.00
FC16: Fmin16 = 78.00, Fmax016 = 517.00, Fnom16 = 388.00, a16 = -0.2504, RULFmin16 = 1753.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.3267, RULFmin17 = 1362.00
FC18: Fmin18 = 77.00, Fmax018 = 514.00, Fnom18 = 386.00, a18 = -0.2597, RULFmin18 = 1683.00
FC19: Fmin19 = 72.00, Fmax019 = 478.00, Fnom19 = 359.00, a19 = -0.3261, RULFmin19 = 1245.00
FC20: Fmin20 = 77.00, Fmax020 = 516.00, Fnom20 = 387.00, a20 = -0.3179, RULFmin20 = 1381.00
FC21: Fmin21 = 73.00, Fmax021 = 489.00, Fnom21 = 367.00, a21 = -0.3294, RULFmin21 = 1263.00
FC22: Fmin22 = 77.00, Fmax022 = 512.00, Fnom22 = 384.00, a22 = -0.2499, RULFmin22 = 1741.00
FC23: Fmin23 = 72.00, Fmax023 = 480.00, Fnom23 = 360.00, a23 = -0.2390, RULFmin23 = 1707.00
FC24: Fmin24 = 75.00, Fmax024 = 502.00, Fnom24 = 377.00, a24 = -0.2421, RULFmin24 = 1764.00
FC25: Fmin25 = 74.00, Fmax025 = 494.00, Fnom25 = 371.00, a25 = -0.2655, RULFmin25 = 1582.00
Test 18:
FC1: Fmin1 = 77.00, Fmax01 = 511.00, Fnom1 = 383.00, a1 = -0.3071, RULFmin1 = 1413.00
FC2: Fmin2 = 76.00, Fmax02 = 509.00, Fnom2 = 382.00, a2 = -0.2540, RULFmin2 = 1705.00
FC3: Fmin3 = 73.00, Fmax03 = 486.00, Fnom3 = 365.00, a3 = -0.2831, RULFmin3 = 1459.00
FC4: Fmin4 = 72.00, Fmax04 = 477.00, Fnom4 = 358.00, a4 = -0.2811, RULFmin4 = 1441.00
FC5: Fmin5 = 76.00, Fmax05 = 508.00, Fnom5 = 381.00, a5 = -0.2658, RULFmin5 = 1625.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.3015, RULFmin6 = 1456.00
FC7: Fmin7 = 78.00, Fmax07 = 522.00, Fnom7 = 392.00, a7 = -0.3639, RULFmin7 = 1220.00
FC8: Fmin8 = 78.00, Fmax08 = 522.00, Fnom8 = 392.00, a8 = -0.2906, RULFmin8 = 1528.00
FC9: Fmin9 = 79.00, Fmax09 = 524.00, Fnom9 = 393.00, a9 = -0.3537, RULFmin9 = 1258.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2586, RULFmin10 = 1620.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2922, RULFmin11 = 1417.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2258, RULFmin12 = 1794.00
FC13: Fmin13 = 77.00, Fmax013 = 515.00, Fnom13 = 386.00, a13 = -0.3385, RULFmin13 = 1294.00
FC14: Fmin14 = 78.00, Fmax014 = 521.00, Fnom14 = 391.00, a14 = -0.3049, RULFmin14 = 1453.00
FC15: Fmin15 = 72.00, Fmax015 = 483.00, Fnom15 = 362.00, a15 = -0.2577, RULFmin15 = 1595.00
FC16: Fmin16 = 73.00, Fmax016 = 485.00, Fnom16 = 364.00, a16 = -0.3114, RULFmin16 = 1323.00
FC17: Fmin17 = 72.00, Fmax017 = 481.00, Fnom17 = 361.00, a17 = -0.2372, RULFmin17 = 1724.00
FC18: Fmin18 = 75.00, Fmax018 = 498.00, Fnom18 = 374.00, a18 = -0.2973, RULFmin18 = 1423.00
FC19: Fmin19 = 75.00, Fmax019 = 499.00, Fnom19 = 374.00, a19 = -0.3104, RULFmin19 = 1366.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2821, RULFmin20 = 1464.00
FC21: Fmin21 = 71.00, Fmax021 = 475.00, Fnom21 = 356.00, a21 = -0.2244, RULFmin21 = 1800.00
FC22: Fmin22 = 75.00, Fmax022 = 501.00, Fnom22 = 376.00, a22 = -0.3475, RULFmin22 = 1226.00
FC23: Fmin23 = 78.00, Fmax023 = 521.00, Fnom23 = 391.00, a23 = -0.2514, RULFmin23 = 1762.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2760, RULFmin24 = 1522.00
FC25: Fmin25 = 73.00, Fmax025 = 488.00, Fnom25 = 366.00, a25 = -0.2817, RULFmin25 = 1473.00
Test 19:
FC1: Fmin1 = 76.00, Fmax01 = 508.00, Fnom1 = 381.00, a1 = -0.3219, RULFmin1 = 1342.00
FC2: Fmin2 = 74.00, Fmax02 = 496.00, Fnom2 = 372.00, a2 = -0.2719, RULFmin2 = 1552.00
FC3: Fmin3 = 75.00, Fmax03 = 501.00, Fnom3 = 376.00, a3 = -0.2722, RULFmin3 = 1565.00
FC4: Fmin4 = 77.00, Fmax04 = 510.00, Fnom4 = 383.00, a4 = -0.2741, RULFmin4 = 1580.00
FC5: Fmin5 = 72.00, Fmax05 = 483.00, Fnom5 = 362.00, a5 = -0.3058, RULFmin5 = 1344.00
FC6: Fmin6 = 73.00, Fmax06 = 484.00, Fnom6 = 363.00, a6 = -0.2483, RULFmin6 = 1655.00
FC7: Fmin7 = 79.00, Fmax07 = 524.00, Fnom7 = 393.00, a7 = -0.2920, RULFmin7 = 1524.00
FC8: Fmin8 = 73.00, Fmax08 = 484.00, Fnom8 = 363.00, a8 = -0.2476, RULFmin8 = 1660.00
FC9: Fmin9 = 74.00, Fmax09 = 496.00, Fnom9 = 372.00, a9 = -0.2623, RULFmin9 = 1609.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2467, RULFmin10 = 1666.00
FC11: Fmin11 = 73.00, Fmax011 = 485.00, Fnom11 = 364.00, a11 = -0.3105, RULFmin11 = 1327.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2359, RULFmin12 = 1751.00
FC13: Fmin13 = 72.00, Fmax013 = 481.00, Fnom13 = 361.00, a13 = -0.2691, RULFmin13 = 1520.00
FC14: Fmin14 = 78.00, Fmax014 = 523.00, Fnom14 = 392.00, a14 = -0.3321, RULFmin14 = 1340.00
FC15: Fmin15 = 78.00, Fmax015 = 517.00, Fnom15 = 388.00, a15 = -0.3346, RULFmin15 = 1312.00
FC16: Fmin16 = 78.00, Fmax016 = 521.00, Fnom16 = 391.00, a16 = -0.3346, RULFmin16 = 1324.00
FC17: Fmin17 = 74.00, Fmax017 = 491.00, Fnom17 = 368.00, a17 = -0.2582, RULFmin17 = 1615.00
FC18: Fmin18 = 72.00, Fmax018 = 481.00, Fnom18 = 361.00, a18 = -0.2403, RULFmin18 = 1702.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2712, RULFmin19 = 1530.00
FC20: Fmin20 = 77.00, Fmax020 = 515.00, Fnom20 = 386.00, a20 = -0.3242, RULFmin20 = 1351.00
FC21: Fmin21 = 75.00, Fmax021 = 497.00, Fnom21 = 373.00, a21 = -0.2458, RULFmin21 = 1717.00
FC22: Fmin22 = 75.00, Fmax022 = 502.00, Fnom22 = 377.00, a22 = -0.2540, RULFmin22 = 1681.00
FC23: Fmin23 = 73.00, Fmax023 = 488.00, Fnom23 = 366.00, a23 = -0.2541, RULFmin23 = 1633.00
FC24: Fmin24 = 78.00, Fmax024 = 522.00, Fnom24 = 392.00, a24 = -0.3461, RULFmin24 = 1283.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.3043, RULFmin25 = 1456.00
Test 20:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2839, RULFmin1 = 1462.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2787, RULFmin2 = 1514.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3323, RULFmin3 = 1270.00
FC4: Fmin4 = 72.00, Fmax04 = 480.00, Fnom4 = 360.00, a4 = -0.3333, RULFmin4 = 1224.00
FC5: Fmin5 = 72.00, Fmax05 = 482.00, Fnom5 = 362.00, a5 = -0.2520, RULFmin5 = 1627.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2640, RULFmin6 = 1663.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2818, RULFmin7 = 1565.00
FC8: Fmin8 = 75.00, Fmax08 = 503.00, Fnom8 = 377.00, a8 = -0.3383, RULFmin8 = 1265.00
FC9: Fmin9 = 72.00, Fmax09 = 481.00, Fnom9 = 361.00, a9 = -0.2324, RULFmin9 = 1760.00
FC10: Fmin10 = 77.00, Fmax010 = 516.00, Fnom10 = 387.00, a10 = -0.2803, RULFmin10 = 1566.00
FC11: Fmin11 = 79.00, Fmax011 = 524.00, Fnom11 = 393.00, a11 = -0.3052, RULFmin11 = 1458.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2639, RULFmin12 = 1565.00
FC13: Fmin13 = 78.00, Fmax013 = 519.00, Fnom13 = 389.00, a13 = -0.3472, RULFmin13 = 1270.00
FC14: Fmin14 = 77.00, Fmax014 = 511.00, Fnom14 = 383.00, a14 = -0.3503, RULFmin14 = 1239.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3256, RULFmin15 = 1296.00
FC16: Fmin16 = 74.00, Fmax016 = 494.00, Fnom16 = 371.00, a16 = -0.3182, RULFmin16 = 1320.00
FC17: Fmin17 = 73.00, Fmax017 = 484.00, Fnom17 = 363.00, a17 = -0.2638, RULFmin17 = 1558.00
FC18: Fmin18 = 75.00, Fmax018 = 502.00, Fnom18 = 377.00, a18 = -0.2870, RULFmin18 = 1488.00
FC19: Fmin19 = 72.00, Fmax019 = 479.00, Fnom19 = 359.00, a19 = -0.2791, RULFmin19 = 1458.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.2726, RULFmin20 = 1548.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3674, RULFmin21 = 1203.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3488, RULFmin22 = 1227.00
FC23: Fmin23 = 75.00, Fmax023 = 502.00, Fnom23 = 377.00, a23 = -0.2782, RULFmin23 = 1535.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2675, RULFmin24 = 1570.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2568, RULFmin25 = 1628.00


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-25/Synthese_M-25.txt <==
#	 M=25	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test	Load	Sigma	Tmax	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	2825.10	3957.00	661	16.70	0.4110	22	19	
1	40	3766.80	2968.00	465	15.67	0.3959	30	6	
1	50	4708.50	2374.00	940	39.60	0.2057	19	0	
1	60	5650.20	1978.00	169	8.54	0.1519	17	1	
1	70	6591.90	1696.00	509	30.01	0.1261	16	1	
1	80	7533.60	1484.00	252	16.98	0.0704	11	0	
1	90	8475.30	1319.00	251	19.03	0.0572	10	0	
2	30	2797.50	4022.00	992	24.66	0.4355	24	13	
2	40	3730.00	3016.00	1257	41.68	0.4278	33	5	
2	50	4662.50	2413.00	902	37.38	0.2744	26	2	
2	60	5595.00	2011.00	691	34.36	0.1651	18	1	
2	70	6527.50	1723.00	507	29.43	0.1142	15	0	
2	80	7460.00	1508.00	258	17.11	0.1090	16	0	
2	90	8392.50	1340.00	252	18.81	0.0689	12	1	
3	30	2793.30	3911.00	960	24.55	0.5404	30	16	
3	40	3724.40	2933.00	215	7.33	0.2512	19	10	
3	50	4655.50	2346.00	916	39.05	0.4294	39	0	
3	60	5586.60	1955.00	758	38.77	0.1290	15	0	
3	70	6517.70	1676.00	500	29.83	0.0777	11	0	
3	80	7448.80	1466.00	254	17.33	0.0615	10	0	
3	90	8379.90	1303.00	256	19.65	0.0849	13	0	
4	30	2787.00	4043.00	714	17.66	0.6011	33	11	
4	40	3716.00	3032.00	1330	43.87	0.3029	23	2	
4	50	4645.00	2426.00	443	18.26	0.2647	23	1	
4	60	5574.00	2021.00	755	37.36	0.1554	17	0	
4	70	6503.00	1732.00	503	29.04	0.1192	16	1	
4	80	7432.00	1516.00	259	17.08	0.1027	14	0	
4	90	8361.00	1347.00	256	19.01	0.1029	16	0	
5	30	2806.80	3840.00	683	17.79	0.5679	32	8	
5	40	3742.40	2880.00	656	22.78	0.3531	27	7	
5	50	4678.00	2304.00	907	39.37	0.1995	19	0	
5	60	5613.60	1920.00	638	33.23	0.1364	16	0	
5	70	6549.20	1645.00	506	30.76	0.1304	17	0	
5	80	7484.80	1440.00	258	17.92	0.0975	15	0	
5	90	8420.40	1280.00	254	19.84	0.0809	14	0	
6	30	2802.00	3698.00	997	26.96	0.6422	38	7	
6	40	3736.00	2773.00	162	5.84	0.5211	41	4	
6	50	4670.00	2218.00	437	19.70	0.1917	20	2	
6	60	5604.00	1849.00	507	27.42	0.1354	17	2	
6	70	6538.00	1584.00	506	31.94	0.1030	15	0	
6	80	7472.00	1386.00	252	18.18	0.0524	9	0	
6	90	8406.00	1232.00	256	20.78	0.0893	16	0	
7	30	2829.90	3868.00	383	9.90	0.6778	38	14	
7	40	3773.20	2901.00	444	15.31	0.2797	21	11	
7	50	4716.50	2321.00	863	37.18	0.2419	23	0	
7	60	5659.80	1934.00	667	34.49	0.1725	19	2	
7	70	6603.10	1658.00	490	29.55	0.1202	15	1	
7	80	7546.40	1450.00	252	17.38	0.0542	9	0	
7	90	8489.70	1289.00	253	19.63	0.0801	14	0	
8	30	2833.80	3968.00	718	18.09	0.7968	45	16	
8	40	3778.40	2976.00	656	22.04	0.3746	29	5	
8	50	4723.00	2380.00	427	17.94	0.2637	24	0	
8	60	5667.60	1984.00	238	12.00	0.1192	14	2	
8	70	6612.20	1700.00	498	29.29	0.0796	12	1	
8	80	7556.80	1488.00	257	17.27	0.0788	12	0	
8	90	8501.40	1322.00	254	19.21	0.0802	13	0	
9	30	2807.40	4124.00	956	23.18	0.5475	30	11	
9	40	3743.20	3093.00	424	13.71	0.3749	26	5	
9	50	4679.00	2474.00	958	38.72	0.1889	18	2	
9	60	5614.80	2062.00	756	36.66	0.1606	18	0	
9	70	6550.60	1767.00	509	28.81	0.1739	22	0	
9	80	7486.40	1546.00	257	16.62	0.0851	12	0	
9	90	8422.20	1374.00	252	18.34	0.0794	14	0	
10	30	2834.40	3872.00	696	17.98	0.3387	21	25	
10	40	3779.20	2904.00	688	23.69	0.3114	24	7	
10	50	4724.00	2323.00	352	15.15	0.1920	19	2	
10	60	5668.80	1936.00	266	13.74	0.2346	28	0	
10	70	6613.60	1659.00	500	30.14	0.0876	13	0	
10	80	7558.40	1452.00	254	17.49	0.0840	14	0	
10	90	8503.20	1290.00	250	19.38	0.0555	10	0	
11	30	2805.60	4010.00	1961	48.90	1.8604	100	15	
11	40	3740.80	3008.00	1216	40.43	0.2234	17	7	
11	50	4676.00	2406.00	430	17.87	0.2385	22	3	
11	60	5611.20	2005.00	684	34.11	0.1785	21	0	
11	70	6546.40	1718.00	502	29.22	0.0649	9	0	
11	80	7481.60	1504.00	253	16.82	0.0568	9	0	
11	90	8416.80	1336.00	251	18.79	0.0565	10	0	
12	30	2831.40	4148.00	1191	28.71	0.6291	34	16	
12	40	3775.20	3111.00	1247	40.08	0.2532	19	7	
12	50	4719.00	2489.00	938	37.69	0.2111	18	3	
12	60	5662.80	2074.00	757	36.50	0.1277	14	1	
12	70	6606.60	1778.00	378	21.26	0.0961	12	1	
12	80	7550.40	1555.00	254	16.33	0.0691	10	0	
12	90	8494.20	1382.00	254	18.38	0.0826	13	0	
13	30	2806.20	3983.00	916	23.00	0.6620	39	20	
13	40	3741.60	2987.00	943	31.57	0.2099	17	8	
13	50	4677.00	2390.00	445	18.62	0.2367	21	0	
13	60	5612.40	1991.00	754	37.87	0.0909	11	1	
13	70	6547.80	1707.00	508	29.76	0.1204	15	0	
13	80	7483.20	1493.00	253	16.95	0.0548	9	0	
13	90	8418.60	1327.00	251	18.91	0.0674	12	0	
14	30	2816.10	4043.00	743	18.38	0.5723	32	12	
14	40	3754.80	3032.00	679	22.39	0.3286	23	5	
14	50	4693.50	2426.00	800	32.98	0.1949	18	2	
14	60	5632.20	2021.00	754	37.31	0.1120	13	2	
14	70	6570.90	1733.00	489	28.22	0.1189	14	0	
14	80	7509.60	1516.00	256	16.89	0.0740	10	0	
14	90	8448.30	1347.00	252	18.71	0.0725	12	0	
15	30	2834.10	3768.00	362	9.61	0.7302	41	15	
15	40	3778.80	2826.00	1215	42.99	0.2011	17	8	
15	50	4723.50	2260.00	938	41.50	0.1619	17	3	
15	60	5668.20	1884.00	511	27.12	0.1679	21	0	
15	70	6612.90	1614.00	221	13.69	0.1274	16	0	
15	80	7557.60	1413.00	250	17.69	0.0594	10	0	
15	90	8502.30	1256.00	254	20.22	0.0834	14	0	
16	30	2819.10	4048.00	979	24.18	0.5413	29	13	
16	40	3758.80	3036.00	369	12.15	0.2453	19	10	
16	50	4698.50	2429.00	443	18.24	0.2088	19	1	
16	60	5638.20	2024.00	705	34.83	0.2105	22	0	
16	70	6577.90	1735.00	504	29.05	0.0874	12	2	
16	80	7517.60	1518.00	257	16.93	0.0898	13	0	
16	90	8457.30	1349.00	251	18.61	0.0577	10	0	
17	30	2827.50	4012.00	1822	45.41	1.1819	61	20	
17	40	3770.00	3009.00	1196	39.75	0.2431	18	9	
17	50	4712.50	2407.00	398	16.54	0.2475	22	4	
17	60	5655.00	2006.00	757	37.74	0.1335	15	1	
17	70	6597.50	1719.00	507	29.49	0.1064	13	1	
17	80	7540.00	1504.00	259	17.22	0.1000	14	0	
17	90	8482.50	1337.00	251	18.77	0.0601	10	0	
18	30	2808.90	3978.00	935	23.50	1.3851	72	14	
18	40	3745.20	2983.00	447	14.98	0.3140	23	5	
18	50	4681.50	2387.00	228	9.55	0.1809	17	4	
18	60	5617.80	1989.00	758	38.11	0.1366	15	0	
18	70	6554.10	1705.00	367	21.52	0.1065	14	0	
18	80	7490.40	1491.00	256	17.17	0.0806	12	0	
18	90	8426.70	1326.00	251	18.93	0.0705	12	0	
19	30	2810.70	4049.00	2040	50.38	0.3787	22	19	
19	40	3747.60	3036.00	680	22.40	0.2649	19	12	
19	50	4684.50	2429.00	1034	42.57	0.8514	76	1	
19	60	5621.40	2024.00	672	33.20	0.2169	23	1	
19	70	6558.30	1735.00	508	29.28	0.1431	18	0	
19	80	7495.20	1518.00	257	16.93	0.0949	13	1	
19	90	8432.10	1349.00	250	18.53	0.0537	9	1	
20	30	2809.50	3865.00	704	18.21	0.3572	20	17	
20	40	3746.00	2899.00	733	25.28	0.2440	18	1	
20	50	4682.50	2319.00	917	39.54	0.2773	24	2	
20	60	5619.00	1932.00	704	36.44	0.1416	16	1	
20	70	6555.50	1656.00	498	30.07	0.0836	12	0	
20	80	7492.00	1449.00	254	17.53	0.0702	11	0	
20	90	8428.50	1288.00	251	19.49	0.0578	10	0	


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-50/InitialData.txt <==
#	 M=50	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test 1:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.3320, RULFmin1 = 1223.00
FC2: Fmin2 = 77.00, Fmax02 = 516.00, Fnom2 = 387.00, a2 = -0.2490, RULFmin2 = 1763.00
FC3: Fmin3 = 77.00, Fmax03 = 514.00, Fnom3 = 386.00, a3 = -0.3206, RULFmin3 = 1363.00
FC4: Fmin4 = 73.00, Fmax04 = 489.00, Fnom4 = 367.00, a4 = -0.2693, RULFmin4 = 1545.00
FC5: Fmin5 = 73.00, Fmax05 = 484.00, Fnom5 = 363.00, a5 = -0.2896, RULFmin5 = 1419.00
FC6: Fmin6 = 79.00, Fmax06 = 524.00, Fnom6 = 393.00, a6 = -0.3277, RULFmin6 = 1358.00
FC7: Fmin7 = 74.00, Fmax07 = 495.00, Fnom7 = 371.00, a7 = -0.3197, RULFmin7 = 1317.00
FC8: Fmin8 = 77.00, Fmax08 = 513.00, Fnom8 = 385.00, a8 = -0.2833, RULFmin8 = 1539.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2349, RULFmin9 = 1733.00
FC10: Fmin10 = 74.00, Fmax010 = 490.00, Fnom10 = 368.00, a10 = -0.3388, RULFmin10 = 1228.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3437, RULFmin11 = 1251.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3387, RULFmin12 = 1249.00
FC13: Fmin13 = 73.00, Fmax013 = 486.00, Fnom13 = 365.00, a13 = -0.3015, RULFmin13 = 1370.00
FC14: Fmin14 = 76.00, Fmax014 = 508.00, Fnom14 = 381.00, a14 = -0.3135, RULFmin14 = 1378.00
FC15: Fmin15 = 76.00, Fmax015 = 509.00, Fnom15 = 382.00, a15 = -0.3295, RULFmin15 = 1314.00
FC16: Fmin16 = 78.00, Fmax016 = 523.00, Fnom16 = 392.00, a16 = -0.3073, RULFmin16 = 1448.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2757, RULFmin17 = 1509.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.2666, RULFmin18 = 1613.00
FC19: Fmin19 = 74.00, Fmax019 = 494.00, Fnom19 = 371.00, a19 = -0.3462, RULFmin19 = 1213.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2364, RULFmin20 = 1781.00
FC21: Fmin21 = 78.00, Fmax021 = 523.00, Fnom21 = 392.00, a21 = -0.2769, RULFmin21 = 1607.00
FC22: Fmin22 = 78.00, Fmax022 = 522.00, Fnom22 = 392.00, a22 = -0.2517, RULFmin22 = 1764.00
FC23: Fmin23 = 78.00, Fmax023 = 523.00, Fnom23 = 392.00, a23 = -0.2755, RULFmin23 = 1615.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3221, RULFmin24 = 1304.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.3126, RULFmin25 = 1337.00
FC26: Fmin26 = 76.00, Fmax026 = 508.00, Fnom26 = 381.00, a26 = -0.2434, RULFmin26 = 1775.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2670, RULFmin27 = 1517.00
FC28: Fmin28 = 73.00, Fmax028 = 486.00, Fnom28 = 365.00, a28 = -0.2692, RULFmin28 = 1534.00
FC29: Fmin29 = 74.00, Fmax029 = 496.00, Fnom29 = 372.00, a29 = -0.2396, RULFmin29 = 1761.00
FC30: Fmin30 = 72.00, Fmax030 = 478.00, Fnom30 = 359.00, a30 = -0.3025, RULFmin30 = 1342.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3185, RULFmin31 = 1372.00
FC32: Fmin32 = 78.00, Fmax032 = 518.00, Fnom32 = 389.00, a32 = -0.2643, RULFmin32 = 1665.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.3257, RULFmin33 = 1259.00
FC34: Fmin34 = 72.00, Fmax034 = 480.00, Fnom34 = 360.00, a34 = -0.3129, RULFmin34 = 1304.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2778, RULFmin35 = 1494.00
FC36: Fmin36 = 71.00, Fmax036 = 476.00, Fnom36 = 357.00, a36 = -0.3127, RULFmin36 = 1295.00
FC37: Fmin37 = 78.00, Fmax037 = 517.00, Fnom37 = 388.00, a37 = -0.3154, RULFmin37 = 1392.00
FC38: Fmin38 = 76.00, Fmax038 = 505.00, Fnom38 = 379.00, a38 = -0.2686, RULFmin38 = 1597.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.3151, RULFmin39 = 1409.00
FC40: Fmin40 = 75.00, Fmax040 = 500.00, Fnom40 = 375.00, a40 = -0.2909, RULFmin40 = 1461.00
FC41: Fmin41 = 74.00, Fmax041 = 494.00, Fnom41 = 371.00, a41 = -0.2729, RULFmin41 = 1539.00
FC42: Fmin42 = 73.00, Fmax042 = 487.00, Fnom42 = 365.00, a42 = -0.2486, RULFmin42 = 1665.00
FC43: Fmin43 = 76.00, Fmax043 = 505.00, Fnom43 = 379.00, a43 = -0.3460, RULFmin43 = 1240.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3215, RULFmin44 = 1297.00
FC45: Fmin45 = 75.00, Fmax045 = 498.00, Fnom45 = 374.00, a45 = -0.2573, RULFmin45 = 1644.00
FC46: Fmin46 = 77.00, Fmax046 = 511.00, Fnom46 = 383.00, a46 = -0.3129, RULFmin46 = 1387.00
FC47: Fmin47 = 77.00, Fmax047 = 516.00, Fnom47 = 387.00, a47 = -0.3569, RULFmin47 = 1230.00
FC48: Fmin48 = 79.00, Fmax048 = 525.00, Fnom48 = 394.00, a48 = -0.2763, RULFmin48 = 1614.00
FC49: Fmin49 = 73.00, Fmax049 = 486.00, Fnom49 = 365.00, a49 = -0.2467, RULFmin49 = 1674.00
FC50: Fmin50 = 75.00, Fmax050 = 503.00, Fnom50 = 377.00, a50 = -0.2765, RULFmin50 = 1548.00
Test 2:
FC1: Fmin1 = 72.00, Fmax01 = 478.00, Fnom1 = 359.00, a1 = -0.2594, RULFmin1 = 1565.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2798, RULFmin2 = 1487.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.3195, RULFmin3 = 1346.00
FC4: Fmin4 = 72.00, Fmax04 = 481.00, Fnom4 = 361.00, a4 = -0.2313, RULFmin4 = 1768.00
FC5: Fmin5 = 75.00, Fmax05 = 502.00, Fnom5 = 377.00, a5 = -0.2742, RULFmin5 = 1557.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2275, RULFmin6 = 1780.00
FC7: Fmin7 = 74.00, Fmax07 = 494.00, Fnom7 = 371.00, a7 = -0.2838, RULFmin7 = 1480.00
FC8: Fmin8 = 75.00, Fmax08 = 499.00, Fnom8 = 374.00, a8 = -0.2965, RULFmin8 = 1430.00
FC9: Fmin9 = 76.00, Fmax09 = 506.00, Fnom9 = 380.00, a9 = -0.3405, RULFmin9 = 1263.00
FC10: Fmin10 = 76.00, Fmax010 = 505.00, Fnom10 = 379.00, a10 = -0.2467, RULFmin10 = 1739.00
FC11: Fmin11 = 78.00, Fmax011 = 519.00, Fnom11 = 389.00, a11 = -0.3618, RULFmin11 = 1219.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3236, RULFmin12 = 1307.00
FC13: Fmin13 = 75.00, Fmax013 = 502.00, Fnom13 = 377.00, a13 = -0.2465, RULFmin13 = 1732.00
FC14: Fmin14 = 72.00, Fmax014 = 480.00, Fnom14 = 360.00, a14 = -0.2597, RULFmin14 = 1571.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2475, RULFmin15 = 1705.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.3350, RULFmin16 = 1221.00
FC17: Fmin17 = 76.00, Fmax017 = 506.00, Fnom17 = 380.00, a17 = -0.2567, RULFmin17 = 1675.00
FC18: Fmin18 = 73.00, Fmax018 = 487.00, Fnom18 = 365.00, a18 = -0.3391, RULFmin18 = 1221.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2318, RULFmin19 = 1795.00
FC20: Fmin20 = 71.00, Fmax020 = 476.00, Fnom20 = 357.00, a20 = -0.2389, RULFmin20 = 1695.00
FC21: Fmin21 = 77.00, Fmax021 = 516.00, Fnom21 = 387.00, a21 = -0.2879, RULFmin21 = 1525.00
FC22: Fmin22 = 72.00, Fmax022 = 483.00, Fnom22 = 362.00, a22 = -0.3133, RULFmin22 = 1312.00
FC23: Fmin23 = 79.00, Fmax023 = 525.00, Fnom23 = 394.00, a23 = -0.2721, RULFmin23 = 1639.00
FC24: Fmin24 = 77.00, Fmax024 = 514.00, Fnom24 = 386.00, a24 = -0.2819, RULFmin24 = 1550.00
FC25: Fmin25 = 77.00, Fmax025 = 515.00, Fnom25 = 386.00, a25 = -0.2811, RULFmin25 = 1558.00
FC26: Fmin26 = 74.00, Fmax026 = 490.00, Fnom26 = 368.00, a26 = -0.2494, RULFmin26 = 1668.00
FC27: Fmin27 = 76.00, Fmax027 = 508.00, Fnom27 = 381.00, a27 = -0.3473, RULFmin27 = 1244.00
FC28: Fmin28 = 78.00, Fmax028 = 521.00, Fnom28 = 391.00, a28 = -0.3646, RULFmin28 = 1215.00
FC29: Fmin29 = 72.00, Fmax029 = 480.00, Fnom29 = 360.00, a29 = -0.3254, RULFmin29 = 1254.00
FC30: Fmin30 = 74.00, Fmax030 = 491.00, Fnom30 = 368.00, a30 = -0.2738, RULFmin30 = 1523.00
FC31: Fmin31 = 76.00, Fmax031 = 506.00, Fnom31 = 380.00, a31 = -0.2531, RULFmin31 = 1699.00
FC32: Fmin32 = 79.00, Fmax032 = 524.00, Fnom32 = 393.00, a32 = -0.2864, RULFmin32 = 1554.00
FC33: Fmin33 = 74.00, Fmax033 = 490.00, Fnom33 = 368.00, a33 = -0.2312, RULFmin33 = 1799.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.3214, RULFmin34 = 1288.00
FC35: Fmin35 = 76.00, Fmax035 = 505.00, Fnom35 = 379.00, a35 = -0.2702, RULFmin35 = 1588.00
FC36: Fmin36 = 74.00, Fmax036 = 490.00, Fnom36 = 368.00, a36 = -0.3299, RULFmin36 = 1261.00
FC37: Fmin37 = 75.00, Fmax037 = 503.00, Fnom37 = 377.00, a37 = -0.2578, RULFmin37 = 1660.00
FC38: Fmin38 = 76.00, Fmax038 = 509.00, Fnom38 = 382.00, a38 = -0.3461, RULFmin38 = 1251.00
FC39: Fmin39 = 73.00, Fmax039 = 489.00, Fnom39 = 367.00, a39 = -0.2338, RULFmin39 = 1779.00
FC40: Fmin40 = 75.00, Fmax040 = 501.00, Fnom40 = 376.00, a40 = -0.3054, RULFmin40 = 1395.00
FC41: Fmin41 = 73.00, Fmax041 = 488.00, Fnom41 = 366.00, a41 = -0.2996, RULFmin41 = 1385.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.3569, RULFmin42 = 1244.00
FC43: Fmin43 = 79.00, Fmax043 = 525.00, Fnom43 = 394.00, a43 = -0.2800, RULFmin43 = 1593.00
FC44: Fmin44 = 79.00, Fmax044 = 524.00, Fnom44 = 393.00, a44 = -0.2487, RULFmin44 = 1789.00
FC45: Fmin45 = 74.00, Fmax045 = 491.00, Fnom45 = 368.00, a45 = -0.2708, RULFmin45 = 1540.00
FC46: Fmin46 = 77.00, Fmax046 = 514.00, Fnom46 = 386.00, a46 = -0.2791, RULFmin46 = 1566.00
FC47: Fmin47 = 73.00, Fmax047 = 485.00, Fnom47 = 364.00, a47 = -0.2508, RULFmin47 = 1643.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2791, RULFmin48 = 1480.00
FC49: Fmin49 = 77.00, Fmax049 = 514.00, Fnom49 = 386.00, a49 = -0.3151, RULFmin49 = 1387.00
FC50: Fmin50 = 71.00, Fmax050 = 476.00, Fnom50 = 357.00, a50 = -0.2816, RULFmin50 = 1438.00
Test 3:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2496, RULFmin1 = 1691.00
FC2: Fmin2 = 74.00, Fmax02 = 491.00, Fnom2 = 368.00, a2 = -0.2639, RULFmin2 = 1580.00
FC3: Fmin3 = 71.00, Fmax03 = 476.00, Fnom3 = 357.00, a3 = -0.2571, RULFmin3 = 1575.00
FC4: Fmin4 = 75.00, Fmax04 = 499.00, Fnom4 = 374.00, a4 = -0.3157, RULFmin4 = 1343.00
FC5: Fmin5 = 74.00, Fmax05 = 491.00, Fnom5 = 368.00, a5 = -0.2690, RULFmin5 = 1550.00
FC6: Fmin6 = 77.00, Fmax06 = 515.00, Fnom6 = 386.00, a6 = -0.2882, RULFmin6 = 1520.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.3515, RULFmin7 = 1226.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2805, RULFmin8 = 1451.00
FC9: Fmin9 = 74.00, Fmax09 = 490.00, Fnom9 = 368.00, a9 = -0.2506, RULFmin9 = 1660.00
FC10: Fmin10 = 73.00, Fmax010 = 486.00, Fnom10 = 365.00, a10 = -0.3391, RULFmin10 = 1218.00
FC11: Fmin11 = 78.00, Fmax011 = 517.00, Fnom11 = 388.00, a11 = -0.2680, RULFmin11 = 1638.00
FC12: Fmin12 = 72.00, Fmax012 = 478.00, Fnom12 = 359.00, a12 = -0.2898, RULFmin12 = 1401.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.2767, RULFmin13 = 1554.00
FC14: Fmin14 = 72.00, Fmax014 = 482.00, Fnom14 = 362.00, a14 = -0.2582, RULFmin14 = 1588.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2559, RULFmin15 = 1598.00
FC16: Fmin16 = 78.00, Fmax016 = 520.00, Fnom16 = 390.00, a16 = -0.3602, RULFmin16 = 1227.00
FC17: Fmin17 = 74.00, Fmax017 = 490.00, Fnom17 = 368.00, a17 = -0.3036, RULFmin17 = 1370.00
FC18: Fmin18 = 77.00, Fmax018 = 516.00, Fnom18 = 387.00, a18 = -0.2718, RULFmin18 = 1615.00
FC19: Fmin19 = 71.00, Fmax019 = 476.00, Fnom19 = 357.00, a19 = -0.2468, RULFmin19 = 1641.00
FC20: Fmin20 = 75.00, Fmax020 = 500.00, Fnom20 = 375.00, a20 = -0.2787, RULFmin20 = 1525.00
FC21: Fmin21 = 72.00, Fmax021 = 480.00, Fnom21 = 360.00, a21 = -0.3000, RULFmin21 = 1360.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.2530, RULFmin22 = 1735.00
FC23: Fmin23 = 77.00, Fmax023 = 510.00, Fnom23 = 383.00, a23 = -0.2430, RULFmin23 = 1782.00
FC24: Fmin24 = 74.00, Fmax024 = 490.00, Fnom24 = 368.00, a24 = -0.2416, RULFmin24 = 1722.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.2587, RULFmin25 = 1697.00
FC26: Fmin26 = 79.00, Fmax026 = 525.00, Fnom26 = 394.00, a26 = -0.3641, RULFmin26 = 1225.00
FC27: Fmin27 = 73.00, Fmax027 = 485.00, Fnom27 = 364.00, a27 = -0.2497, RULFmin27 = 1650.00
FC28: Fmin28 = 73.00, Fmax028 = 489.00, Fnom28 = 367.00, a28 = -0.3250, RULFmin28 = 1280.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2387, RULFmin29 = 1697.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2650, RULFmin30 = 1562.00
FC31: Fmin31 = 78.00, Fmax031 = 518.00, Fnom31 = 389.00, a31 = -0.3018, RULFmin31 = 1458.00
FC32: Fmin32 = 75.00, Fmax032 = 500.00, Fnom32 = 375.00, a32 = -0.2462, RULFmin32 = 1726.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.2628, RULFmin33 = 1644.00
FC34: Fmin34 = 73.00, Fmax034 = 486.00, Fnom34 = 365.00, a34 = -0.2475, RULFmin34 = 1669.00
FC35: Fmin35 = 75.00, Fmax035 = 498.00, Fnom35 = 374.00, a35 = -0.2981, RULFmin35 = 1419.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2503, RULFmin36 = 1686.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.2483, RULFmin37 = 1639.00
FC38: Fmin38 = 73.00, Fmax038 = 489.00, Fnom38 = 367.00, a38 = -0.3154, RULFmin38 = 1319.00
FC39: Fmin39 = 77.00, Fmax039 = 511.00, Fnom39 = 383.00, a39 = -0.3288, RULFmin39 = 1320.00
FC40: Fmin40 = 76.00, Fmax040 = 504.00, Fnom40 = 378.00, a40 = -0.2721, RULFmin40 = 1573.00
FC41: Fmin41 = 78.00, Fmax041 = 517.00, Fnom41 = 388.00, a41 = -0.2784, RULFmin41 = 1577.00
FC42: Fmin42 = 72.00, Fmax042 = 482.00, Fnom42 = 362.00, a42 = -0.2548, RULFmin42 = 1609.00
FC43: Fmin43 = 72.00, Fmax043 = 478.00, Fnom43 = 359.00, a43 = -0.2348, RULFmin43 = 1729.00
FC44: Fmin44 = 78.00, Fmax044 = 523.00, Fnom44 = 392.00, a44 = -0.2583, RULFmin44 = 1723.00
FC45: Fmin45 = 77.00, Fmax045 = 513.00, Fnom45 = 385.00, a45 = -0.2456, RULFmin45 = 1775.00
FC46: Fmin46 = 77.00, Fmax046 = 512.00, Fnom46 = 384.00, a46 = -0.2600, RULFmin46 = 1673.00
FC47: Fmin47 = 74.00, Fmax047 = 494.00, Fnom47 = 371.00, a47 = -0.3406, RULFmin47 = 1233.00
FC48: Fmin48 = 74.00, Fmax048 = 494.00, Fnom48 = 371.00, a48 = -0.2552, RULFmin48 = 1646.00
FC49: Fmin49 = 72.00, Fmax049 = 477.00, Fnom49 = 358.00, a49 = -0.2274, RULFmin49 = 1781.00
FC50: Fmin50 = 73.00, Fmax050 = 488.00, Fnom50 = 366.00, a50 = -0.3278, RULFmin50 = 1266.00
Test 4:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2570, RULFmin1 = 1654.00
FC2: Fmin2 = 77.00, Fmax02 = 510.00, Fnom2 = 383.00, a2 = -0.2694, RULFmin2 = 1607.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2389, RULFmin3 = 1775.00
FC4: Fmin4 = 74.00, Fmax04 = 491.00, Fnom4 = 368.00, a4 = -0.2490, RULFmin4 = 1675.00
FC5: Fmin5 = 72.00, Fmax05 = 480.00, Fnom5 = 360.00, a5 = -0.2661, RULFmin5 = 1533.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3216, RULFmin6 = 1334.00
FC7: Fmin7 = 75.00, Fmax07 = 499.00, Fnom7 = 374.00, a7 = -0.2405, RULFmin7 = 1763.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2828, RULFmin8 = 1439.00
FC9: Fmin9 = 71.00, Fmax09 = 476.00, Fnom9 = 357.00, a9 = -0.2854, RULFmin9 = 1419.00
FC10: Fmin10 = 71.00, Fmax010 = 475.00, Fnom10 = 356.00, a10 = -0.2327, RULFmin10 = 1736.00
FC11: Fmin11 = 73.00, Fmax011 = 488.00, Fnom11 = 366.00, a11 = -0.2888, RULFmin11 = 1437.00
FC12: Fmin12 = 75.00, Fmax012 = 497.00, Fnom12 = 373.00, a12 = -0.2740, RULFmin12 = 1540.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.3192, RULFmin13 = 1319.00
FC14: Fmin14 = 74.00, Fmax014 = 493.00, Fnom14 = 370.00, a14 = -0.3019, RULFmin14 = 1388.00
FC15: Fmin15 = 74.00, Fmax015 = 496.00, Fnom15 = 372.00, a15 = -0.2499, RULFmin15 = 1689.00
FC16: Fmin16 = 72.00, Fmax016 = 480.00, Fnom16 = 360.00, a16 = -0.2376, RULFmin16 = 1717.00
FC17: Fmin17 = 71.00, Fmax017 = 476.00, Fnom17 = 357.00, a17 = -0.2449, RULFmin17 = 1654.00
FC18: Fmin18 = 75.00, Fmax018 = 497.00, Fnom18 = 373.00, a18 = -0.3126, RULFmin18 = 1350.00
FC19: Fmin19 = 74.00, Fmax019 = 495.00, Fnom19 = 371.00, a19 = -0.2753, RULFmin19 = 1529.00
FC20: Fmin20 = 78.00, Fmax020 = 523.00, Fnom20 = 392.00, a20 = -0.2650, RULFmin20 = 1679.00
FC21: Fmin21 = 76.00, Fmax021 = 505.00, Fnom21 = 379.00, a21 = -0.2468, RULFmin21 = 1738.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3154, RULFmin22 = 1357.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2616, RULFmin23 = 1697.00
FC24: Fmin24 = 72.00, Fmax024 = 481.00, Fnom24 = 361.00, a24 = -0.2966, RULFmin24 = 1379.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2779, RULFmin25 = 1594.00
FC26: Fmin26 = 77.00, Fmax026 = 514.00, Fnom26 = 386.00, a26 = -0.3014, RULFmin26 = 1450.00
FC27: Fmin27 = 77.00, Fmax027 = 510.00, Fnom27 = 383.00, a27 = -0.2812, RULFmin27 = 1540.00
FC28: Fmin28 = 74.00, Fmax028 = 494.00, Fnom28 = 371.00, a28 = -0.2658, RULFmin28 = 1580.00
FC29: Fmin29 = 76.00, Fmax029 = 504.00, Fnom29 = 378.00, a29 = -0.2383, RULFmin29 = 1796.00
FC30: Fmin30 = 76.00, Fmax030 = 504.00, Fnom30 = 378.00, a30 = -0.3122, RULFmin30 = 1371.00
FC31: Fmin31 = 72.00, Fmax031 = 483.00, Fnom31 = 362.00, a31 = -0.3307, RULFmin31 = 1243.00
FC32: Fmin32 = 76.00, Fmax032 = 505.00, Fnom32 = 379.00, a32 = -0.2543, RULFmin32 = 1687.00
FC33: Fmin33 = 74.00, Fmax033 = 493.00, Fnom33 = 370.00, a33 = -0.2874, RULFmin33 = 1458.00
FC34: Fmin34 = 75.00, Fmax034 = 500.00, Fnom34 = 375.00, a34 = -0.2455, RULFmin34 = 1731.00
FC35: Fmin35 = 77.00, Fmax035 = 512.00, Fnom35 = 384.00, a35 = -0.2421, RULFmin35 = 1797.00
FC36: Fmin36 = 77.00, Fmax036 = 512.00, Fnom36 = 384.00, a36 = -0.2553, RULFmin36 = 1704.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.2698, RULFmin37 = 1653.00
FC38: Fmin38 = 76.00, Fmax038 = 507.00, Fnom38 = 380.00, a38 = -0.2758, RULFmin38 = 1563.00
FC39: Fmin39 = 74.00, Fmax039 = 491.00, Fnom39 = 368.00, a39 = -0.3265, RULFmin39 = 1277.00
FC40: Fmin40 = 74.00, Fmax040 = 496.00, Fnom40 = 372.00, a40 = -0.3159, RULFmin40 = 1336.00
FC41: Fmin41 = 76.00, Fmax041 = 505.00, Fnom41 = 379.00, a41 = -0.2483, RULFmin41 = 1728.00
FC42: Fmin42 = 75.00, Fmax042 = 501.00, Fnom42 = 376.00, a42 = -0.2878, RULFmin42 = 1480.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2286, RULFmin43 = 1772.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3424, RULFmin44 = 1218.00
FC45: Fmin45 = 76.00, Fmax045 = 507.00, Fnom45 = 380.00, a45 = -0.3280, RULFmin45 = 1314.00
FC46: Fmin46 = 74.00, Fmax046 = 494.00, Fnom46 = 371.00, a46 = -0.3440, RULFmin46 = 1221.00
FC47: Fmin47 = 79.00, Fmax047 = 524.00, Fnom47 = 393.00, a47 = -0.3313, RULFmin47 = 1343.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.2647, RULFmin48 = 1662.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2624, RULFmin49 = 1570.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.2667, RULFmin50 = 1541.00
Test 5:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.3437, RULFmin1 = 1260.00
FC2: Fmin2 = 76.00, Fmax02 = 507.00, Fnom2 = 380.00, a2 = -0.3440, RULFmin2 = 1253.00
FC3: Fmin3 = 73.00, Fmax03 = 487.00, Fnom3 = 365.00, a3 = -0.2392, RULFmin3 = 1731.00
FC4: Fmin4 = 79.00, Fmax04 = 525.00, Fnom4 = 394.00, a4 = -0.2601, RULFmin4 = 1715.00
FC5: Fmin5 = 75.00, Fmax05 = 501.00, Fnom5 = 376.00, a5 = -0.2788, RULFmin5 = 1528.00
FC6: Fmin6 = 71.00, Fmax06 = 475.00, Fnom6 = 356.00, a6 = -0.2519, RULFmin6 = 1604.00
FC7: Fmin7 = 77.00, Fmax07 = 515.00, Fnom7 = 386.00, a7 = -0.2946, RULFmin7 = 1487.00
FC8: Fmin8 = 78.00, Fmax08 = 521.00, Fnom8 = 391.00, a8 = -0.3227, RULFmin8 = 1373.00
FC9: Fmin9 = 78.00, Fmax09 = 522.00, Fnom9 = 392.00, a9 = -0.2561, RULFmin9 = 1734.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2860, RULFmin10 = 1521.00
FC11: Fmin11 = 75.00, Fmax011 = 499.00, Fnom11 = 374.00, a11 = -0.2600, RULFmin11 = 1631.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2593, RULFmin12 = 1562.00
FC13: Fmin13 = 77.00, Fmax013 = 514.00, Fnom13 = 386.00, a13 = -0.3303, RULFmin13 = 1323.00
FC14: Fmin14 = 77.00, Fmax014 = 515.00, Fnom14 = 386.00, a14 = -0.3140, RULFmin14 = 1395.00
FC15: Fmin15 = 72.00, Fmax015 = 477.00, Fnom15 = 358.00, a15 = -0.2467, RULFmin15 = 1642.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2422, RULFmin16 = 1763.00
FC17: Fmin17 = 77.00, Fmax017 = 510.00, Fnom17 = 383.00, a17 = -0.2851, RULFmin17 = 1519.00
FC18: Fmin18 = 73.00, Fmax018 = 484.00, Fnom18 = 363.00, a18 = -0.2836, RULFmin18 = 1449.00
FC19: Fmin19 = 74.00, Fmax019 = 491.00, Fnom19 = 368.00, a19 = -0.3176, RULFmin19 = 1313.00
FC20: Fmin20 = 73.00, Fmax020 = 487.00, Fnom20 = 365.00, a20 = -0.2627, RULFmin20 = 1576.00
FC21: Fmin21 = 72.00, Fmax021 = 483.00, Fnom21 = 362.00, a21 = -0.2720, RULFmin21 = 1511.00
FC22: Fmin22 = 73.00, Fmax022 = 484.00, Fnom22 = 363.00, a22 = -0.2693, RULFmin22 = 1526.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.3371, RULFmin23 = 1255.00
FC24: Fmin24 = 73.00, Fmax024 = 485.00, Fnom24 = 364.00, a24 = -0.2550, RULFmin24 = 1616.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2595, RULFmin25 = 1611.00
FC26: Fmin26 = 72.00, Fmax026 = 479.00, Fnom26 = 359.00, a26 = -0.2629, RULFmin26 = 1548.00
FC27: Fmin27 = 75.00, Fmax027 = 499.00, Fnom27 = 374.00, a27 = -0.2562, RULFmin27 = 1655.00
FC28: Fmin28 = 75.00, Fmax028 = 499.00, Fnom28 = 374.00, a28 = -0.2732, RULFmin28 = 1552.00
FC29: Fmin29 = 73.00, Fmax029 = 484.00, Fnom29 = 363.00, a29 = -0.3049, RULFmin29 = 1348.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.3416, RULFmin30 = 1212.00
FC31: Fmin31 = 76.00, Fmax031 = 508.00, Fnom31 = 381.00, a31 = -0.2800, RULFmin31 = 1543.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.2947, RULFmin32 = 1432.00
FC33: Fmin33 = 73.00, Fmax033 = 485.00, Fnom33 = 364.00, a33 = -0.2449, RULFmin33 = 1682.00
FC34: Fmin34 = 78.00, Fmax034 = 518.00, Fnom34 = 389.00, a34 = -0.3267, RULFmin34 = 1347.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.3479, RULFmin35 = 1236.00
FC36: Fmin36 = 75.00, Fmax036 = 500.00, Fnom36 = 375.00, a36 = -0.2584, RULFmin36 = 1645.00
FC37: Fmin37 = 73.00, Fmax037 = 486.00, Fnom37 = 365.00, a37 = -0.2950, RULFmin37 = 1400.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2276, RULFmin38 = 1797.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2716, RULFmin39 = 1635.00
FC40: Fmin40 = 71.00, Fmax040 = 475.00, Fnom40 = 356.00, a40 = -0.3151, RULFmin40 = 1282.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2538, RULFmin41 = 1663.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3037, RULFmin42 = 1393.00
FC43: Fmin43 = 71.00, Fmax043 = 475.00, Fnom43 = 356.00, a43 = -0.2468, RULFmin43 = 1637.00
FC44: Fmin44 = 74.00, Fmax044 = 491.00, Fnom44 = 368.00, a44 = -0.3336, RULFmin44 = 1250.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.3016, RULFmin45 = 1416.00
FC46: Fmin46 = 75.00, Fmax046 = 500.00, Fnom46 = 375.00, a46 = -0.2507, RULFmin46 = 1695.00
FC47: Fmin47 = 76.00, Fmax047 = 505.00, Fnom47 = 379.00, a47 = -0.3143, RULFmin47 = 1365.00
FC48: Fmin48 = 77.00, Fmax048 = 514.00, Fnom48 = 386.00, a48 = -0.3276, RULFmin48 = 1334.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2517, RULFmin49 = 1621.00
FC50: Fmin50 = 72.00, Fmax050 = 483.00, Fnom50 = 362.00, a50 = -0.3042, RULFmin50 = 1351.00
Test 6:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2308, RULFmin1 = 1798.00
FC2: Fmin2 = 78.00, Fmax02 = 522.00, Fnom2 = 392.00, a2 = -0.2714, RULFmin2 = 1636.00
FC3: Fmin3 = 76.00, Fmax03 = 508.00, Fnom3 = 381.00, a3 = -0.2921, RULFmin3 = 1479.00
FC4: Fmin4 = 75.00, Fmax04 = 497.00, Fnom4 = 373.00, a4 = -0.3067, RULFmin4 = 1376.00
FC5: Fmin5 = 76.00, Fmax05 = 506.00, Fnom5 = 380.00, a5 = -0.2600, RULFmin5 = 1654.00
FC6: Fmin6 = 72.00, Fmax06 = 477.00, Fnom6 = 358.00, a6 = -0.2389, RULFmin6 = 1695.00
FC7: Fmin7 = 74.00, Fmax07 = 491.00, Fnom7 = 368.00, a7 = -0.2364, RULFmin7 = 1764.00
FC8: Fmin8 = 73.00, Fmax08 = 487.00, Fnom8 = 365.00, a8 = -0.2568, RULFmin8 = 1612.00
FC9: Fmin9 = 73.00, Fmax09 = 485.00, Fnom9 = 364.00, a9 = -0.2887, RULFmin9 = 1427.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.3160, RULFmin10 = 1383.00
FC11: Fmin11 = 75.00, Fmax011 = 502.00, Fnom11 = 377.00, a11 = -0.2901, RULFmin11 = 1472.00
FC12: Fmin12 = 75.00, Fmax012 = 500.00, Fnom12 = 375.00, a12 = -0.2800, RULFmin12 = 1518.00
FC13: Fmin13 = 72.00, Fmax013 = 478.00, Fnom13 = 359.00, a13 = -0.3187, RULFmin13 = 1274.00
FC14: Fmin14 = 75.00, Fmax014 = 500.00, Fnom14 = 375.00, a14 = -0.3378, RULFmin14 = 1258.00
FC15: Fmin15 = 72.00, Fmax015 = 481.00, Fnom15 = 361.00, a15 = -0.2664, RULFmin15 = 1535.00
FC16: Fmin16 = 75.00, Fmax016 = 502.00, Fnom16 = 377.00, a16 = -0.2531, RULFmin16 = 1687.00
FC17: Fmin17 = 77.00, Fmax017 = 514.00, Fnom17 = 386.00, a17 = -0.2971, RULFmin17 = 1471.00
FC18: Fmin18 = 76.00, Fmax018 = 506.00, Fnom18 = 380.00, a18 = -0.3482, RULFmin18 = 1235.00
FC19: Fmin19 = 74.00, Fmax019 = 492.00, Fnom19 = 369.00, a19 = -0.3003, RULFmin19 = 1392.00
FC20: Fmin20 = 78.00, Fmax020 = 518.00, Fnom20 = 389.00, a20 = -0.2625, RULFmin20 = 1676.00
FC21: Fmin21 = 74.00, Fmax021 = 491.00, Fnom21 = 368.00, a21 = -0.3233, RULFmin21 = 1290.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3100, RULFmin22 = 1387.00
FC23: Fmin23 = 71.00, Fmax023 = 476.00, Fnom23 = 357.00, a23 = -0.3179, RULFmin23 = 1274.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.3357, RULFmin24 = 1281.00
FC25: Fmin25 = 75.00, Fmax025 = 499.00, Fnom25 = 374.00, a25 = -0.2477, RULFmin25 = 1712.00
FC26: Fmin26 = 73.00, Fmax026 = 486.00, Fnom26 = 365.00, a26 = -0.2418, RULFmin26 = 1708.00
FC27: Fmin27 = 74.00, Fmax027 = 494.00, Fnom27 = 371.00, a27 = -0.2692, RULFmin27 = 1560.00
FC28: Fmin28 = 71.00, Fmax028 = 475.00, Fnom28 = 356.00, a28 = -0.2610, RULFmin28 = 1548.00
FC29: Fmin29 = 72.00, Fmax029 = 481.00, Fnom29 = 361.00, a29 = -0.2707, RULFmin29 = 1511.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3029, RULFmin30 = 1380.00
FC31: Fmin31 = 71.00, Fmax031 = 476.00, Fnom31 = 357.00, a31 = -0.2759, RULFmin31 = 1468.00
FC32: Fmin32 = 72.00, Fmax032 = 482.00, Fnom32 = 362.00, a32 = -0.3092, RULFmin32 = 1326.00
FC33: Fmin33 = 73.00, Fmax033 = 484.00, Fnom33 = 363.00, a33 = -0.2616, RULFmin33 = 1571.00
FC34: Fmin34 = 76.00, Fmax034 = 505.00, Fnom34 = 379.00, a34 = -0.3136, RULFmin34 = 1368.00
FC35: Fmin35 = 71.00, Fmax035 = 476.00, Fnom35 = 357.00, a35 = -0.2693, RULFmin35 = 1504.00
FC36: Fmin36 = 73.00, Fmax036 = 484.00, Fnom36 = 363.00, a36 = -0.3239, RULFmin36 = 1269.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2795, RULFmin37 = 1481.00
FC38: Fmin38 = 74.00, Fmax038 = 494.00, Fnom38 = 371.00, a38 = -0.2772, RULFmin38 = 1515.00
FC39: Fmin39 = 72.00, Fmax039 = 480.00, Fnom39 = 360.00, a39 = -0.2495, RULFmin39 = 1635.00
FC40: Fmin40 = 74.00, Fmax040 = 495.00, Fnom40 = 371.00, a40 = -0.3011, RULFmin40 = 1398.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.3368, RULFmin41 = 1262.00
FC42: Fmin42 = 75.00, Fmax042 = 498.00, Fnom42 = 374.00, a42 = -0.3017, RULFmin42 = 1402.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2982, RULFmin43 = 1358.00
FC44: Fmin44 = 74.00, Fmax044 = 490.00, Fnom44 = 368.00, a44 = -0.3159, RULFmin44 = 1317.00
FC45: Fmin45 = 72.00, Fmax045 = 481.00, Fnom45 = 361.00, a45 = -0.2627, RULFmin45 = 1557.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2807, RULFmin46 = 1525.00
FC47: Fmin47 = 78.00, Fmax047 = 519.00, Fnom47 = 389.00, a47 = -0.3594, RULFmin47 = 1227.00
FC48: Fmin48 = 73.00, Fmax048 = 486.00, Fnom48 = 365.00, a48 = -0.2489, RULFmin48 = 1659.00
FC49: Fmin49 = 76.00, Fmax049 = 509.00, Fnom49 = 382.00, a49 = -0.2875, RULFmin49 = 1506.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3536, RULFmin50 = 1219.00
Test 7:
FC1: Fmin1 = 75.00, Fmax01 = 497.00, Fnom1 = 373.00, a1 = -0.2376, RULFmin1 = 1776.00
FC2: Fmin2 = 76.00, Fmax02 = 506.00, Fnom2 = 380.00, a2 = -0.2959, RULFmin2 = 1453.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.2915, RULFmin3 = 1506.00
FC4: Fmin4 = 78.00, Fmax04 = 521.00, Fnom4 = 391.00, a4 = -0.2475, RULFmin4 = 1790.00
FC5: Fmin5 = 76.00, Fmax05 = 504.00, Fnom5 = 378.00, a5 = -0.2552, RULFmin5 = 1677.00
FC6: Fmin6 = 75.00, Fmax06 = 502.00, Fnom6 = 377.00, a6 = -0.2828, RULFmin6 = 1510.00
FC7: Fmin7 = 79.00, Fmax07 = 525.00, Fnom7 = 394.00, a7 = -0.3282, RULFmin7 = 1359.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3423, RULFmin8 = 1227.00
FC9: Fmin9 = 72.00, Fmax09 = 478.00, Fnom9 = 359.00, a9 = -0.2955, RULFmin9 = 1374.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2804, RULFmin10 = 1505.00
FC11: Fmin11 = 77.00, Fmax011 = 512.00, Fnom11 = 384.00, a11 = -0.2971, RULFmin11 = 1464.00
FC12: Fmin12 = 74.00, Fmax012 = 496.00, Fnom12 = 372.00, a12 = -0.3202, RULFmin12 = 1318.00
FC13: Fmin13 = 78.00, Fmax013 = 517.00, Fnom13 = 388.00, a13 = -0.2494, RULFmin13 = 1760.00
FC14: Fmin14 = 73.00, Fmax014 = 485.00, Fnom14 = 364.00, a14 = -0.2875, RULFmin14 = 1433.00
FC15: Fmin15 = 72.00, Fmax015 = 480.00, Fnom15 = 360.00, a15 = -0.2267, RULFmin15 = 1800.00
FC16: Fmin16 = 78.00, Fmax016 = 522.00, Fnom16 = 392.00, a16 = -0.2643, RULFmin16 = 1680.00
FC17: Fmin17 = 77.00, Fmax017 = 513.00, Fnom17 = 385.00, a17 = -0.2424, RULFmin17 = 1799.00
FC18: Fmin18 = 78.00, Fmax018 = 520.00, Fnom18 = 390.00, a18 = -0.2571, RULFmin18 = 1719.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2928, RULFmin19 = 1520.00
FC20: Fmin20 = 72.00, Fmax020 = 483.00, Fnom20 = 362.00, a20 = -0.2695, RULFmin20 = 1525.00
FC21: Fmin21 = 72.00, Fmax021 = 478.00, Fnom21 = 359.00, a21 = -0.2990, RULFmin21 = 1358.00
FC22: Fmin22 = 74.00, Fmax022 = 496.00, Fnom22 = 372.00, a22 = -0.2738, RULFmin22 = 1541.00
FC23: Fmin23 = 76.00, Fmax023 = 508.00, Fnom23 = 381.00, a23 = -0.2625, RULFmin23 = 1646.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.3055, RULFmin24 = 1437.00
FC25: Fmin25 = 72.00, Fmax025 = 483.00, Fnom25 = 362.00, a25 = -0.3323, RULFmin25 = 1237.00
FC26: Fmin26 = 75.00, Fmax026 = 503.00, Fnom26 = 377.00, a26 = -0.2407, RULFmin26 = 1778.00
FC27: Fmin27 = 78.00, Fmax027 = 520.00, Fnom27 = 390.00, a27 = -0.3194, RULFmin27 = 1384.00
FC28: Fmin28 = 77.00, Fmax028 = 515.00, Fnom28 = 386.00, a28 = -0.2831, RULFmin28 = 1547.00
FC29: Fmin29 = 72.00, Fmax029 = 479.00, Fnom29 = 359.00, a29 = -0.2332, RULFmin29 = 1745.00
FC30: Fmin30 = 73.00, Fmax030 = 488.00, Fnom30 = 366.00, a30 = -0.2718, RULFmin30 = 1527.00
FC31: Fmin31 = 72.00, Fmax031 = 480.00, Fnom31 = 360.00, a31 = -0.2456, RULFmin31 = 1661.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2799, RULFmin32 = 1447.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2773, RULFmin33 = 1565.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2781, RULFmin34 = 1496.00
FC35: Fmin35 = 78.00, Fmax035 = 522.00, Fnom35 = 392.00, a35 = -0.3397, RULFmin35 = 1307.00
FC36: Fmin36 = 74.00, Fmax036 = 491.00, Fnom36 = 368.00, a36 = -0.3286, RULFmin36 = 1269.00
FC37: Fmin37 = 73.00, Fmax037 = 487.00, Fnom37 = 365.00, a37 = -0.2396, RULFmin37 = 1728.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2342, RULFmin38 = 1746.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.2438, RULFmin39 = 1665.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2452, RULFmin40 = 1656.00
FC41: Fmin41 = 78.00, Fmax041 = 518.00, Fnom41 = 389.00, a41 = -0.3184, RULFmin41 = 1382.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.2447, RULFmin42 = 1753.00
FC43: Fmin43 = 72.00, Fmax043 = 477.00, Fnom43 = 358.00, a43 = -0.3186, RULFmin43 = 1271.00
FC44: Fmin44 = 72.00, Fmax044 = 477.00, Fnom44 = 358.00, a44 = -0.2928, RULFmin44 = 1383.00
FC45: Fmin45 = 72.00, Fmax045 = 482.00, Fnom45 = 362.00, a45 = -0.3336, RULFmin45 = 1229.00
FC46: Fmin46 = 74.00, Fmax046 = 496.00, Fnom46 = 372.00, a46 = -0.3021, RULFmin46 = 1397.00
FC47: Fmin47 = 78.00, Fmax047 = 522.00, Fnom47 = 392.00, a47 = -0.2581, RULFmin47 = 1720.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.2471, RULFmin48 = 1663.00
FC49: Fmin49 = 78.00, Fmax049 = 520.00, Fnom49 = 390.00, a49 = -0.2989, RULFmin49 = 1479.00
FC50: Fmin50 = 78.00, Fmax050 = 520.00, Fnom50 = 390.00, a50 = -0.2757, RULFmin50 = 1603.00
Test 8:
FC1: Fmin1 = 74.00, Fmax01 = 492.00, Fnom1 = 369.00, a1 = -0.3443, RULFmin1 = 1214.00
FC2: Fmin2 = 78.00, Fmax02 = 520.00, Fnom2 = 390.00, a2 = -0.3291, RULFmin2 = 1343.00
FC3: Fmin3 = 74.00, Fmax03 = 492.00, Fnom3 = 369.00, a3 = -0.3188, RULFmin3 = 1311.00
FC4: Fmin4 = 72.00, Fmax04 = 479.00, Fnom4 = 359.00, a4 = -0.3238, RULFmin4 = 1257.00
FC5: Fmin5 = 74.00, Fmax05 = 492.00, Fnom5 = 369.00, a5 = -0.2789, RULFmin5 = 1499.00
FC6: Fmin6 = 74.00, Fmax06 = 496.00, Fnom6 = 372.00, a6 = -0.2465, RULFmin6 = 1712.00
FC7: Fmin7 = 77.00, Fmax07 = 513.00, Fnom7 = 385.00, a7 = -0.3577, RULFmin7 = 1219.00
FC8: Fmin8 = 74.00, Fmax08 = 496.00, Fnom8 = 372.00, a8 = -0.2631, RULFmin8 = 1604.00
FC9: Fmin9 = 77.00, Fmax09 = 514.00, Fnom9 = 386.00, a9 = -0.3223, RULFmin9 = 1356.00
FC10: Fmin10 = 74.00, Fmax010 = 494.00, Fnom10 = 371.00, a10 = -0.3196, RULFmin10 = 1314.00
FC11: Fmin11 = 73.00, Fmax011 = 486.00, Fnom11 = 365.00, a11 = -0.2445, RULFmin11 = 1689.00
FC12: Fmin12 = 75.00, Fmax012 = 503.00, Fnom12 = 377.00, a12 = -0.2850, RULFmin12 = 1502.00
FC13: Fmin13 = 73.00, Fmax013 = 489.00, Fnom13 = 367.00, a13 = -0.2641, RULFmin13 = 1575.00
FC14: Fmin14 = 76.00, Fmax014 = 504.00, Fnom14 = 378.00, a14 = -0.2447, RULFmin14 = 1749.00
FC15: Fmin15 = 79.00, Fmax015 = 524.00, Fnom15 = 393.00, a15 = -0.3518, RULFmin15 = 1265.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3576, RULFmin16 = 1208.00
FC17: Fmin17 = 77.00, Fmax017 = 515.00, Fnom17 = 386.00, a17 = -0.2920, RULFmin17 = 1500.00
FC18: Fmin18 = 76.00, Fmax018 = 508.00, Fnom18 = 381.00, a18 = -0.2412, RULFmin18 = 1791.00
FC19: Fmin19 = 75.00, Fmax019 = 501.00, Fnom19 = 376.00, a19 = -0.3116, RULFmin19 = 1367.00
FC20: Fmin20 = 78.00, Fmax020 = 521.00, Fnom20 = 391.00, a20 = -0.2797, RULFmin20 = 1584.00
FC21: Fmin21 = 78.00, Fmax021 = 519.00, Fnom21 = 389.00, a21 = -0.2905, RULFmin21 = 1518.00
FC22: Fmin22 = 75.00, Fmax022 = 498.00, Fnom22 = 374.00, a22 = -0.2872, RULFmin22 = 1473.00
FC23: Fmin23 = 77.00, Fmax023 = 513.00, Fnom23 = 385.00, a23 = -0.2765, RULFmin23 = 1577.00
FC24: Fmin24 = 78.00, Fmax024 = 523.00, Fnom24 = 392.00, a24 = -0.3301, RULFmin24 = 1348.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2836, RULFmin25 = 1474.00
FC26: Fmin26 = 74.00, Fmax026 = 496.00, Fnom26 = 372.00, a26 = -0.2764, RULFmin26 = 1527.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.2438, RULFmin27 = 1731.00
FC28: Fmin28 = 77.00, Fmax028 = 511.00, Fnom28 = 383.00, a28 = -0.2822, RULFmin28 = 1538.00
FC29: Fmin29 = 71.00, Fmax029 = 476.00, Fnom29 = 357.00, a29 = -0.2939, RULFmin29 = 1378.00
FC30: Fmin30 = 75.00, Fmax030 = 499.00, Fnom30 = 374.00, a30 = -0.2478, RULFmin30 = 1711.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.3513, RULFmin31 = 1204.00
FC32: Fmin32 = 75.00, Fmax032 = 499.00, Fnom32 = 374.00, a32 = -0.2916, RULFmin32 = 1454.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.2620, RULFmin33 = 1668.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.2657, RULFmin34 = 1596.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.3212, RULFmin35 = 1379.00
FC36: Fmin36 = 77.00, Fmax036 = 514.00, Fnom36 = 386.00, a36 = -0.2665, RULFmin36 = 1640.00
FC37: Fmin37 = 72.00, Fmax037 = 479.00, Fnom37 = 359.00, a37 = -0.3272, RULFmin37 = 1244.00
FC38: Fmin38 = 76.00, Fmax038 = 508.00, Fnom38 = 381.00, a38 = -0.2933, RULFmin38 = 1473.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.3350, RULFmin39 = 1233.00
FC40: Fmin40 = 76.00, Fmax040 = 506.00, Fnom40 = 380.00, a40 = -0.3150, RULFmin40 = 1365.00
FC41: Fmin41 = 75.00, Fmax041 = 500.00, Fnom41 = 375.00, a41 = -0.2807, RULFmin41 = 1514.00
FC42: Fmin42 = 73.00, Fmax042 = 485.00, Fnom42 = 364.00, a42 = -0.2698, RULFmin42 = 1527.00
FC43: Fmin43 = 73.00, Fmax043 = 487.00, Fnom43 = 365.00, a43 = -0.3436, RULFmin43 = 1205.00
FC44: Fmin44 = 75.00, Fmax044 = 497.00, Fnom44 = 373.00, a44 = -0.2945, RULFmin44 = 1433.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.3124, RULFmin45 = 1351.00
FC46: Fmin46 = 78.00, Fmax046 = 520.00, Fnom46 = 390.00, a46 = -0.3545, RULFmin46 = 1247.00
FC47: Fmin47 = 75.00, Fmax047 = 499.00, Fnom47 = 374.00, a47 = -0.3444, RULFmin47 = 1231.00
FC48: Fmin48 = 71.00, Fmax048 = 476.00, Fnom48 = 357.00, a48 = -0.2684, RULFmin48 = 1509.00
FC49: Fmin49 = 76.00, Fmax049 = 505.00, Fnom49 = 379.00, a49 = -0.2525, RULFmin49 = 1699.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.2940, RULFmin50 = 1466.00
Test 9:
FC1: Fmin1 = 75.00, Fmax01 = 503.00, Fnom1 = 377.00, a1 = -0.3410, RULFmin1 = 1255.00
FC2: Fmin2 = 77.00, Fmax02 = 514.00, Fnom2 = 386.00, a2 = -0.2816, RULFmin2 = 1552.00
FC3: Fmin3 = 76.00, Fmax03 = 506.00, Fnom3 = 380.00, a3 = -0.2957, RULFmin3 = 1454.00
FC4: Fmin4 = 77.00, Fmax04 = 516.00, Fnom4 = 387.00, a4 = -0.3230, RULFmin4 = 1359.00
FC5: Fmin5 = 77.00, Fmax05 = 512.00, Fnom5 = 384.00, a5 = -0.2963, RULFmin5 = 1468.00
FC6: Fmin6 = 73.00, Fmax06 = 486.00, Fnom6 = 365.00, a6 = -0.2325, RULFmin6 = 1776.00
FC7: Fmin7 = 72.00, Fmax07 = 483.00, Fnom7 = 362.00, a7 = -0.3257, RULFmin7 = 1262.00
FC8: Fmin8 = 73.00, Fmax08 = 489.00, Fnom8 = 367.00, a8 = -0.3142, RULFmin8 = 1324.00
FC9: Fmin9 = 73.00, Fmax09 = 484.00, Fnom9 = 363.00, a9 = -0.2768, RULFmin9 = 1485.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2846, RULFmin10 = 1472.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3326, RULFmin11 = 1293.00
FC12: Fmin12 = 78.00, Fmax012 = 520.00, Fnom12 = 390.00, a12 = -0.3119, RULFmin12 = 1417.00
FC13: Fmin13 = 75.00, Fmax013 = 498.00, Fnom13 = 374.00, a13 = -0.2449, RULFmin13 = 1727.00
FC14: Fmin14 = 74.00, Fmax014 = 492.00, Fnom14 = 369.00, a14 = -0.3071, RULFmin14 = 1361.00
FC15: Fmin15 = 77.00, Fmax015 = 510.00, Fnom15 = 383.00, a15 = -0.2434, RULFmin15 = 1779.00
FC16: Fmin16 = 72.00, Fmax016 = 481.00, Fnom16 = 361.00, a16 = -0.2289, RULFmin16 = 1787.00
FC17: Fmin17 = 74.00, Fmax017 = 495.00, Fnom17 = 371.00, a17 = -0.2379, RULFmin17 = 1770.00
FC18: Fmin18 = 72.00, Fmax018 = 478.00, Fnom18 = 359.00, a18 = -0.2831, RULFmin18 = 1434.00
FC19: Fmin19 = 79.00, Fmax019 = 525.00, Fnom19 = 394.00, a19 = -0.2892, RULFmin19 = 1542.00
FC20: Fmin20 = 72.00, Fmax020 = 481.00, Fnom20 = 361.00, a20 = -0.3096, RULFmin20 = 1321.00
FC21: Fmin21 = 75.00, Fmax021 = 502.00, Fnom21 = 377.00, a21 = -0.3285, RULFmin21 = 1300.00
FC22: Fmin22 = 73.00, Fmax022 = 487.00, Fnom22 = 365.00, a22 = -0.2517, RULFmin22 = 1645.00
FC23: Fmin23 = 78.00, Fmax023 = 522.00, Fnom23 = 392.00, a23 = -0.2948, RULFmin23 = 1506.00
FC24: Fmin24 = 72.00, Fmax024 = 480.00, Fnom24 = 360.00, a24 = -0.2338, RULFmin24 = 1745.00
FC25: Fmin25 = 76.00, Fmax025 = 508.00, Fnom25 = 381.00, a25 = -0.3328, RULFmin25 = 1298.00
FC26: Fmin26 = 78.00, Fmax026 = 523.00, Fnom26 = 392.00, a26 = -0.2838, RULFmin26 = 1568.00
FC27: Fmin27 = 77.00, Fmax027 = 512.00, Fnom27 = 384.00, a27 = -0.2967, RULFmin27 = 1466.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3349, RULFmin28 = 1302.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.2525, RULFmin29 = 1766.00
FC30: Fmin30 = 74.00, Fmax030 = 492.00, Fnom30 = 369.00, a30 = -0.3336, RULFmin30 = 1253.00
FC31: Fmin31 = 71.00, Fmax031 = 475.00, Fnom31 = 356.00, a31 = -0.2364, RULFmin31 = 1709.00
FC32: Fmin32 = 75.00, Fmax032 = 498.00, Fnom32 = 374.00, a32 = -0.3496, RULFmin32 = 1210.00
FC33: Fmin33 = 78.00, Fmax033 = 517.00, Fnom33 = 388.00, a33 = -0.3584, RULFmin33 = 1225.00
FC34: Fmin34 = 73.00, Fmax034 = 489.00, Fnom34 = 367.00, a34 = -0.2997, RULFmin34 = 1388.00
FC35: Fmin35 = 78.00, Fmax035 = 519.00, Fnom35 = 389.00, a35 = -0.2814, RULFmin35 = 1567.00
FC36: Fmin36 = 75.00, Fmax036 = 498.00, Fnom36 = 374.00, a36 = -0.3287, RULFmin36 = 1287.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.2460, RULFmin37 = 1744.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.3190, RULFmin38 = 1398.00
FC39: Fmin39 = 77.00, Fmax039 = 514.00, Fnom39 = 386.00, a39 = -0.3099, RULFmin39 = 1410.00
FC40: Fmin40 = 78.00, Fmax040 = 517.00, Fnom40 = 388.00, a40 = -0.2942, RULFmin40 = 1492.00
FC41: Fmin41 = 74.00, Fmax041 = 495.00, Fnom41 = 371.00, a41 = -0.2736, RULFmin41 = 1539.00
FC42: Fmin42 = 77.00, Fmax042 = 512.00, Fnom42 = 384.00, a42 = -0.2908, RULFmin42 = 1496.00
FC43: Fmin43 = 73.00, Fmax043 = 486.00, Fnom43 = 365.00, a43 = -0.3192, RULFmin43 = 1294.00
FC44: Fmin44 = 72.00, Fmax044 = 482.00, Fnom44 = 362.00, a44 = -0.3151, RULFmin44 = 1301.00
FC45: Fmin45 = 72.00, Fmax045 = 477.00, Fnom45 = 358.00, a45 = -0.2776, RULFmin45 = 1459.00
FC46: Fmin46 = 72.00, Fmax046 = 481.00, Fnom46 = 361.00, a46 = -0.3021, RULFmin46 = 1354.00
FC47: Fmin47 = 79.00, Fmax047 = 525.00, Fnom47 = 394.00, a47 = -0.3321, RULFmin47 = 1343.00
FC48: Fmin48 = 78.00, Fmax048 = 520.00, Fnom48 = 390.00, a48 = -0.3281, RULFmin48 = 1347.00
FC49: Fmin49 = 72.00, Fmax049 = 480.00, Fnom49 = 360.00, a49 = -0.2957, RULFmin49 = 1380.00
FC50: Fmin50 = 77.00, Fmax050 = 516.00, Fnom50 = 387.00, a50 = -0.2931, RULFmin50 = 1498.00
Test 10:
FC1: Fmin1 = 76.00, Fmax01 = 509.00, Fnom1 = 382.00, a1 = -0.2942, RULFmin1 = 1472.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2518, RULFmin2 = 1676.00
FC3: Fmin3 = 75.00, Fmax03 = 499.00, Fnom3 = 374.00, a3 = -0.2786, RULFmin3 = 1522.00
FC4: Fmin4 = 78.00, Fmax04 = 522.00, Fnom4 = 392.00, a4 = -0.2528, RULFmin4 = 1756.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.2553, RULFmin5 = 1700.00
FC6: Fmin6 = 75.00, Fmax06 = 498.00, Fnom6 = 374.00, a6 = -0.2767, RULFmin6 = 1529.00
FC7: Fmin7 = 74.00, Fmax07 = 490.00, Fnom7 = 368.00, a7 = -0.3114, RULFmin7 = 1336.00
FC8: Fmin8 = 72.00, Fmax08 = 480.00, Fnom8 = 360.00, a8 = -0.2287, RULFmin8 = 1784.00
FC9: Fmin9 = 79.00, Fmax09 = 525.00, Fnom9 = 394.00, a9 = -0.3665, RULFmin9 = 1217.00
FC10: Fmin10 = 77.00, Fmax010 = 514.00, Fnom10 = 386.00, a10 = -0.2791, RULFmin10 = 1566.00
FC11: Fmin11 = 77.00, Fmax011 = 516.00, Fnom11 = 387.00, a11 = -0.2786, RULFmin11 = 1576.00
FC12: Fmin12 = 75.00, Fmax012 = 498.00, Fnom12 = 374.00, a12 = -0.3344, RULFmin12 = 1265.00
FC13: Fmin13 = 79.00, Fmax013 = 525.00, Fnom13 = 394.00, a13 = -0.3397, RULFmin13 = 1313.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2440, RULFmin14 = 1656.00
FC15: Fmin15 = 72.00, Fmax015 = 482.00, Fnom15 = 362.00, a15 = -0.2640, RULFmin15 = 1553.00
FC16: Fmin16 = 76.00, Fmax016 = 508.00, Fnom16 = 381.00, a16 = -0.3410, RULFmin16 = 1267.00
FC17: Fmin17 = 73.00, Fmax017 = 489.00, Fnom17 = 367.00, a17 = -0.2423, RULFmin17 = 1717.00
FC18: Fmin18 = 76.00, Fmax018 = 507.00, Fnom18 = 380.00, a18 = -0.3263, RULFmin18 = 1321.00
FC19: Fmin19 = 77.00, Fmax019 = 514.00, Fnom19 = 386.00, a19 = -0.2814, RULFmin19 = 1553.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.3275, RULFmin20 = 1307.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.2733, RULFmin21 = 1537.00
FC22: Fmin22 = 77.00, Fmax022 = 514.00, Fnom22 = 386.00, a22 = -0.3594, RULFmin22 = 1216.00
FC23: Fmin23 = 72.00, Fmax023 = 481.00, Fnom23 = 361.00, a23 = -0.3331, RULFmin23 = 1228.00
FC24: Fmin24 = 78.00, Fmax024 = 517.00, Fnom24 = 388.00, a24 = -0.3492, RULFmin24 = 1257.00
FC25: Fmin25 = 78.00, Fmax025 = 523.00, Fnom25 = 392.00, a25 = -0.3645, RULFmin25 = 1221.00
FC26: Fmin26 = 72.00, Fmax026 = 482.00, Fnom26 = 362.00, a26 = -0.3106, RULFmin26 = 1320.00
FC27: Fmin27 = 72.00, Fmax027 = 477.00, Fnom27 = 358.00, a27 = -0.2364, RULFmin27 = 1713.00
FC28: Fmin28 = 71.00, Fmax028 = 476.00, Fnom28 = 357.00, a28 = -0.2324, RULFmin28 = 1743.00
FC29: Fmin29 = 77.00, Fmax029 = 514.00, Fnom29 = 386.00, a29 = -0.2714, RULFmin29 = 1610.00
FC30: Fmin30 = 78.00, Fmax030 = 520.00, Fnom30 = 390.00, a30 = -0.3042, RULFmin30 = 1453.00
FC31: Fmin31 = 75.00, Fmax031 = 497.00, Fnom31 = 373.00, a31 = -0.3049, RULFmin31 = 1384.00
FC32: Fmin32 = 73.00, Fmax032 = 488.00, Fnom32 = 366.00, a32 = -0.3070, RULFmin32 = 1352.00
FC33: Fmin33 = 77.00, Fmax033 = 511.00, Fnom33 = 383.00, a33 = -0.2451, RULFmin33 = 1771.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.3352, RULFmin34 = 1265.00
FC35: Fmin35 = 72.00, Fmax035 = 478.00, Fnom35 = 359.00, a35 = -0.2584, RULFmin35 = 1571.00
FC36: Fmin36 = 74.00, Fmax036 = 494.00, Fnom36 = 371.00, a36 = -0.2987, RULFmin36 = 1406.00
FC37: Fmin37 = 72.00, Fmax037 = 480.00, Fnom37 = 360.00, a37 = -0.2592, RULFmin37 = 1574.00
FC38: Fmin38 = 77.00, Fmax038 = 510.00, Fnom38 = 383.00, a38 = -0.3315, RULFmin38 = 1306.00
FC39: Fmin39 = 74.00, Fmax039 = 493.00, Fnom39 = 370.00, a39 = -0.3186, RULFmin39 = 1315.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2548, RULFmin40 = 1660.00
FC41: Fmin41 = 78.00, Fmax041 = 520.00, Fnom41 = 390.00, a41 = -0.2917, RULFmin41 = 1515.00
FC42: Fmin42 = 72.00, Fmax042 = 483.00, Fnom42 = 362.00, a42 = -0.2669, RULFmin42 = 1540.00
FC43: Fmin43 = 75.00, Fmax043 = 498.00, Fnom43 = 374.00, a43 = -0.3032, RULFmin43 = 1395.00
FC44: Fmin44 = 73.00, Fmax044 = 488.00, Fnom44 = 366.00, a44 = -0.3043, RULFmin44 = 1364.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.2992, RULFmin45 = 1387.00
FC46: Fmin46 = 73.00, Fmax046 = 488.00, Fnom46 = 366.00, a46 = -0.3217, RULFmin46 = 1290.00
FC47: Fmin47 = 75.00, Fmax047 = 501.00, Fnom47 = 376.00, a47 = -0.3272, RULFmin47 = 1302.00
FC48: Fmin48 = 75.00, Fmax048 = 501.00, Fnom48 = 376.00, a48 = -0.2740, RULFmin48 = 1555.00
FC49: Fmin49 = 75.00, Fmax049 = 500.00, Fnom49 = 375.00, a49 = -0.3392, RULFmin49 = 1253.00
FC50: Fmin50 = 77.00, Fmax050 = 515.00, Fnom50 = 386.00, a50 = -0.2482, RULFmin50 = 1765.00
Test 11:
FC1: Fmin1 = 75.00, Fmax01 = 500.00, Fnom1 = 375.00, a1 = -0.2850, RULFmin1 = 1491.00
FC2: Fmin2 = 77.00, Fmax02 = 512.00, Fnom2 = 384.00, a2 = -0.2523, RULFmin2 = 1724.00
FC3: Fmin3 = 77.00, Fmax03 = 516.00, Fnom3 = 387.00, a3 = -0.3068, RULFmin3 = 1431.00
FC4: Fmin4 = 72.00, Fmax04 = 478.00, Fnom4 = 359.00, a4 = -0.2333, RULFmin4 = 1740.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2497, RULFmin5 = 1770.00
FC6: Fmin6 = 76.00, Fmax06 = 508.00, Fnom6 = 381.00, a6 = -0.3370, RULFmin6 = 1282.00
FC7: Fmin7 = 76.00, Fmax07 = 509.00, Fnom7 = 382.00, a7 = -0.2799, RULFmin7 = 1547.00
FC8: Fmin8 = 74.00, Fmax08 = 494.00, Fnom8 = 371.00, a8 = -0.3331, RULFmin8 = 1261.00
FC9: Fmin9 = 72.00, Fmax09 = 479.00, Fnom9 = 359.00, a9 = -0.2876, RULFmin9 = 1415.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2749, RULFmin10 = 1495.00
FC11: Fmin11 = 76.00, Fmax011 = 506.00, Fnom11 = 380.00, a11 = -0.3267, RULFmin11 = 1316.00
FC12: Fmin12 = 78.00, Fmax012 = 517.00, Fnom12 = 388.00, a12 = -0.3200, RULFmin12 = 1372.00
FC13: Fmin13 = 71.00, Fmax013 = 476.00, Fnom13 = 357.00, a13 = -0.2547, RULFmin13 = 1590.00
FC14: Fmin14 = 74.00, Fmax014 = 491.00, Fnom14 = 368.00, a14 = -0.2843, RULFmin14 = 1467.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3014, RULFmin15 = 1400.00
FC16: Fmin16 = 74.00, Fmax016 = 495.00, Fnom16 = 371.00, a16 = -0.3096, RULFmin16 = 1360.00
FC17: Fmin17 = 78.00, Fmax017 = 517.00, Fnom17 = 388.00, a17 = -0.3459, RULFmin17 = 1269.00
FC18: Fmin18 = 72.00, Fmax018 = 482.00, Fnom18 = 362.00, a18 = -0.2659, RULFmin18 = 1542.00
FC19: Fmin19 = 73.00, Fmax019 = 489.00, Fnom19 = 367.00, a19 = -0.2832, RULFmin19 = 1469.00
FC20: Fmin20 = 75.00, Fmax020 = 503.00, Fnom20 = 377.00, a20 = -0.2552, RULFmin20 = 1677.00
FC21: Fmin21 = 75.00, Fmax021 = 498.00, Fnom21 = 374.00, a21 = -0.3217, RULFmin21 = 1315.00
FC22: Fmin22 = 75.00, Fmax022 = 500.00, Fnom22 = 375.00, a22 = -0.2972, RULFmin22 = 1430.00
FC23: Fmin23 = 75.00, Fmax023 = 503.00, Fnom23 = 377.00, a23 = -0.2960, RULFmin23 = 1446.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2586, RULFmin24 = 1686.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.3266, RULFmin25 = 1243.00
FC26: Fmin26 = 75.00, Fmax026 = 502.00, Fnom26 = 377.00, a26 = -0.3354, RULFmin26 = 1273.00
FC27: Fmin27 = 77.00, Fmax027 = 515.00, Fnom27 = 386.00, a27 = -0.3140, RULFmin27 = 1395.00
FC28: Fmin28 = 75.00, Fmax028 = 500.00, Fnom28 = 375.00, a28 = -0.2507, RULFmin28 = 1695.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.3021, RULFmin29 = 1357.00
FC30: Fmin30 = 75.00, Fmax030 = 501.00, Fnom30 = 376.00, a30 = -0.2454, RULFmin30 = 1736.00
FC31: Fmin31 = 74.00, Fmax031 = 490.00, Fnom31 = 368.00, a31 = -0.2584, RULFmin31 = 1610.00
FC32: Fmin32 = 74.00, Fmax032 = 496.00, Fnom32 = 372.00, a32 = -0.2989, RULFmin32 = 1412.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2521, RULFmin33 = 1650.00
FC34: Fmin34 = 75.00, Fmax034 = 499.00, Fnom34 = 374.00, a34 = -0.3247, RULFmin34 = 1306.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.3212, RULFmin35 = 1348.00
FC36: Fmin36 = 79.00, Fmax036 = 525.00, Fnom36 = 394.00, a36 = -0.3346, RULFmin36 = 1333.00
FC37: Fmin37 = 77.00, Fmax037 = 511.00, Fnom37 = 383.00, a37 = -0.3458, RULFmin37 = 1255.00
FC38: Fmin38 = 77.00, Fmax038 = 513.00, Fnom38 = 385.00, a38 = -0.2430, RULFmin38 = 1794.00
FC39: Fmin39 = 74.00, Fmax039 = 492.00, Fnom39 = 369.00, a39 = -0.2622, RULFmin39 = 1594.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2787, RULFmin40 = 1457.00
FC41: Fmin41 = 75.00, Fmax041 = 503.00, Fnom41 = 377.00, a41 = -0.2569, RULFmin41 = 1666.00
FC42: Fmin42 = 78.00, Fmax042 = 522.00, Fnom42 = 392.00, a42 = -0.2610, RULFmin42 = 1701.00
FC43: Fmin43 = 74.00, Fmax043 = 496.00, Fnom43 = 372.00, a43 = -0.3325, RULFmin43 = 1269.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.3030, RULFmin44 = 1340.00
FC45: Fmin45 = 72.00, Fmax045 = 480.00, Fnom45 = 360.00, a45 = -0.2304, RULFmin45 = 1771.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.3328, RULFmin46 = 1340.00
FC47: Fmin47 = 74.00, Fmax047 = 495.00, Fnom47 = 371.00, a47 = -0.2775, RULFmin47 = 1517.00
FC48: Fmin48 = 75.00, Fmax048 = 498.00, Fnom48 = 374.00, a48 = -0.2611, RULFmin48 = 1620.00
FC49: Fmin49 = 74.00, Fmax049 = 496.00, Fnom49 = 372.00, a49 = -0.2594, RULFmin49 = 1627.00
FC50: Fmin50 = 77.00, Fmax050 = 513.00, Fnom50 = 385.00, a50 = -0.3359, RULFmin50 = 1298.00
Test 12:
FC1: Fmin1 = 78.00, Fmax01 = 519.00, Fnom1 = 389.00, a1 = -0.2587, RULFmin1 = 1705.00
FC2: Fmin2 = 74.00, Fmax02 = 490.00, Fnom2 = 368.00, a2 = -0.2392, RULFmin2 = 1739.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.3152, RULFmin3 = 1339.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.2329, RULFmin4 = 1782.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3354, RULFmin5 = 1318.00
FC6: Fmin6 = 76.00, Fmax06 = 504.00, Fnom6 = 378.00, a6 = -0.3223, RULFmin6 = 1328.00
FC7: Fmin7 = 77.00, Fmax07 = 510.00, Fnom7 = 383.00, a7 = -0.2532, RULFmin7 = 1710.00
FC8: Fmin8 = 78.00, Fmax08 = 518.00, Fnom8 = 389.00, a8 = -0.2788, RULFmin8 = 1578.00
FC9: Fmin9 = 77.00, Fmax09 = 511.00, Fnom9 = 383.00, a9 = -0.3159, RULFmin9 = 1374.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2702, RULFmin10 = 1521.00
FC11: Fmin11 = 79.00, Fmax011 = 525.00, Fnom11 = 394.00, a11 = -0.2793, RULFmin11 = 1597.00
FC12: Fmin12 = 75.00, Fmax012 = 502.00, Fnom12 = 377.00, a12 = -0.2608, RULFmin12 = 1637.00
FC13: Fmin13 = 74.00, Fmax013 = 494.00, Fnom13 = 371.00, a13 = -0.3120, RULFmin13 = 1346.00
FC14: Fmin14 = 76.00, Fmax014 = 505.00, Fnom14 = 379.00, a14 = -0.3290, RULFmin14 = 1304.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.2460, RULFmin15 = 1797.00
FC16: Fmin16 = 74.00, Fmax016 = 490.00, Fnom16 = 368.00, a16 = -0.2744, RULFmin16 = 1516.00
FC17: Fmin17 = 73.00, Fmax017 = 487.00, Fnom17 = 365.00, a17 = -0.2786, RULFmin17 = 1486.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2581, RULFmin18 = 1581.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.2845, RULFmin19 = 1564.00
FC20: Fmin20 = 76.00, Fmax020 = 504.00, Fnom20 = 378.00, a20 = -0.2546, RULFmin20 = 1681.00
FC21: Fmin21 = 75.00, Fmax021 = 501.00, Fnom21 = 376.00, a21 = -0.2664, RULFmin21 = 1599.00
FC22: Fmin22 = 72.00, Fmax022 = 477.00, Fnom22 = 358.00, a22 = -0.3184, RULFmin22 = 1272.00
FC23: Fmin23 = 77.00, Fmax023 = 515.00, Fnom23 = 386.00, a23 = -0.2573, RULFmin23 = 1702.00
FC24: Fmin24 = 77.00, Fmax024 = 516.00, Fnom24 = 387.00, a24 = -0.2898, RULFmin24 = 1515.00
FC25: Fmin25 = 75.00, Fmax025 = 498.00, Fnom25 = 374.00, a25 = -0.3365, RULFmin25 = 1257.00
FC26: Fmin26 = 73.00, Fmax026 = 484.00, Fnom26 = 363.00, a26 = -0.3002, RULFmin26 = 1369.00
FC27: Fmin27 = 75.00, Fmax027 = 497.00, Fnom27 = 373.00, a27 = -0.2533, RULFmin27 = 1666.00
FC28: Fmin28 = 74.00, Fmax028 = 491.00, Fnom28 = 368.00, a28 = -0.2478, RULFmin28 = 1683.00
FC29: Fmin29 = 79.00, Fmax029 = 525.00, Fnom29 = 394.00, a29 = -0.2478, RULFmin29 = 1800.00
FC30: Fmin30 = 78.00, Fmax030 = 521.00, Fnom30 = 391.00, a30 = -0.2832, RULFmin30 = 1564.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.2939, RULFmin31 = 1487.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2488, RULFmin32 = 1716.00
FC33: Fmin33 = 73.00, Fmax033 = 489.00, Fnom33 = 367.00, a33 = -0.2613, RULFmin33 = 1592.00
FC34: Fmin34 = 75.00, Fmax034 = 502.00, Fnom34 = 377.00, a34 = -0.2802, RULFmin34 = 1524.00
FC35: Fmin35 = 78.00, Fmax035 = 521.00, Fnom35 = 391.00, a35 = -0.2944, RULFmin35 = 1505.00
FC36: Fmin36 = 75.00, Fmax036 = 503.00, Fnom36 = 377.00, a36 = -0.3027, RULFmin36 = 1414.00
FC37: Fmin37 = 76.00, Fmax037 = 506.00, Fnom37 = 380.00, a37 = -0.3223, RULFmin37 = 1334.00
FC38: Fmin38 = 75.00, Fmax038 = 498.00, Fnom38 = 374.00, a38 = -0.2376, RULFmin38 = 1780.00
FC39: Fmin39 = 78.00, Fmax039 = 522.00, Fnom39 = 392.00, a39 = -0.2574, RULFmin39 = 1725.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2985, RULFmin40 = 1360.00
FC41: Fmin41 = 75.00, Fmax041 = 497.00, Fnom41 = 373.00, a41 = -0.2564, RULFmin41 = 1646.00
FC42: Fmin42 = 76.00, Fmax042 = 509.00, Fnom42 = 382.00, a42 = -0.2814, RULFmin42 = 1539.00
FC43: Fmin43 = 78.00, Fmax043 = 522.00, Fnom43 = 392.00, a43 = -0.3127, RULFmin43 = 1420.00
FC44: Fmin44 = 76.00, Fmax044 = 504.00, Fnom44 = 378.00, a44 = -0.2463, RULFmin44 = 1738.00
FC45: Fmin45 = 78.00, Fmax045 = 523.00, Fnom45 = 392.00, a45 = -0.3067, RULFmin45 = 1451.00
FC46: Fmin46 = 76.00, Fmax046 = 505.00, Fnom46 = 379.00, a46 = -0.3438, RULFmin46 = 1248.00
FC47: Fmin47 = 72.00, Fmax047 = 483.00, Fnom47 = 362.00, a47 = -0.3189, RULFmin47 = 1289.00
FC48: Fmin48 = 72.00, Fmax048 = 483.00, Fnom48 = 362.00, a48 = -0.2556, RULFmin48 = 1608.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.3575, RULFmin49 = 1242.00
FC50: Fmin50 = 78.00, Fmax050 = 518.00, Fnom50 = 389.00, a50 = -0.2581, RULFmin50 = 1705.00
Test 13:
FC1: Fmin1 = 72.00, Fmax01 = 480.00, Fnom1 = 360.00, a1 = -0.3160, RULFmin1 = 1291.00
FC2: Fmin2 = 78.00, Fmax02 = 523.00, Fnom2 = 392.00, a2 = -0.2824, RULFmin2 = 1576.00
FC3: Fmin3 = 74.00, Fmax03 = 493.00, Fnom3 = 370.00, a3 = -0.2760, RULFmin3 = 1518.00
FC4: Fmin4 = 73.00, Fmax04 = 488.00, Fnom4 = 366.00, a4 = -0.3438, RULFmin4 = 1207.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.2881, RULFmin5 = 1534.00
FC6: Fmin6 = 77.00, Fmax06 = 512.00, Fnom6 = 384.00, a6 = -0.2816, RULFmin6 = 1545.00
FC7: Fmin7 = 76.00, Fmax07 = 507.00, Fnom7 = 380.00, a7 = -0.2893, RULFmin7 = 1490.00
FC8: Fmin8 = 75.00, Fmax08 = 502.00, Fnom8 = 377.00, a8 = -0.3170, RULFmin8 = 1347.00
FC9: Fmin9 = 75.00, Fmax09 = 503.00, Fnom9 = 377.00, a9 = -0.3561, RULFmin9 = 1202.00
FC10: Fmin10 = 74.00, Fmax010 = 496.00, Fnom10 = 372.00, a10 = -0.2636, RULFmin10 = 1601.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.2869, RULFmin11 = 1443.00
FC12: Fmin12 = 76.00, Fmax012 = 504.00, Fnom12 = 378.00, a12 = -0.2900, RULFmin12 = 1476.00
FC13: Fmin13 = 74.00, Fmax013 = 496.00, Fnom13 = 372.00, a13 = -0.3420, RULFmin13 = 1234.00
FC14: Fmin14 = 75.00, Fmax014 = 501.00, Fnom14 = 376.00, a14 = -0.2932, RULFmin14 = 1453.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.2703, RULFmin15 = 1561.00
FC16: Fmin16 = 71.00, Fmax016 = 476.00, Fnom16 = 357.00, a16 = -0.2479, RULFmin16 = 1634.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2730, RULFmin17 = 1630.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.3273, RULFmin18 = 1277.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2820, RULFmin19 = 1500.00
FC20: Fmin20 = 74.00, Fmax020 = 495.00, Fnom20 = 371.00, a20 = -0.2886, RULFmin20 = 1459.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3281, RULFmin21 = 1347.00
FC22: Fmin22 = 72.00, Fmax022 = 479.00, Fnom22 = 359.00, a22 = -0.2388, RULFmin22 = 1704.00
FC23: Fmin23 = 74.00, Fmax023 = 495.00, Fnom23 = 371.00, a23 = -0.2471, RULFmin23 = 1704.00
FC24: Fmin24 = 76.00, Fmax024 = 506.00, Fnom24 = 380.00, a24 = -0.2760, RULFmin24 = 1558.00
FC25: Fmin25 = 72.00, Fmax025 = 478.00, Fnom25 = 359.00, a25 = -0.2849, RULFmin25 = 1425.00
FC26: Fmin26 = 72.00, Fmax026 = 480.00, Fnom26 = 360.00, a26 = -0.3248, RULFmin26 = 1256.00
FC27: Fmin27 = 74.00, Fmax027 = 496.00, Fnom27 = 372.00, a27 = -0.2654, RULFmin27 = 1590.00
FC28: Fmin28 = 76.00, Fmax028 = 508.00, Fnom28 = 381.00, a28 = -0.2673, RULFmin28 = 1616.00
FC29: Fmin29 = 72.00, Fmax029 = 482.00, Fnom29 = 362.00, a29 = -0.2548, RULFmin29 = 1609.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2355, RULFmin30 = 1758.00
FC31: Fmin31 = 74.00, Fmax031 = 494.00, Fnom31 = 371.00, a31 = -0.3179, RULFmin31 = 1321.00
FC32: Fmin32 = 78.00, Fmax032 = 522.00, Fnom32 = 392.00, a32 = -0.3267, RULFmin32 = 1359.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3199, RULFmin33 = 1335.00
FC34: Fmin34 = 73.00, Fmax034 = 487.00, Fnom34 = 365.00, a34 = -0.3441, RULFmin34 = 1203.00
FC35: Fmin35 = 75.00, Fmax035 = 502.00, Fnom35 = 377.00, a35 = -0.2597, RULFmin35 = 1644.00
FC36: Fmin36 = 78.00, Fmax036 = 523.00, Fnom36 = 392.00, a36 = -0.3639, RULFmin36 = 1223.00
FC37: Fmin37 = 77.00, Fmax037 = 516.00, Fnom37 = 387.00, a37 = -0.2678, RULFmin37 = 1639.00
FC38: Fmin38 = 79.00, Fmax038 = 524.00, Fnom38 = 393.00, a38 = -0.2941, RULFmin38 = 1513.00
FC39: Fmin39 = 76.00, Fmax039 = 509.00, Fnom39 = 382.00, a39 = -0.2532, RULFmin39 = 1710.00
FC40: Fmin40 = 78.00, Fmax040 = 519.00, Fnom40 = 389.00, a40 = -0.2789, RULFmin40 = 1581.00
FC41: Fmin41 = 72.00, Fmax041 = 477.00, Fnom41 = 358.00, a41 = -0.3004, RULFmin41 = 1348.00
FC42: Fmin42 = 77.00, Fmax042 = 511.00, Fnom42 = 383.00, a42 = -0.3425, RULFmin42 = 1267.00
FC43: Fmin43 = 71.00, Fmax043 = 476.00, Fnom43 = 357.00, a43 = -0.2583, RULFmin43 = 1568.00
FC44: Fmin44 = 75.00, Fmax044 = 502.00, Fnom44 = 377.00, a44 = -0.2755, RULFmin44 = 1550.00
FC45: Fmin45 = 75.00, Fmax045 = 502.00, Fnom45 = 377.00, a45 = -0.2909, RULFmin45 = 1468.00
FC46: Fmin46 = 76.00, Fmax046 = 504.00, Fnom46 = 378.00, a46 = -0.2867, RULFmin46 = 1493.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.2427, RULFmin47 = 1689.00
FC48: Fmin48 = 76.00, Fmax048 = 506.00, Fnom48 = 380.00, a48 = -0.2943, RULFmin48 = 1461.00
FC49: Fmin49 = 73.00, Fmax049 = 484.00, Fnom49 = 363.00, a49 = -0.2460, RULFmin49 = 1671.00
FC50: Fmin50 = 73.00, Fmax050 = 487.00, Fnom50 = 365.00, a50 = -0.2656, RULFmin50 = 1559.00
Test 14:
FC1: Fmin1 = 72.00, Fmax01 = 482.00, Fnom1 = 362.00, a1 = -0.3062, RULFmin1 = 1339.00
FC2: Fmin2 = 72.00, Fmax02 = 478.00, Fnom2 = 359.00, a2 = -0.2961, RULFmin2 = 1371.00
FC3: Fmin3 = 73.00, Fmax03 = 484.00, Fnom3 = 363.00, a3 = -0.2798, RULFmin3 = 1469.00
FC4: Fmin4 = 74.00, Fmax04 = 493.00, Fnom4 = 370.00, a4 = -0.2479, RULFmin4 = 1690.00
FC5: Fmin5 = 73.00, Fmax05 = 486.00, Fnom5 = 365.00, a5 = -0.2768, RULFmin5 = 1492.00
FC6: Fmin6 = 72.00, Fmax06 = 478.00, Fnom6 = 359.00, a6 = -0.3314, RULFmin6 = 1225.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.2486, RULFmin7 = 1774.00
FC8: Fmin8 = 77.00, Fmax08 = 514.00, Fnom8 = 386.00, a8 = -0.2679, RULFmin8 = 1631.00
FC9: Fmin9 = 77.00, Fmax09 = 515.00, Fnom9 = 386.00, a9 = -0.2672, RULFmin9 = 1639.00
FC10: Fmin10 = 77.00, Fmax010 = 512.00, Fnom10 = 384.00, a10 = -0.2744, RULFmin10 = 1585.00
FC11: Fmin11 = 78.00, Fmax011 = 518.00, Fnom11 = 389.00, a11 = -0.2880, RULFmin11 = 1528.00
FC12: Fmin12 = 79.00, Fmax012 = 524.00, Fnom12 = 393.00, a12 = -0.3279, RULFmin12 = 1357.00
FC13: Fmin13 = 75.00, Fmax013 = 500.00, Fnom13 = 375.00, a13 = -0.2465, RULFmin13 = 1724.00
FC14: Fmin14 = 74.00, Fmax014 = 495.00, Fnom14 = 371.00, a14 = -0.2818, RULFmin14 = 1494.00
FC15: Fmin15 = 74.00, Fmax015 = 493.00, Fnom15 = 370.00, a15 = -0.2984, RULFmin15 = 1404.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.2487, RULFmin16 = 1773.00
FC17: Fmin17 = 75.00, Fmax017 = 500.00, Fnom17 = 375.00, a17 = -0.3215, RULFmin17 = 1322.00
FC18: Fmin18 = 72.00, Fmax018 = 480.00, Fnom18 = 360.00, a18 = -0.2825, RULFmin18 = 1444.00
FC19: Fmin19 = 75.00, Fmax019 = 498.00, Fnom19 = 374.00, a19 = -0.2740, RULFmin19 = 1544.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2789, RULFmin20 = 1481.00
FC21: Fmin21 = 74.00, Fmax021 = 494.00, Fnom21 = 371.00, a21 = -0.3379, RULFmin21 = 1243.00
FC22: Fmin22 = 76.00, Fmax022 = 506.00, Fnom22 = 380.00, a22 = -0.3476, RULFmin22 = 1237.00
FC23: Fmin23 = 76.00, Fmax023 = 504.00, Fnom23 = 378.00, a23 = -0.3477, RULFmin23 = 1231.00
FC24: Fmin24 = 77.00, Fmax024 = 513.00, Fnom24 = 385.00, a24 = -0.2676, RULFmin24 = 1629.00
FC25: Fmin25 = 78.00, Fmax025 = 519.00, Fnom25 = 389.00, a25 = -0.3196, RULFmin25 = 1380.00
FC26: Fmin26 = 78.00, Fmax026 = 518.00, Fnom26 = 389.00, a26 = -0.2947, RULFmin26 = 1493.00
FC27: Fmin27 = 74.00, Fmax027 = 495.00, Fnom27 = 371.00, a27 = -0.3259, RULFmin27 = 1292.00
FC28: Fmin28 = 77.00, Fmax028 = 513.00, Fnom28 = 385.00, a28 = -0.3049, RULFmin28 = 1430.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2421, RULFmin29 = 1673.00
FC30: Fmin30 = 77.00, Fmax030 = 513.00, Fnom30 = 385.00, a30 = -0.3438, RULFmin30 = 1268.00
FC31: Fmin31 = 73.00, Fmax031 = 484.00, Fnom31 = 363.00, a31 = -0.2494, RULFmin31 = 1648.00
FC32: Fmin32 = 78.00, Fmax032 = 519.00, Fnom32 = 389.00, a32 = -0.2507, RULFmin32 = 1759.00
FC33: Fmin33 = 75.00, Fmax033 = 499.00, Fnom33 = 374.00, a33 = -0.3464, RULFmin33 = 1224.00
FC34: Fmin34 = 77.00, Fmax034 = 511.00, Fnom34 = 383.00, a34 = -0.2421, RULFmin34 = 1793.00
FC35: Fmin35 = 73.00, Fmax035 = 488.00, Fnom35 = 366.00, a35 = -0.2700, RULFmin35 = 1537.00
FC36: Fmin36 = 72.00, Fmax036 = 481.00, Fnom36 = 361.00, a36 = -0.2639, RULFmin36 = 1550.00
FC37: Fmin37 = 72.00, Fmax037 = 482.00, Fnom37 = 362.00, a37 = -0.2287, RULFmin37 = 1793.00
FC38: Fmin38 = 77.00, Fmax038 = 511.00, Fnom38 = 383.00, a38 = -0.2640, RULFmin38 = 1644.00
FC39: Fmin39 = 76.00, Fmax039 = 508.00, Fnom39 = 381.00, a39 = -0.2449, RULFmin39 = 1764.00
FC40: Fmin40 = 77.00, Fmax040 = 513.00, Fnom40 = 385.00, a40 = -0.2966, RULFmin40 = 1470.00
FC41: Fmin41 = 78.00, Fmax041 = 519.00, Fnom41 = 389.00, a41 = -0.2634, RULFmin41 = 1674.00
FC42: Fmin42 = 78.00, Fmax042 = 523.00, Fnom42 = 392.00, a42 = -0.2780, RULFmin42 = 1601.00
FC43: Fmin43 = 75.00, Fmax043 = 501.00, Fnom43 = 376.00, a43 = -0.2617, RULFmin43 = 1628.00
FC44: Fmin44 = 78.00, Fmax044 = 521.00, Fnom44 = 391.00, a44 = -0.2762, RULFmin44 = 1604.00
FC45: Fmin45 = 73.00, Fmax045 = 484.00, Fnom45 = 363.00, a45 = -0.3159, RULFmin45 = 1301.00
FC46: Fmin46 = 75.00, Fmax046 = 502.00, Fnom46 = 377.00, a46 = -0.3189, RULFmin46 = 1339.00
FC47: Fmin47 = 72.00, Fmax047 = 482.00, Fnom47 = 362.00, a47 = -0.3046, RULFmin47 = 1346.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2981, RULFmin48 = 1456.00
FC49: Fmin49 = 74.00, Fmax049 = 492.00, Fnom49 = 369.00, a49 = -0.3273, RULFmin49 = 1277.00
FC50: Fmin50 = 74.00, Fmax050 = 492.00, Fnom50 = 369.00, a50 = -0.2611, RULFmin50 = 1601.00
Test 15:
FC1: Fmin1 = 79.00, Fmax01 = 525.00, Fnom1 = 394.00, a1 = -0.3674, RULFmin1 = 1214.00
FC2: Fmin2 = 78.00, Fmax02 = 521.00, Fnom2 = 391.00, a2 = -0.3333, RULFmin2 = 1329.00
FC3: Fmin3 = 77.00, Fmax03 = 513.00, Fnom3 = 385.00, a3 = -0.2662, RULFmin3 = 1638.00
FC4: Fmin4 = 72.00, Fmax04 = 483.00, Fnom4 = 362.00, a4 = -0.2860, RULFmin4 = 1437.00
FC5: Fmin5 = 77.00, Fmax05 = 511.00, Fnom5 = 383.00, a5 = -0.3161, RULFmin5 = 1373.00
FC6: Fmin6 = 76.00, Fmax06 = 509.00, Fnom6 = 382.00, a6 = -0.3331, RULFmin6 = 1300.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.3587, RULFmin7 = 1224.00
FC8: Fmin8 = 76.00, Fmax08 = 508.00, Fnom8 = 381.00, a8 = -0.2532, RULFmin8 = 1706.00
FC9: Fmin9 = 74.00, Fmax09 = 492.00, Fnom9 = 369.00, a9 = -0.3460, RULFmin9 = 1208.00
FC10: Fmin10 = 78.00, Fmax010 = 517.00, Fnom10 = 388.00, a10 = -0.3298, RULFmin10 = 1331.00
FC11: Fmin11 = 77.00, Fmax011 = 513.00, Fnom11 = 385.00, a11 = -0.2840, RULFmin11 = 1535.00
FC12: Fmin12 = 74.00, Fmax012 = 491.00, Fnom12 = 368.00, a12 = -0.2870, RULFmin12 = 1453.00
FC13: Fmin13 = 74.00, Fmax013 = 495.00, Fnom13 = 371.00, a13 = -0.2513, RULFmin13 = 1675.00
FC14: Fmin14 = 71.00, Fmax014 = 475.00, Fnom14 = 356.00, a14 = -0.2782, RULFmin14 = 1452.00
FC15: Fmin15 = 77.00, Fmax015 = 512.00, Fnom15 = 384.00, a15 = -0.2971, RULFmin15 = 1464.00
FC16: Fmin16 = 78.00, Fmax016 = 519.00, Fnom16 = 389.00, a16 = -0.3551, RULFmin16 = 1242.00
FC17: Fmin17 = 72.00, Fmax017 = 477.00, Fnom17 = 358.00, a17 = -0.2933, RULFmin17 = 1381.00
FC18: Fmin18 = 75.00, Fmax018 = 499.00, Fnom18 = 374.00, a18 = -0.3453, RULFmin18 = 1228.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2371, RULFmin19 = 1750.00
FC20: Fmin20 = 73.00, Fmax020 = 488.00, Fnom20 = 366.00, a20 = -0.2734, RULFmin20 = 1518.00
FC21: Fmin21 = 75.00, Fmax021 = 500.00, Fnom21 = 375.00, a21 = -0.3458, RULFmin21 = 1229.00
FC22: Fmin22 = 77.00, Fmax022 = 516.00, Fnom22 = 387.00, a22 = -0.2461, RULFmin22 = 1784.00
FC23: Fmin23 = 75.00, Fmax023 = 498.00, Fnom23 = 374.00, a23 = -0.2811, RULFmin23 = 1505.00
FC24: Fmin24 = 75.00, Fmax024 = 503.00, Fnom24 = 377.00, a24 = -0.3333, RULFmin24 = 1284.00
FC25: Fmin25 = 79.00, Fmax025 = 525.00, Fnom25 = 394.00, a25 = -0.3410, RULFmin25 = 1308.00
FC26: Fmin26 = 73.00, Fmax026 = 489.00, Fnom26 = 367.00, a26 = -0.3198, RULFmin26 = 1301.00
FC27: Fmin27 = 71.00, Fmax027 = 475.00, Fnom27 = 356.00, a27 = -0.2303, RULFmin27 = 1754.00
FC28: Fmin28 = 72.00, Fmax028 = 479.00, Fnom28 = 359.00, a28 = -0.2984, RULFmin28 = 1364.00
FC29: Fmin29 = 74.00, Fmax029 = 494.00, Fnom29 = 371.00, a29 = -0.2731, RULFmin29 = 1538.00
FC30: Fmin30 = 77.00, Fmax030 = 515.00, Fnom30 = 386.00, a30 = -0.2490, RULFmin30 = 1759.00
FC31: Fmin31 = 75.00, Fmax031 = 498.00, Fnom31 = 374.00, a31 = -0.2477, RULFmin31 = 1708.00
FC32: Fmin32 = 73.00, Fmax032 = 484.00, Fnom32 = 363.00, a32 = -0.2593, RULFmin32 = 1585.00
FC33: Fmin33 = 76.00, Fmax033 = 508.00, Fnom33 = 381.00, a33 = -0.3064, RULFmin33 = 1410.00
FC34: Fmin34 = 73.00, Fmax034 = 488.00, Fnom34 = 366.00, a34 = -0.2693, RULFmin34 = 1541.00
FC35: Fmin35 = 73.00, Fmax035 = 485.00, Fnom35 = 364.00, a35 = -0.2693, RULFmin35 = 1530.00
FC36: Fmin36 = 75.00, Fmax036 = 499.00, Fnom36 = 374.00, a36 = -0.3360, RULFmin36 = 1262.00
FC37: Fmin37 = 73.00, Fmax037 = 484.00, Fnom37 = 363.00, a37 = -0.2482, RULFmin37 = 1656.00
FC38: Fmin38 = 72.00, Fmax038 = 481.00, Fnom38 = 361.00, a38 = -0.2477, RULFmin38 = 1651.00
FC39: Fmin39 = 75.00, Fmax039 = 503.00, Fnom39 = 377.00, a39 = -0.2388, RULFmin39 = 1792.00
FC40: Fmin40 = 78.00, Fmax040 = 522.00, Fnom40 = 392.00, a40 = -0.3423, RULFmin40 = 1297.00
FC41: Fmin41 = 72.00, Fmax041 = 478.00, Fnom41 = 359.00, a41 = -0.3012, RULFmin41 = 1348.00
FC42: Fmin42 = 75.00, Fmax042 = 503.00, Fnom42 = 377.00, a42 = -0.2599, RULFmin42 = 1647.00
FC43: Fmin43 = 77.00, Fmax043 = 511.00, Fnom43 = 383.00, a43 = -0.3554, RULFmin43 = 1221.00
FC44: Fmin44 = 73.00, Fmax044 = 486.00, Fnom44 = 365.00, a44 = -0.2457, RULFmin44 = 1681.00
FC45: Fmin45 = 73.00, Fmax045 = 488.00, Fnom45 = 366.00, a45 = -0.2330, RULFmin45 = 1781.00
FC46: Fmin46 = 75.00, Fmax046 = 498.00, Fnom46 = 374.00, a46 = -0.2351, RULFmin46 = 1799.00
FC47: Fmin47 = 73.00, Fmax047 = 489.00, Fnom47 = 367.00, a47 = -0.3163, RULFmin47 = 1315.00
FC48: Fmin48 = 72.00, Fmax048 = 479.00, Fnom48 = 359.00, a48 = -0.3165, RULFmin48 = 1286.00
FC49: Fmin49 = 73.00, Fmax049 = 485.00, Fnom49 = 364.00, a49 = -0.2375, RULFmin49 = 1735.00
FC50: Fmin50 = 75.00, Fmax050 = 499.00, Fnom50 = 374.00, a50 = -0.2786, RULFmin50 = 1522.00
Test 16:
FC1: Fmin1 = 74.00, Fmax01 = 490.00, Fnom1 = 368.00, a1 = -0.2325, RULFmin1 = 1789.00
FC2: Fmin2 = 72.00, Fmax02 = 477.00, Fnom2 = 358.00, a2 = -0.2840, RULFmin2 = 1426.00
FC3: Fmin3 = 79.00, Fmax03 = 524.00, Fnom3 = 393.00, a3 = -0.2534, RULFmin3 = 1756.00
FC4: Fmin4 = 77.00, Fmax04 = 512.00, Fnom4 = 384.00, a4 = -0.3500, RULFmin4 = 1243.00
FC5: Fmin5 = 76.00, Fmax05 = 507.00, Fnom5 = 380.00, a5 = -0.2452, RULFmin5 = 1758.00
FC6: Fmin6 = 76.00, Fmax06 = 505.00, Fnom6 = 379.00, a6 = -0.3040, RULFmin6 = 1411.00
FC7: Fmin7 = 76.00, Fmax07 = 504.00, Fnom7 = 378.00, a7 = -0.2534, RULFmin7 = 1689.00
FC8: Fmin8 = 74.00, Fmax08 = 491.00, Fnom8 = 368.00, a8 = -0.2994, RULFmin8 = 1393.00
FC9: Fmin9 = 73.00, Fmax09 = 489.00, Fnom9 = 367.00, a9 = -0.3240, RULFmin9 = 1284.00
FC10: Fmin10 = 74.00, Fmax010 = 492.00, Fnom10 = 369.00, a10 = -0.2958, RULFmin10 = 1413.00
FC11: Fmin11 = 71.00, Fmax011 = 476.00, Fnom11 = 357.00, a11 = -0.3279, RULFmin11 = 1235.00
FC12: Fmin12 = 73.00, Fmax012 = 488.00, Fnom12 = 366.00, a12 = -0.3045, RULFmin12 = 1363.00
FC13: Fmin13 = 78.00, Fmax013 = 518.00, Fnom13 = 389.00, a13 = -0.2953, RULFmin13 = 1490.00
FC14: Fmin14 = 73.00, Fmax014 = 488.00, Fnom14 = 366.00, a14 = -0.2795, RULFmin14 = 1485.00
FC15: Fmin15 = 78.00, Fmax015 = 520.00, Fnom15 = 390.00, a15 = -0.3168, RULFmin15 = 1395.00
FC16: Fmin16 = 74.00, Fmax016 = 493.00, Fnom16 = 370.00, a16 = -0.2790, RULFmin16 = 1502.00
FC17: Fmin17 = 76.00, Fmax017 = 507.00, Fnom17 = 380.00, a17 = -0.3020, RULFmin17 = 1427.00
FC18: Fmin18 = 74.00, Fmax018 = 492.00, Fnom18 = 369.00, a18 = -0.2334, RULFmin18 = 1791.00
FC19: Fmin19 = 79.00, Fmax019 = 524.00, Fnom19 = 393.00, a19 = -0.3174, RULFmin19 = 1402.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.3231, RULFmin20 = 1306.00
FC21: Fmin21 = 73.00, Fmax021 = 487.00, Fnom21 = 365.00, a21 = -0.2346, RULFmin21 = 1765.00
FC22: Fmin22 = 78.00, Fmax022 = 523.00, Fnom22 = 392.00, a22 = -0.2679, RULFmin22 = 1661.00
FC23: Fmin23 = 76.00, Fmax023 = 507.00, Fnom23 = 380.00, a23 = -0.2483, RULFmin23 = 1736.00
FC24: Fmin24 = 75.00, Fmax024 = 500.00, Fnom24 = 375.00, a24 = -0.3542, RULFmin24 = 1200.00
FC25: Fmin25 = 78.00, Fmax025 = 517.00, Fnom25 = 388.00, a25 = -0.2707, RULFmin25 = 1622.00
FC26: Fmin26 = 72.00, Fmax026 = 483.00, Fnom26 = 362.00, a26 = -0.3374, RULFmin26 = 1218.00
FC27: Fmin27 = 73.00, Fmax027 = 487.00, Fnom27 = 365.00, a27 = -0.3055, RULFmin27 = 1355.00
FC28: Fmin28 = 78.00, Fmax028 = 517.00, Fnom28 = 388.00, a28 = -0.3338, RULFmin28 = 1315.00
FC29: Fmin29 = 76.00, Fmax029 = 508.00, Fnom29 = 381.00, a29 = -0.2899, RULFmin29 = 1490.00
FC30: Fmin30 = 74.00, Fmax030 = 494.00, Fnom30 = 371.00, a30 = -0.3406, RULFmin30 = 1233.00
FC31: Fmin31 = 78.00, Fmax031 = 522.00, Fnom31 = 392.00, a31 = -0.2640, RULFmin31 = 1682.00
FC32: Fmin32 = 77.00, Fmax032 = 516.00, Fnom32 = 387.00, a32 = -0.2784, RULFmin32 = 1577.00
FC33: Fmin33 = 76.00, Fmax033 = 505.00, Fnom33 = 379.00, a33 = -0.2606, RULFmin33 = 1646.00
FC34: Fmin34 = 78.00, Fmax034 = 517.00, Fnom34 = 388.00, a34 = -0.2582, RULFmin34 = 1700.00
FC35: Fmin35 = 75.00, Fmax035 = 500.00, Fnom35 = 375.00, a35 = -0.2661, RULFmin35 = 1597.00
FC36: Fmin36 = 75.00, Fmax036 = 497.00, Fnom36 = 373.00, a36 = -0.2439, RULFmin36 = 1730.00
FC37: Fmin37 = 77.00, Fmax037 = 512.00, Fnom37 = 384.00, a37 = -0.3560, RULFmin37 = 1222.00
FC38: Fmin38 = 79.00, Fmax038 = 525.00, Fnom38 = 394.00, a38 = -0.2853, RULFmin38 = 1563.00
FC39: Fmin39 = 78.00, Fmax039 = 519.00, Fnom39 = 389.00, a39 = -0.3451, RULFmin39 = 1278.00
FC40: Fmin40 = 75.00, Fmax040 = 498.00, Fnom40 = 374.00, a40 = -0.2401, RULFmin40 = 1762.00
FC41: Fmin41 = 72.00, Fmax041 = 479.00, Fnom41 = 359.00, a41 = -0.3277, RULFmin41 = 1242.00
FC42: Fmin42 = 76.00, Fmax042 = 508.00, Fnom42 = 381.00, a42 = -0.2520, RULFmin42 = 1714.00
FC43: Fmin43 = 74.00, Fmax043 = 490.00, Fnom43 = 368.00, a43 = -0.2529, RULFmin43 = 1645.00
FC44: Fmin44 = 77.00, Fmax044 = 511.00, Fnom44 = 383.00, a44 = -0.3420, RULFmin44 = 1269.00
FC45: Fmin45 = 74.00, Fmax045 = 495.00, Fnom45 = 371.00, a45 = -0.3505, RULFmin45 = 1201.00
FC46: Fmin46 = 75.00, Fmax046 = 499.00, Fnom46 = 374.00, a46 = -0.3331, RULFmin46 = 1273.00
FC47: Fmin47 = 71.00, Fmax047 = 476.00, Fnom47 = 357.00, a47 = -0.2465, RULFmin47 = 1643.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.3321, RULFmin48 = 1307.00
FC49: Fmin49 = 73.00, Fmax049 = 488.00, Fnom49 = 366.00, a49 = -0.2615, RULFmin49 = 1587.00
FC50: Fmin50 = 72.00, Fmax050 = 481.00, Fnom50 = 361.00, a50 = -0.2707, RULFmin50 = 1511.00
Test 17:
FC1: Fmin1 = 78.00, Fmax01 = 517.00, Fnom1 = 388.00, a1 = -0.3572, RULFmin1 = 1229.00
FC2: Fmin2 = 75.00, Fmax02 = 503.00, Fnom2 = 377.00, a2 = -0.2850, RULFmin2 = 1502.00
FC3: Fmin3 = 72.00, Fmax03 = 479.00, Fnom3 = 359.00, a3 = -0.2868, RULFmin3 = 1419.00
FC4: Fmin4 = 74.00, Fmax04 = 494.00, Fnom4 = 371.00, a4 = -0.3368, RULFmin4 = 1247.00
FC5: Fmin5 = 78.00, Fmax05 = 520.00, Fnom5 = 390.00, a5 = -0.3269, RULFmin5 = 1352.00
FC6: Fmin6 = 72.00, Fmax06 = 481.00, Fnom6 = 361.00, a6 = -0.2911, RULFmin6 = 1405.00
FC7: Fmin7 = 78.00, Fmax07 = 517.00, Fnom7 = 388.00, a7 = -0.2786, RULFmin7 = 1576.00
FC8: Fmin8 = 72.00, Fmax08 = 479.00, Fnom8 = 359.00, a8 = -0.2688, RULFmin8 = 1514.00
FC9: Fmin9 = 78.00, Fmax09 = 517.00, Fnom9 = 388.00, a9 = -0.3216, RULFmin9 = 1365.00
FC10: Fmin10 = 77.00, Fmax010 = 511.00, Fnom10 = 383.00, a10 = -0.2666, RULFmin10 = 1628.00
FC11: Fmin11 = 76.00, Fmax011 = 507.00, Fnom11 = 380.00, a11 = -0.2652, RULFmin11 = 1625.00
FC12: Fmin12 = 77.00, Fmax012 = 510.00, Fnom12 = 383.00, a12 = -0.2806, RULFmin12 = 1543.00
FC13: Fmin13 = 76.00, Fmax013 = 506.00, Fnom13 = 380.00, a13 = -0.3295, RULFmin13 = 1305.00
FC14: Fmin14 = 73.00, Fmax014 = 489.00, Fnom14 = 367.00, a14 = -0.2726, RULFmin14 = 1526.00
FC15: Fmin15 = 76.00, Fmax015 = 506.00, Fnom15 = 380.00, a15 = -0.2581, RULFmin15 = 1666.00
FC16: Fmin16 = 78.00, Fmax016 = 517.00, Fnom16 = 388.00, a16 = -0.3001, RULFmin16 = 1463.00
FC17: Fmin17 = 78.00, Fmax017 = 523.00, Fnom17 = 392.00, a17 = -0.2628, RULFmin17 = 1693.00
FC18: Fmin18 = 77.00, Fmax018 = 514.00, Fnom18 = 386.00, a18 = -0.2480, RULFmin18 = 1762.00
FC19: Fmin19 = 72.00, Fmax019 = 478.00, Fnom19 = 359.00, a19 = -0.2896, RULFmin19 = 1402.00
FC20: Fmin20 = 77.00, Fmax020 = 516.00, Fnom20 = 387.00, a20 = -0.3333, RULFmin20 = 1317.00
FC21: Fmin21 = 73.00, Fmax021 = 489.00, Fnom21 = 367.00, a21 = -0.2698, RULFmin21 = 1542.00
FC22: Fmin22 = 77.00, Fmax022 = 512.00, Fnom22 = 384.00, a22 = -0.2616, RULFmin22 = 1663.00
FC23: Fmin23 = 72.00, Fmax023 = 480.00, Fnom23 = 360.00, a23 = -0.2939, RULFmin23 = 1388.00
FC24: Fmin24 = 75.00, Fmax024 = 502.00, Fnom24 = 377.00, a24 = -0.3472, RULFmin24 = 1230.00
FC25: Fmin25 = 74.00, Fmax025 = 494.00, Fnom25 = 371.00, a25 = -0.2756, RULFmin25 = 1524.00
FC26: Fmin26 = 73.00, Fmax026 = 488.00, Fnom26 = 366.00, a26 = -0.2322, RULFmin26 = 1787.00
FC27: Fmin27 = 72.00, Fmax027 = 479.00, Fnom27 = 359.00, a27 = -0.3389, RULFmin27 = 1201.00
FC28: Fmin28 = 73.00, Fmax028 = 484.00, Fnom28 = 363.00, a28 = -0.2535, RULFmin28 = 1621.00
FC29: Fmin29 = 78.00, Fmax029 = 520.00, Fnom29 = 390.00, a29 = -0.2492, RULFmin29 = 1774.00
FC30: Fmin30 = 74.00, Fmax030 = 496.00, Fnom30 = 372.00, a30 = -0.3505, RULFmin30 = 1204.00
FC31: Fmin31 = 79.00, Fmax031 = 525.00, Fnom31 = 394.00, a31 = -0.2595, RULFmin31 = 1719.00
FC32: Fmin32 = 75.00, Fmax032 = 501.00, Fnom32 = 376.00, a32 = -0.3486, RULFmin32 = 1222.00
FC33: Fmin33 = 72.00, Fmax033 = 482.00, Fnom33 = 362.00, a33 = -0.3132, RULFmin33 = 1309.00
FC34: Fmin34 = 72.00, Fmax034 = 477.00, Fnom34 = 358.00, a34 = -0.2483, RULFmin34 = 1631.00
FC35: Fmin35 = 76.00, Fmax035 = 508.00, Fnom35 = 381.00, a35 = -0.3275, RULFmin35 = 1319.00
FC36: Fmin36 = 73.00, Fmax036 = 488.00, Fnom36 = 366.00, a36 = -0.3255, RULFmin36 = 1275.00
FC37: Fmin37 = 78.00, Fmax037 = 519.00, Fnom37 = 389.00, a37 = -0.3291, RULFmin37 = 1340.00
FC38: Fmin38 = 76.00, Fmax038 = 504.00, Fnom38 = 378.00, a38 = -0.2777, RULFmin38 = 1541.00
FC39: Fmin39 = 78.00, Fmax039 = 523.00, Fnom39 = 392.00, a39 = -0.3046, RULFmin39 = 1461.00
FC40: Fmin40 = 72.00, Fmax040 = 478.00, Fnom40 = 359.00, a40 = -0.2473, RULFmin40 = 1642.00
FC41: Fmin41 = 78.00, Fmax041 = 521.00, Fnom41 = 391.00, a41 = -0.2462, RULFmin41 = 1799.00
FC42: Fmin42 = 73.00, Fmax042 = 488.00, Fnom42 = 366.00, a42 = -0.2543, RULFmin42 = 1632.00
FC43: Fmin43 = 77.00, Fmax043 = 516.00, Fnom43 = 387.00, a43 = -0.2529, RULFmin43 = 1736.00
FC44: Fmin44 = 72.00, Fmax044 = 478.00, Fnom44 = 359.00, a44 = -0.3367, RULFmin44 = 1206.00
FC45: Fmin45 = 74.00, Fmax045 = 490.00, Fnom45 = 368.00, a45 = -0.2514, RULFmin45 = 1655.00
FC46: Fmin46 = 72.00, Fmax046 = 480.00, Fnom46 = 360.00, a46 = -0.2421, RULFmin46 = 1685.00
FC47: Fmin47 = 78.00, Fmax047 = 520.00, Fnom47 = 390.00, a47 = -0.2473, RULFmin47 = 1787.00
FC48: Fmin48 = 78.00, Fmax048 = 518.00, Fnom48 = 389.00, a48 = -0.2755, RULFmin48 = 1597.00
FC49: Fmin49 = 78.00, Fmax049 = 522.00, Fnom49 = 392.00, a49 = -0.3376, RULFmin49 = 1315.00
FC50: Fmin50 = 76.00, Fmax050 = 507.00, Fnom50 = 380.00, a50 = -0.3193, RULFmin50 = 1350.00
Test 18:
FC1: Fmin1 = 77.00, Fmax01 = 511.00, Fnom1 = 383.00, a1 = -0.2915, RULFmin1 = 1489.00
FC2: Fmin2 = 76.00, Fmax02 = 509.00, Fnom2 = 382.00, a2 = -0.2894, RULFmin2 = 1496.00
FC3: Fmin3 = 73.00, Fmax03 = 486.00, Fnom3 = 365.00, a3 = -0.2447, RULFmin3 = 1688.00
FC4: Fmin4 = 72.00, Fmax04 = 477.00, Fnom4 = 358.00, a4 = -0.2881, RULFmin4 = 1406.00
FC5: Fmin5 = 76.00, Fmax05 = 508.00, Fnom5 = 381.00, a5 = -0.3217, RULFmin5 = 1343.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2675, RULFmin6 = 1641.00
FC7: Fmin7 = 78.00, Fmax07 = 522.00, Fnom7 = 392.00, a7 = -0.2830, RULFmin7 = 1569.00
FC8: Fmin8 = 78.00, Fmax08 = 522.00, Fnom8 = 392.00, a8 = -0.3521, RULFmin8 = 1261.00
FC9: Fmin9 = 79.00, Fmax09 = 524.00, Fnom9 = 393.00, a9 = -0.3341, RULFmin9 = 1332.00
FC10: Fmin10 = 74.00, Fmax010 = 493.00, Fnom10 = 370.00, a10 = -0.2708, RULFmin10 = 1547.00
FC11: Fmin11 = 73.00, Fmax011 = 487.00, Fnom11 = 365.00, a11 = -0.3239, RULFmin11 = 1278.00
FC12: Fmin12 = 72.00, Fmax012 = 477.00, Fnom12 = 358.00, a12 = -0.2277, RULFmin12 = 1779.00
FC13: Fmin13 = 77.00, Fmax013 = 515.00, Fnom13 = 386.00, a13 = -0.3561, RULFmin13 = 1230.00
FC14: Fmin14 = 78.00, Fmax014 = 521.00, Fnom14 = 391.00, a14 = -0.3450, RULFmin14 = 1284.00
FC15: Fmin15 = 72.00, Fmax015 = 483.00, Fnom15 = 362.00, a15 = -0.2353, RULFmin15 = 1747.00
FC16: Fmin16 = 73.00, Fmax016 = 485.00, Fnom16 = 364.00, a16 = -0.2461, RULFmin16 = 1674.00
FC17: Fmin17 = 72.00, Fmax017 = 481.00, Fnom17 = 361.00, a17 = -0.2430, RULFmin17 = 1683.00
FC18: Fmin18 = 75.00, Fmax018 = 498.00, Fnom18 = 374.00, a18 = -0.2350, RULFmin18 = 1800.00
FC19: Fmin19 = 75.00, Fmax019 = 499.00, Fnom19 = 374.00, a19 = -0.2859, RULFmin19 = 1483.00
FC20: Fmin20 = 73.00, Fmax020 = 486.00, Fnom20 = 365.00, a20 = -0.2888, RULFmin20 = 1430.00
FC21: Fmin21 = 71.00, Fmax021 = 475.00, Fnom21 = 356.00, a21 = -0.2256, RULFmin21 = 1791.00
FC22: Fmin22 = 75.00, Fmax022 = 501.00, Fnom22 = 376.00, a22 = -0.3360, RULFmin22 = 1268.00
FC23: Fmin23 = 78.00, Fmax023 = 521.00, Fnom23 = 391.00, a23 = -0.3524, RULFmin23 = 1257.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.2452, RULFmin24 = 1713.00
FC25: Fmin25 = 73.00, Fmax025 = 488.00, Fnom25 = 366.00, a25 = -0.2732, RULFmin25 = 1519.00
FC26: Fmin26 = 74.00, Fmax026 = 493.00, Fnom26 = 370.00, a26 = -0.3279, RULFmin26 = 1278.00
FC27: Fmin27 = 78.00, Fmax027 = 517.00, Fnom27 = 388.00, a27 = -0.3061, RULFmin27 = 1434.00
FC28: Fmin28 = 75.00, Fmax028 = 497.00, Fnom28 = 373.00, a28 = -0.2935, RULFmin28 = 1438.00
FC29: Fmin29 = 74.00, Fmax029 = 495.00, Fnom29 = 371.00, a29 = -0.3412, RULFmin29 = 1234.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.2956, RULFmin30 = 1468.00
FC31: Fmin31 = 74.00, Fmax031 = 496.00, Fnom31 = 372.00, a31 = -0.2731, RULFmin31 = 1545.00
FC32: Fmin32 = 71.00, Fmax032 = 476.00, Fnom32 = 357.00, a32 = -0.2509, RULFmin32 = 1614.00
FC33: Fmin33 = 75.00, Fmax033 = 502.00, Fnom33 = 377.00, a33 = -0.3168, RULFmin33 = 1348.00
FC34: Fmin34 = 72.00, Fmax034 = 479.00, Fnom34 = 359.00, a34 = -0.2298, RULFmin34 = 1771.00
FC35: Fmin35 = 77.00, Fmax035 = 510.00, Fnom35 = 383.00, a35 = -0.3045, RULFmin35 = 1422.00
FC36: Fmin36 = 74.00, Fmax036 = 493.00, Fnom36 = 370.00, a36 = -0.2816, RULFmin36 = 1488.00
FC37: Fmin37 = 79.00, Fmax037 = 525.00, Fnom37 = 394.00, a37 = -0.3095, RULFmin37 = 1441.00
FC38: Fmin38 = 72.00, Fmax038 = 483.00, Fnom38 = 362.00, a38 = -0.3386, RULFmin38 = 1214.00
FC39: Fmin39 = 74.00, Fmax039 = 496.00, Fnom39 = 372.00, a39 = -0.2587, RULFmin39 = 1631.00
FC40: Fmin40 = 76.00, Fmax040 = 508.00, Fnom40 = 381.00, a40 = -0.3146, RULFmin40 = 1373.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2596, RULFmin41 = 1587.00
FC42: Fmin42 = 78.00, Fmax042 = 519.00, Fnom42 = 389.00, a42 = -0.3259, RULFmin42 = 1353.00
FC43: Fmin43 = 74.00, Fmax043 = 493.00, Fnom43 = 370.00, a43 = -0.2465, RULFmin43 = 1700.00
FC44: Fmin44 = 73.00, Fmax044 = 489.00, Fnom44 = 367.00, a44 = -0.3363, RULFmin44 = 1237.00
FC45: Fmin45 = 75.00, Fmax045 = 497.00, Fnom45 = 373.00, a45 = -0.2910, RULFmin45 = 1450.00
FC46: Fmin46 = 79.00, Fmax046 = 525.00, Fnom46 = 394.00, a46 = -0.3108, RULFmin46 = 1435.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.3125, RULFmin47 = 1296.00
FC48: Fmin48 = 78.00, Fmax048 = 522.00, Fnom48 = 392.00, a48 = -0.2528, RULFmin48 = 1756.00
FC49: Fmin49 = 75.00, Fmax049 = 502.00, Fnom49 = 377.00, a49 = -0.2646, RULFmin49 = 1614.00
FC50: Fmin50 = 75.00, Fmax050 = 498.00, Fnom50 = 374.00, a50 = -0.2484, RULFmin50 = 1703.00
Test 19:
FC1: Fmin1 = 76.00, Fmax01 = 508.00, Fnom1 = 381.00, a1 = -0.3310, RULFmin1 = 1305.00
FC2: Fmin2 = 74.00, Fmax02 = 496.00, Fnom2 = 372.00, a2 = -0.3021, RULFmin2 = 1397.00
FC3: Fmin3 = 75.00, Fmax03 = 501.00, Fnom3 = 376.00, a3 = -0.2965, RULFmin3 = 1437.00
FC4: Fmin4 = 77.00, Fmax04 = 510.00, Fnom4 = 383.00, a4 = -0.2841, RULFmin4 = 1524.00
FC5: Fmin5 = 72.00, Fmax05 = 483.00, Fnom5 = 362.00, a5 = -0.3196, RULFmin5 = 1286.00
FC6: Fmin6 = 73.00, Fmax06 = 484.00, Fnom6 = 363.00, a6 = -0.2583, RULFmin6 = 1591.00
FC7: Fmin7 = 79.00, Fmax07 = 524.00, Fnom7 = 393.00, a7 = -0.3088, RULFmin7 = 1441.00
FC8: Fmin8 = 73.00, Fmax08 = 484.00, Fnom8 = 363.00, a8 = -0.2679, RULFmin8 = 1534.00
FC9: Fmin9 = 74.00, Fmax09 = 496.00, Fnom9 = 372.00, a9 = -0.2459, RULFmin9 = 1716.00
FC10: Fmin10 = 73.00, Fmax010 = 484.00, Fnom10 = 363.00, a10 = -0.2468, RULFmin10 = 1665.00
FC11: Fmin11 = 73.00, Fmax011 = 485.00, Fnom11 = 364.00, a11 = -0.2723, RULFmin11 = 1513.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.2691, RULFmin12 = 1535.00
FC13: Fmin13 = 72.00, Fmax013 = 481.00, Fnom13 = 361.00, a13 = -0.2280, RULFmin13 = 1794.00
FC14: Fmin14 = 78.00, Fmax014 = 523.00, Fnom14 = 392.00, a14 = -0.3248, RULFmin14 = 1370.00
FC15: Fmin15 = 78.00, Fmax015 = 517.00, Fnom15 = 388.00, a15 = -0.3298, RULFmin15 = 1331.00
FC16: Fmin16 = 78.00, Fmax016 = 521.00, Fnom16 = 391.00, a16 = -0.2500, RULFmin16 = 1772.00
FC17: Fmin17 = 74.00, Fmax017 = 491.00, Fnom17 = 368.00, a17 = -0.3344, RULFmin17 = 1247.00
FC18: Fmin18 = 72.00, Fmax018 = 481.00, Fnom18 = 361.00, a18 = -0.2494, RULFmin18 = 1640.00
FC19: Fmin19 = 73.00, Fmax019 = 488.00, Fnom19 = 366.00, a19 = -0.2551, RULFmin19 = 1627.00
FC20: Fmin20 = 77.00, Fmax020 = 515.00, Fnom20 = 386.00, a20 = -0.2616, RULFmin20 = 1674.00
FC21: Fmin21 = 75.00, Fmax021 = 497.00, Fnom21 = 373.00, a21 = -0.3266, RULFmin21 = 1292.00
FC22: Fmin22 = 75.00, Fmax022 = 502.00, Fnom22 = 377.00, a22 = -0.2588, RULFmin22 = 1650.00
FC23: Fmin23 = 73.00, Fmax023 = 488.00, Fnom23 = 366.00, a23 = -0.3144, RULFmin23 = 1320.00
FC24: Fmin24 = 78.00, Fmax024 = 522.00, Fnom24 = 392.00, a24 = -0.3158, RULFmin24 = 1406.00
FC25: Fmin25 = 78.00, Fmax025 = 521.00, Fnom25 = 391.00, a25 = -0.2471, RULFmin25 = 1793.00
FC26: Fmin26 = 73.00, Fmax026 = 487.00, Fnom26 = 365.00, a26 = -0.2549, RULFmin26 = 1624.00
FC27: Fmin27 = 76.00, Fmax027 = 504.00, Fnom27 = 378.00, a27 = -0.3077, RULFmin27 = 1391.00
FC28: Fmin28 = 76.00, Fmax028 = 506.00, Fnom28 = 380.00, a28 = -0.3323, RULFmin28 = 1294.00
FC29: Fmin29 = 76.00, Fmax029 = 507.00, Fnom29 = 380.00, a29 = -0.2646, RULFmin29 = 1629.00
FC30: Fmin30 = 73.00, Fmax030 = 487.00, Fnom30 = 365.00, a30 = -0.2415, RULFmin30 = 1714.00
FC31: Fmin31 = 77.00, Fmax031 = 513.00, Fnom31 = 385.00, a31 = -0.3414, RULFmin31 = 1277.00
FC32: Fmin32 = 75.00, Fmax032 = 502.00, Fnom32 = 377.00, a32 = -0.2945, RULFmin32 = 1450.00
FC33: Fmin33 = 77.00, Fmax033 = 514.00, Fnom33 = 386.00, a33 = -0.3093, RULFmin33 = 1413.00
FC34: Fmin34 = 76.00, Fmax034 = 509.00, Fnom34 = 382.00, a34 = -0.3084, RULFmin34 = 1404.00
FC35: Fmin35 = 77.00, Fmax035 = 514.00, Fnom35 = 386.00, a35 = -0.2660, RULFmin35 = 1643.00
FC36: Fmin36 = 73.00, Fmax036 = 485.00, Fnom36 = 364.00, a36 = -0.2454, RULFmin36 = 1679.00
FC37: Fmin37 = 78.00, Fmax037 = 521.00, Fnom37 = 391.00, a37 = -0.2624, RULFmin37 = 1688.00
FC38: Fmin38 = 75.00, Fmax038 = 502.00, Fnom38 = 377.00, a38 = -0.2828, RULFmin38 = 1510.00
FC39: Fmin39 = 73.00, Fmax039 = 486.00, Fnom39 = 365.00, a39 = -0.3094, RULFmin39 = 1335.00
FC40: Fmin40 = 73.00, Fmax040 = 484.00, Fnom40 = 363.00, a40 = -0.2740, RULFmin40 = 1500.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.2928, RULFmin41 = 1407.00
FC42: Fmin42 = 77.00, Fmax042 = 510.00, Fnom42 = 383.00, a42 = -0.2954, RULFmin42 = 1466.00
FC43: Fmin43 = 78.00, Fmax043 = 517.00, Fnom43 = 388.00, a43 = -0.2619, RULFmin43 = 1676.00
FC44: Fmin44 = 75.00, Fmax044 = 503.00, Fnom44 = 377.00, a44 = -0.3129, RULFmin44 = 1368.00
FC45: Fmin45 = 73.00, Fmax045 = 487.00, Fnom45 = 365.00, a45 = -0.3046, RULFmin45 = 1359.00
FC46: Fmin46 = 78.00, Fmax046 = 518.00, Fnom46 = 389.00, a46 = -0.2543, RULFmin46 = 1730.00
FC47: Fmin47 = 77.00, Fmax047 = 515.00, Fnom47 = 386.00, a47 = -0.2439, RULFmin47 = 1796.00
FC48: Fmin48 = 77.00, Fmax048 = 511.00, Fnom48 = 383.00, a48 = -0.2768, RULFmin48 = 1568.00
FC49: Fmin49 = 72.00, Fmax049 = 482.00, Fnom49 = 362.00, a49 = -0.2606, RULFmin49 = 1573.00
FC50: Fmin50 = 74.00, Fmax050 = 496.00, Fnom50 = 372.00, a50 = -0.2804, RULFmin50 = 1505.00
Test 20:
FC1: Fmin1 = 73.00, Fmax01 = 488.00, Fnom1 = 366.00, a1 = -0.2386, RULFmin1 = 1739.00
FC2: Fmin2 = 75.00, Fmax02 = 497.00, Fnom2 = 373.00, a2 = -0.2881, RULFmin2 = 1465.00
FC3: Fmin3 = 75.00, Fmax03 = 497.00, Fnom3 = 373.00, a3 = -0.2542, RULFmin3 = 1660.00
FC4: Fmin4 = 72.00, Fmax04 = 480.00, Fnom4 = 360.00, a4 = -0.3175, RULFmin4 = 1285.00
FC5: Fmin5 = 72.00, Fmax05 = 482.00, Fnom5 = 362.00, a5 = -0.2448, RULFmin5 = 1675.00
FC6: Fmin6 = 77.00, Fmax06 = 516.00, Fnom6 = 387.00, a6 = -0.2903, RULFmin6 = 1512.00
FC7: Fmin7 = 78.00, Fmax07 = 519.00, Fnom7 = 389.00, a7 = -0.3168, RULFmin7 = 1392.00
FC8: Fmin8 = 75.00, Fmax08 = 503.00, Fnom8 = 377.00, a8 = -0.3201, RULFmin8 = 1337.00
FC9: Fmin9 = 72.00, Fmax09 = 481.00, Fnom9 = 361.00, a9 = -0.2727, RULFmin9 = 1500.00
FC10: Fmin10 = 77.00, Fmax010 = 516.00, Fnom10 = 387.00, a10 = -0.2653, RULFmin10 = 1655.00
FC11: Fmin11 = 79.00, Fmax011 = 524.00, Fnom11 = 393.00, a11 = -0.2804, RULFmin11 = 1587.00
FC12: Fmin12 = 73.00, Fmax012 = 486.00, Fnom12 = 365.00, a12 = -0.3323, RULFmin12 = 1243.00
FC13: Fmin13 = 78.00, Fmax013 = 519.00, Fnom13 = 389.00, a13 = -0.2602, RULFmin13 = 1695.00
FC14: Fmin14 = 77.00, Fmax014 = 511.00, Fnom14 = 383.00, a14 = -0.2520, RULFmin14 = 1722.00
FC15: Fmin15 = 75.00, Fmax015 = 497.00, Fnom15 = 373.00, a15 = -0.3244, RULFmin15 = 1301.00
FC16: Fmin16 = 74.00, Fmax016 = 494.00, Fnom16 = 371.00, a16 = -0.3423, RULFmin16 = 1227.00
FC17: Fmin17 = 73.00, Fmax017 = 484.00, Fnom17 = 363.00, a17 = -0.2846, RULFmin17 = 1444.00
FC18: Fmin18 = 75.00, Fmax018 = 502.00, Fnom18 = 377.00, a18 = -0.3517, RULFmin18 = 1214.00
FC19: Fmin19 = 72.00, Fmax019 = 479.00, Fnom19 = 359.00, a19 = -0.2290, RULFmin19 = 1777.00
FC20: Fmin20 = 75.00, Fmax020 = 497.00, Fnom20 = 373.00, a20 = -0.3043, RULFmin20 = 1387.00
FC21: Fmin21 = 78.00, Fmax021 = 520.00, Fnom21 = 390.00, a21 = -0.3514, RULFmin21 = 1258.00
FC22: Fmin22 = 75.00, Fmax022 = 503.00, Fnom22 = 377.00, a22 = -0.3257, RULFmin22 = 1314.00
FC23: Fmin23 = 75.00, Fmax023 = 502.00, Fnom23 = 377.00, a23 = -0.2943, RULFmin23 = 1451.00
FC24: Fmin24 = 74.00, Fmax024 = 494.00, Fnom24 = 371.00, a24 = -0.3137, RULFmin24 = 1339.00
FC25: Fmin25 = 74.00, Fmax025 = 492.00, Fnom25 = 369.00, a25 = -0.2518, RULFmin25 = 1660.00
FC26: Fmin26 = 75.00, Fmax026 = 497.00, Fnom26 = 373.00, a26 = -0.2894, RULFmin26 = 1458.00
FC27: Fmin27 = 75.00, Fmax027 = 501.00, Fnom27 = 376.00, a27 = -0.3419, RULFmin27 = 1246.00
FC28: Fmin28 = 72.00, Fmax028 = 480.00, Fnom28 = 360.00, a28 = -0.2795, RULFmin28 = 1460.00
FC29: Fmin29 = 72.00, Fmax029 = 477.00, Fnom29 = 358.00, a29 = -0.2391, RULFmin29 = 1694.00
FC30: Fmin30 = 77.00, Fmax030 = 511.00, Fnom30 = 383.00, a30 = -0.3198, RULFmin30 = 1357.00
FC31: Fmin31 = 77.00, Fmax031 = 514.00, Fnom31 = 386.00, a31 = -0.3588, RULFmin31 = 1218.00
FC32: Fmin32 = 76.00, Fmax032 = 506.00, Fnom32 = 380.00, a32 = -0.3397, RULFmin32 = 1266.00
FC33: Fmin33 = 72.00, Fmax033 = 480.00, Fnom33 = 360.00, a33 = -0.2637, RULFmin33 = 1547.00
FC34: Fmin34 = 78.00, Fmax034 = 522.00, Fnom34 = 392.00, a34 = -0.3651, RULFmin34 = 1216.00
FC35: Fmin35 = 76.00, Fmax035 = 506.00, Fnom35 = 380.00, a35 = -0.3032, RULFmin35 = 1418.00
FC36: Fmin36 = 74.00, Fmax036 = 496.00, Fnom36 = 372.00, a36 = -0.2859, RULFmin36 = 1476.00
FC37: Fmin37 = 76.00, Fmax037 = 505.00, Fnom37 = 379.00, a37 = -0.2586, RULFmin37 = 1659.00
FC38: Fmin38 = 72.00, Fmax038 = 480.00, Fnom38 = 360.00, a38 = -0.2376, RULFmin38 = 1717.00
FC39: Fmin39 = 72.00, Fmax039 = 478.00, Fnom39 = 359.00, a39 = -0.3194, RULFmin39 = 1271.00
FC40: Fmin40 = 72.00, Fmax040 = 483.00, Fnom40 = 362.00, a40 = -0.2299, RULFmin40 = 1788.00
FC41: Fmin41 = 73.00, Fmax041 = 485.00, Fnom41 = 364.00, a41 = -0.3079, RULFmin41 = 1338.00
FC42: Fmin42 = 76.00, Fmax042 = 505.00, Fnom42 = 379.00, a42 = -0.3502, RULFmin42 = 1225.00
FC43: Fmin43 = 75.00, Fmax043 = 499.00, Fnom43 = 374.00, a43 = -0.2441, RULFmin43 = 1737.00
FC44: Fmin44 = 74.00, Fmax044 = 496.00, Fnom44 = 372.00, a44 = -0.2830, RULFmin44 = 1491.00
FC45: Fmin45 = 76.00, Fmax045 = 504.00, Fnom45 = 378.00, a45 = -0.3275, RULFmin45 = 1307.00
FC46: Fmin46 = 71.00, Fmax046 = 475.00, Fnom46 = 356.00, a46 = -0.2851, RULFmin46 = 1417.00
FC47: Fmin47 = 72.00, Fmax047 = 477.00, Fnom47 = 358.00, a47 = -0.3045, RULFmin47 = 1330.00
FC48: Fmin48 = 75.00, Fmax048 = 503.00, Fnom48 = 377.00, a48 = -0.3336, RULFmin48 = 1283.00
FC49: Fmin49 = 76.00, Fmax049 = 506.00, Fnom49 = 380.00, a49 = -0.2704, RULFmin49 = 1590.00
FC50: Fmin50 = 77.00, Fmax050 = 511.00, Fnom50 = 383.00, a50 = -0.3154, RULFmin50 = 1376.00


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-50/Synthese_M-50.txt <==
#	 M=50	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test	Load	Sigma	Tmax	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	5630.70	3907.00	956	24.47	0.6305	16	36	
1	40	7507.60	2930.00	183	6.25	0.5218	19	10	
1	50	9384.50	2344.00	491	20.95	0.4259	19	11	
1	60	11261.40	1953.00	502	25.70	0.2598	15	0	
1	70	13138.30	1674.00	497	29.69	0.1807	12	1	
1	80	15015.20	1465.00	250	17.06	0.1242	9	1	
1	90	16892.10	1302.00	251	19.28	0.1537	12	1	
2	30	5615.70	4017.00	467	11.63	1.4355	39	32	
2	40	7487.60	3012.00	473	15.70	0.7530	27	23	
2	50	9359.50	2410.00	902	37.43	0.4382	19	0	
2	60	11231.40	2008.00	243	12.10	0.2789	14	5	
2	70	13103.30	1721.00	501	29.11	0.1456	9	1	
2	80	14975.20	1506.00	254	16.87	0.1624	11	1	
2	90	16847.10	1339.00	250	18.67	0.1276	9	1	
3	30	5591.40	4112.00	942	22.91	1.0856	30	36	
3	40	7455.20	3084.00	723	23.44	0.7618	26	20	
3	50	9319.00	2467.00	1004	40.70	0.3156	14	8	
3	60	11182.80	2056.00	754	36.67	0.2358	12	8	
3	70	13046.60	1762.00	502	28.49	0.1947	12	1	
3	80	14910.40	1542.00	253	16.41	0.1612	11	1	
3	90	16774.20	1370.00	251	18.32	0.1608	12	1	
4	30	5607.90	4109.00	955	23.24	0.7205	20	34	
4	40	7477.20	3082.00	1255	40.72	0.4513	16	23	
4	50	9346.50	2465.00	946	38.38	0.3089	14	8	
4	60	11215.80	2054.00	751	36.56	0.2335	13	3	
4	70	13085.10	1761.00	501	28.45	0.1629	10	2	
4	80	14954.40	1541.00	251	16.29	0.1394	10	1	
4	90	16823.70	1369.00	251	18.33	0.1438	11	1	
5	30	5590.80	3994.00	466	11.67	0.8603	25	23	
5	40	7454.40	2995.00	1256	41.94	0.4299	16	26	
5	50	9318.00	2396.00	197	8.22	0.4063	18	9	
5	60	11181.60	1997.00	752	37.66	0.2486	14	2	
5	70	13045.20	1711.00	501	29.28	0.1401	9	4	
5	80	14908.80	1497.00	250	16.70	0.1391	10	1	
5	90	16772.40	1331.00	250	18.78	0.1139	9	2	
6	30	5561.70	3920.00	173	4.41	0.8316	24	35	
6	40	7415.60	2940.00	445	15.14	0.5630	21	29	
6	50	9269.50	2352.00	406	17.26	0.4190	19	5	
6	60	11123.40	1960.00	245	12.50	0.2662	14	4	
6	70	12977.30	1680.00	501	29.82	0.1463	9	1	
6	80	14831.20	1470.00	251	17.07	0.1445	11	1	
6	90	16685.10	1306.00	254	19.45	0.1893	13	1	
7	30	5620.20	4097.00	169	4.12	1.3005	35	39	
7	40	7493.60	3073.00	991	32.25	0.5299	19	11	
7	50	9367.00	2458.00	874	35.56	0.4598	20	4	
7	60	11240.40	2048.00	753	36.77	0.2355	13	8	
7	70	13113.80	1756.00	503	28.64	0.2009	12	1	
7	80	14987.20	1536.00	252	16.41	0.1861	11	0	
7	90	16860.60	1365.00	251	18.39	0.1545	12	1	
8	30	5641.50	3881.00	226	5.82	0.7085	21	38	
8	40	7522.00	2910.00	1187	40.79	0.7222	26	11	
8	50	9402.50	2328.00	751	32.26	0.3017	14	10	
8	60	11283.00	1940.00	501	25.82	0.1976	12	3	
8	70	13163.50	1663.00	498	29.95	0.1811	12	1	
8	80	15044.00	1455.00	251	17.25	0.1340	10	0	
8	90	16924.50	1293.00	250	19.33	0.1194	9	2	
9	30	5642.70	3897.00	928	23.81	0.9228	26	45	
9	40	7523.60	2923.00	391	13.38	0.6157	23	33	
9	50	9404.50	2338.00	990	42.34	0.3748	17	6	
9	60	11285.40	1948.00	502	25.77	0.2236	13	1	
9	70	13166.30	1670.00	497	29.76	0.1821	12	1	
9	80	15047.20	1461.00	251	17.18	0.1547	11	1	
9	90	16928.10	1299.00	250	19.25	0.1250	9	1	
10	30	5625.30	3908.00	207	5.30	1.0586	30	35	
10	40	7500.40	2931.00	1167	39.82	0.6299	23	11	
10	50	9375.50	2344.00	913	38.95	0.3698	17	5	
10	60	11250.60	1954.00	746	38.18	0.2244	13	6	
10	70	13125.70	1674.00	499	29.81	0.1563	10	1	
10	80	15000.80	1465.00	251	17.13	0.1311	10	2	
10	90	16875.90	1302.00	251	19.28	0.1617	12	1	
11	30	5621.40	3949.00	683	17.30	1.3227	37	34	
11	40	7495.20	2962.00	1252	42.27	0.4950	19	14	
11	50	9369.00	2369.00	752	31.74	0.3294	15	11	
11	60	11242.80	1974.00	752	38.10	0.2334	13	5	
11	70	13116.60	1692.00	505	29.85	0.2271	14	1	
11	80	14990.40	1481.00	252	17.02	0.1463	10	0	
11	90	16864.20	1316.00	251	19.07	0.1579	12	1	
12	30	5672.40	4088.00	934	22.85	0.7721	20	40	
12	40	7563.20	3066.00	487	15.88	0.4535	16	33	
12	50	9454.00	2452.00	937	38.21	0.4448	18	4	
12	60	11344.80	2044.00	751	36.74	0.3221	16	2	
12	70	13235.60	1752.00	501	28.60	0.1546	9	4	
12	80	15126.40	1533.00	254	16.57	0.1804	12	1	
12	90	17017.20	1362.00	250	18.36	0.1200	9	1	
13	30	5615.70	3953.00	925	23.40	0.9260	26	42	
13	40	7487.60	2965.00	494	16.66	0.5351	19	21	
13	50	9359.50	2372.00	464	19.56	0.5070	21	4	
13	60	11231.40	1976.00	750	37.96	0.2773	15	2	
13	70	13103.30	1694.00	505	29.81	0.2179	12	1	
13	80	14975.20	1482.00	252	17.00	0.1552	10	0	
13	90	16847.10	1317.00	251	19.06	0.1700	13	1	
14	30	5637.90	4011.00	623	15.53	0.7362	21	40	
14	40	7517.20	3008.00	1174	39.03	0.4604	16	19	
14	50	9396.50	2406.00	981	40.77	0.4407	20	5	
14	60	11275.80	2005.00	752	37.51	0.2684	14	1	
14	70	13155.10	1719.00	501	29.14	0.1726	11	1	
14	80	15034.40	1504.00	252	16.76	0.1457	10	0	
14	90	16913.70	1337.00	250	18.70	0.1161	9	1	
15	30	5606.70	3945.00	613	15.54	1.0042	29	39	
15	40	7475.60	2958.00	451	15.25	1.4224	50	14	
15	50	9344.50	2367.00	977	41.28	0.4033	18	4	
15	60	11213.40	1972.00	750	38.03	0.2886	15	1	
15	70	13082.30	1690.00	501	29.64	0.1814	12	0	
15	80	14951.20	1479.00	251	16.97	0.1338	10	0	
15	90	16820.10	1315.00	252	19.16	0.1779	13	1	
16	30	5640.60	3964.00	173	4.36	0.9651	27	39	
16	40	7520.80	2973.00	1192	40.09	0.4086	15	16	
16	50	9401.00	2378.00	994	41.80	0.2982	14	12	
16	60	11281.20	1982.00	233	11.76	0.2494	13	7	
16	70	13161.40	1698.00	501	29.51	0.2171	13	1	
16	80	15041.60	1486.00	252	16.96	0.1494	10	0	
16	90	16921.80	1321.00	250	18.93	0.1237	9	1	
17	30	5643.60	3985.00	393	9.86	1.2094	31	37	
17	40	7524.80	2988.00	1220	40.83	0.5921	21	17	
17	50	9406.00	2391.00	1002	41.91	0.3328	15	8	
17	60	11287.20	1992.00	504	25.30	0.2747	15	5	
17	70	13168.40	1707.00	501	29.35	0.1600	10	2	
17	80	15049.60	1494.00	251	16.80	0.1213	9	1	
17	90	16930.80	1328.00	250	18.83	0.1271	10	1	
18	30	5619.90	3968.00	453	11.42	1.1347	31	44	
18	40	7493.20	2976.00	478	16.06	0.7429	28	40	
18	50	9366.50	2381.00	947	39.77	0.2541	12	10	
18	60	11239.80	1984.00	754	38.00	0.2488	14	2	
18	70	13113.10	1700.00	500	29.41	0.1749	11	2	
18	80	14986.40	1488.00	254	17.07	0.2106	14	1	
18	90	16859.70	1322.00	252	19.06	0.1963	13	1	
19	30	5634.60	4044.00	1878	46.44	0.9185	25	30	
19	40	7512.80	3033.00	1240	40.88	0.4436	16	28	
19	50	9391.00	2426.00	234	9.65	0.4406	20	1	
19	60	11269.20	2022.00	752	37.19	0.2733	14	1	
19	70	13147.40	1733.00	505	29.14	0.2281	13	1	
19	80	15025.60	1516.00	254	16.75	0.2023	13	0	
19	90	16903.80	1348.00	250	18.55	0.1150	9	1	
20	30	5599.80	3875.00	674	17.39	0.7113	21	46	
20	40	7466.40	2906.00	1253	43.12	0.4544	17	22	
20	50	9333.00	2325.00	751	32.30	0.2975	14	12	
20	60	11199.60	1937.00	707	36.50	0.1961	12	5	
20	70	13066.20	1660.00	500	30.12	0.1470	10	1	
20	80	14932.80	1453.00	251	17.27	0.1221	9	1	
20	90	16799.40	1291.00	252	19.52	0.1809	13	0	


==> Resultats_JRR/ProgFCContinu_ProjectionsRULgrands_meth0_tri1_projfmax1/M-500/Synthese_M-500.txt <==
#	 M=500	 methode=0	 tri=1	 deltaT=250.000000	 coeferreursigma=0.010000Sigma	 nbtests=20	 ITmain=100
Test	Load	Sigma	Tmax	T	DistTmax	Tps	NbIter	NbDiscontinuites	Discontinuites
1	30	56100.90	4013.00	2000	49.84	6.9926	12	510	
1	40	74801.20	3010.00	1250	41.53	4.5926	10	385	
1	50	93501.50	2408.00	1000	41.53	3.8251	10	193	
1	60	112201.80	2006.00	750	37.39	3.0844	9	182	
1	70	130902.10	1720.00	500	29.07	2.4248	8	55	
1	80	149602.40	1505.00	250	16.61	2.2557	8	14	
1	90	168302.70	1337.00	250	18.70	1.5871	6	103	
2	30	56197.50	3972.00	1998	50.30	6.5825	12	536	
2	40	74930.00	2979.00	1250	41.96	4.3568	10	404	
2	50	93662.50	2383.00	1000	41.96	3.6682	10	175	
2	60	112395.00	1986.00	750	37.76	2.9360	9	208	
2	70	131127.50	1702.00	500	29.38	2.4434	8	52	
2	80	149860.00	1489.00	250	16.79	2.3074	8	6	
2	90	168592.50	1324.00	250	18.88	1.5445	6	91	
3	30	56163.00	4012.00	2000	49.85	6.9298	12	520	
3	40	74884.00	3009.00	1250	41.54	4.5181	10	391	
3	50	93605.00	2407.00	1000	41.55	3.8731	10	190	
3	60	112326.00	2006.00	750	37.39	3.0171	9	202	
3	70	131047.00	1719.00	500	29.09	2.5294	8	52	
3	80	149768.00	1504.00	250	16.62	2.3427	8	12	
3	90	168489.00	1337.00	250	18.70	1.5182	6	112	
4	30	56242.20	3992.00	2000	50.10	6.8223	12	484	
4	40	74989.60	2994.00	1250	41.75	4.5107	10	406	
4	50	93737.00	2395.00	1000	41.75	3.8998	10	173	
4	60	112484.40	1996.00	750	37.58	3.0234	9	208	
4	70	131231.80	1710.00	500	29.24	2.4560	8	65	
4	80	149979.20	1497.00	250	16.70	2.3332	8	12	
4	90	168726.60	1330.00	250	18.80	1.5798	6	98	
5	30	56178.90	4034.00	1998	49.53	6.9852	12	532	
5	40	74905.20	3025.00	1250	41.32	4.6577	10	386	
5	50	93631.50	2420.00	1000	41.32	3.9615	10	177	
5	60	112357.80	2017.00	750	37.18	3.0822	9	190	
5	70	131084.10	1729.00	500	28.92	2.4343	8	60	
5	80	149810.40	1512.00	250	16.53	2.3147	8	10	
5	90	168536.70	1344.00	250	18.60	1.5190	6	102	
6	30	56292.60	4008.00	2000	49.90	6.9172	12	484	
6	40	75056.80	3006.00	1250	41.58	4.5774	10	411	
6	50	93821.00	2405.00	1000	41.58	3.8465	10	187	
6	60	112585.20	2004.00	750	37.43	3.0052	9	207	
6	70	131349.40	1718.00	500	29.10	2.4878	8	63	
6	80	150113.60	1503.00	250	16.63	2.3055	8	6	
6	90	168877.80	1336.00	250	18.71	1.4426	6	89	
7	30	56321.40	3973.00	2000	50.34	6.6985	12	513	
7	40	75095.20	2980.00	1250	41.95	4.5444	10	403	
7	50	93869.00	2384.00	1000	41.95	3.7968	10	185	
7	60	112642.80	1986.00	750	37.76	2.9744	9	210	
7	70	131416.60	1703.00	500	29.36	2.5761	8	53	
7	80	150190.40	1490.00	250	16.78	2.2132	8	10	
7	90	168964.20	1324.00	250	18.88	1.6356	6	98	
8	30	56304.90	3992.00	1998	50.05	6.7796	12	519	
8	40	75073.20	2994.00	1250	41.75	4.4291	10	397	
8	50	93841.50	2395.00	1000	41.75	3.7216	10	197	
8	60	112609.80	1996.00	750	37.58	2.9924	9	202	
8	70	131378.10	1711.00	500	29.22	2.4047	8	59	
8	80	150146.40	1497.00	250	16.70	2.2685	8	11	
8	90	168914.70	1330.00	250	18.80	1.6254	6	95	
9	30	56362.50	3993.00	2000	50.09	6.8332	12	516	
9	40	75150.00	2995.00	1250	41.74	4.4231	10	397	
9	50	93937.50	2396.00	1000	41.74	3.8813	10	185	
9	60	112725.00	1996.00	750	37.58	2.9853	9	214	
9	70	131512.50	1711.00	500	29.22	2.4667	8	63	
9	80	150300.00	1497.00	250	16.70	2.2263	8	15	
9	90	169087.50	1331.00	250	18.78	1.5372	6	102	
10	30	56249.40	3984.00	1998	50.15	6.8359	12	511	
10	40	74999.20	2988.00	1250	41.83	4.4412	10	409	
10	50	93749.00	2390.00	1000	41.84	3.7488	10	191	
10	60	112498.80	1992.00	750	37.65	3.0712	9	225	
10	70	131248.60	1707.00	500	29.29	2.4413	8	47	
10	80	149998.40	1494.00	250	16.73	2.3089	8	9	
10	90	168748.20	1328.00	250	18.83	1.6171	6	96	
11	30	56097.60	4012.00	2000	49.85	6.8812	12	502	
11	40	74796.80	3009.00	1250	41.54	4.6666	10	383	
11	50	93496.00	2407.00	1000	41.55	3.7735	10	160	
11	60	112195.20	2006.00	750	37.39	3.1495	9	190	
11	70	130894.40	1719.00	500	29.09	2.4426	8	58	
11	80	149593.60	1504.00	250	16.62	2.2970	8	21	
11	90	168292.80	1337.00	250	18.70	1.5224	6	98	
12	30	56211.00	3992.00	2000	50.10	6.7129	12	494	
12	40	74948.00	2994.00	1250	41.75	4.4000	10	410	
12	50	93685.00	2395.00	1000	41.75	3.8964	10	188	
12	60	112422.00	1996.00	750	37.58	2.9598	9	205	
12	70	131159.00	1711.00	500	29.22	2.3295	8	45	
12	80	149896.00	1497.00	250	16.70	2.3606	8	6	
12	90	168633.00	1330.00	250	18.80	1.6617	6	101	
13	30	56257.20	3957.00	1999	50.52	6.7207	12	499	
13	40	75009.60	2967.00	1250	42.13	4.3670	10	407	
13	50	93762.00	2374.00	1000	42.12	3.7620	10	158	
13	60	112514.40	1978.00	749	37.87	2.9628	9	219	
13	70	131266.80	1695.00	500	29.50	2.4732	8	46	
13	80	150019.20	1483.00	250	16.86	2.1680	8	13	
13	90	168771.60	1319.00	250	18.95	1.5315	6	98	
14	30	56275.20	4006.00	1998	49.88	6.8419	12	521	
14	40	75033.60	3004.00	1250	41.61	4.4649	10	412	
14	50	93792.00	2403.00	1000	41.61	3.7560	10	191	
14	60	112550.40	2003.00	750	37.44	2.9854	9	218	
14	70	131308.80	1716.00	500	29.14	2.4465	8	59	
14	80	150067.20	1502.00	250	16.64	2.2533	8	9	
14	90	168825.60	1335.00	250	18.73	1.5188	6	99	
15	30	56205.90	3992.00	2000	50.10	6.7825	12	507	
15	40	74941.20	2994.00	1250	41.75	4.4547	10	408	
15	50	93676.50	2395.00	1000	41.75	3.7986	10	183	
15	60	112411.80	1996.00	750	37.58	3.0399	9	225	
15	70	131147.10	1710.00	500	29.24	2.4230	8	49	
15	80	149882.40	1497.00	250	16.70	2.2568	8	8	
15	90	168617.70	1330.00	250	18.80	1.5918	6	103	
16	30	56246.70	3991.00	2000	50.11	6.7574	12	503	
16	40	74995.60	2993.00	1250	41.76	4.4582	10	399	
16	50	93744.50	2394.00	1000	41.77	3.7292	10	180	
16	60	112493.40	1995.00	750	37.59	3.0614	9	207	
16	70	131242.30	1710.00	500	29.24	2.6134	8	63	
16	80	149991.20	1496.00	250	16.71	2.2653	8	9	
16	90	168740.10	1330.00	250	18.80	1.6157	6	99	
17	30	56352.60	4000.00	2000	50.00	6.1783	11	90	
17	40	75136.80	3000.00	1250	41.67	4.4662	10	33	
17	50	93921.00	2400.00	1000	41.67	3.8810	10	179	
17	60	112705.20	2000.00	750	37.50	2.9760	9	-1	
17	70	131489.40	1714.00	500	29.17	2.3955	8	63	
17	80	150273.60	1500.00	250	16.67	2.1674	8	1	
17	90	169057.80	1333.00	250	18.75	1.5438	6	96	
18	30	56157.90	4034.00	2000	49.58	7.0153	12	501	
18	40	74877.20	3025.00	1250	41.32	4.5673	10	394	
18	50	93596.50	2420.00	1000	41.32	3.8205	10	193	
18	60	112315.80	2017.00	750	37.18	3.0524	9	205	
18	70	131035.10	1728.00	500	28.94	2.4839	8	47	
18	80	149754.40	1512.00	250	16.53	2.2716	8	13	
18	90	168473.70	1344.00	250	18.60	1.6279	6	98	
19	30	56316.00	3980.00	1997	50.18	6.8034	12	515	
19	40	75088.00	2985.00	1250	41.88	4.4813	10	395	
19	50	93860.00	2388.00	1000	41.88	3.9712	10	179	
19	60	112632.00	1990.00	750	37.69	2.9867	9	216	
19	70	131404.00	1705.00	500	29.33	2.4336	8	57	
19	80	150176.00	1492.00	250	16.76	2.2829	8	10	
19	90	168948.00	1326.00	250	18.85	1.5832	6	99	
20	30	56164.20	3970.00	2000	50.38	6.7499	12	488	
20	40	74885.60	2978.00	1250	41.97	4.4219	10	402	
20	50	93607.00	2382.00	1000	41.98	3.7557	10	173	
20	60	112328.40	1985.00	750	37.78	2.9491	9	211	
20	70	131049.80	1701.00	500	29.39	2.3952	8	53	
20	80	149771.20	1489.00	250	16.79	2.1747	8	8	
20	90	168492.60	1323.00	250	18.90	1.5990	6	91	

